Channel Normalization in Convolutional Neural Network avoids Vanishing Gradients

Normalization layers are widely used in deep neural networks to stabilize training. In this paper, we consider the training of convolutional neural networks with gradient descent on a single training example. This optimization problem arises in recent approaches for solving inverse problems such as the deep image prior or the deep decoder. We show that for this setup, channel normalization, which centers and normalizes each channel individually, avoids vanishing gradients, whereas, without normalization, gradients vanish which prevents efficient optimization. This effect prevails in deep single-channel linear convolutional networks, and we show that without channel normalization, gradient descent takes at least exponentially many steps to come close to an optimum. Contrary, with channel normalization, the gradients remain bounded, thus avoiding exploding gradients.

==> Arxiv trial/conv_gen_no_norm.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.276383697986602783e-01 1.758684171363711357e-03 2.222265582531690598e-03 4.401686135679483414e-03 1.056135725229978561e-02 2.626778557896614075e-02 6.579606235027313232e-02 7.970343530178070068e-02
2.000000000000000000e+00 2.000000000000000000e+00 6.885426491498947144e-02 5.518338875845074654e-04 8.604647591710090637e-04 2.073059789836406708e-03 5.419566296041011810e-03 1.189380325376987457e-02 2.757531963288784027e-02 4.224392771720886230e-02
3.000000000000000000e+00 3.000000000000000000e+00 4.770363867282867432e-02 2.653471165103837848e-05 3.886117701767943799e-05 1.049766578944399953e-04 2.995207614731043577e-04 6.488551734946668148e-04 1.725065871141850948e-03 2.911580959334969521e-03
4.000000000000000000e+00 4.000000000000000000e+00 6.879176199436187744e-02 4.412468406371772289e-04 6.462525925599038601e-04 1.771465991623699665e-03 5.050436127930879593e-03 1.065529044717550278e-02 2.979515679180622101e-02 5.481844022870063782e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.028999462723731995e-01 6.636537145823240280e-04 9.427911718375980854e-04 2.159879775717854500e-03 6.271079648286104202e-03 1.662245765328407288e-02 4.499312117695808411e-02 9.658507257699966431e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.162986829876899719e-01 6.332721677608788013e-04 9.538288577459752560e-04 2.205320401117205620e-03 6.511834450066089630e-03 1.801317557692527771e-02 4.870985075831413269e-02 1.087122336030006409e-01
7.000000000000000000e+00 7.000000000000000000e+00 9.973563253879547119e-02 3.884134930558502674e-04 6.795267108827829361e-04 1.706482842564582825e-03 4.863528069108724594e-03 1.441641245037317276e-02 3.826361149549484253e-02 8.852776885032653809e-02
8.000000000000000000e+00 8.000000000000000000e+00 6.974072754383087158e-02 2.352059527765959501e-04 3.825340536423027515e-04 9.151412523351609707e-04 2.486021257936954498e-03 7.966853678226470947e-03 2.119124680757522583e-02 5.051846429705619812e-02
9.000000000000000000e+00 9.000000000000000000e+00 4.979082196950912476e-02 7.881155761424452066e-05 1.094422987080179155e-04 2.507334866095334291e-04 6.012610392645001411e-04 2.123918617144227028e-03 5.452542565762996674e-03 1.321886759251356125e-02
1.000000000000000000e+01 1.000000000000000000e+01 5.051396042108535767e-02 6.693239993182942271e-05 9.409392077941447496e-05 2.475730143487453461e-04 5.949477781541645527e-04 1.783747342415153980e-03 5.135254003107547760e-03 1.250402815639972687e-02
1.100000000000000000e+01 1.100000000000000000e+01 6.496453285217285156e-02 1.419702166458591819e-04 2.164183679269626737e-04 5.813377792946994305e-04 1.247138017788529396e-03 3.554722759872674942e-03 1.033460069447755814e-02 2.527783438563346863e-02
1.200000000000000000e+01 1.200000000000000000e+01 7.795128226280212402e-02 1.596667279954999685e-04 2.571328950580209494e-04 6.959782913327217102e-04 1.442623790353536606e-03 3.925780300050973892e-03 1.138205640017986298e-02 2.829522453248500824e-02
1.300000000000000000e+01 1.300000000000000000e+01 7.879711687564849854e-02 1.303644821746274829e-04 2.127807820215821266e-04 5.875987117178738117e-04 1.211911439895629883e-03 3.258943324908614159e-03 9.882643818855285645e-03 2.521876804530620575e-02
1.400000000000000000e+01 1.400000000000000000e+01 6.801473349332809448e-02 6.678971840301528573e-05 1.035585955833084881e-04 3.025574260391294956e-04 6.870248471386730671e-04 2.068834844976663589e-03 7.017798721790313721e-03 1.864821463823318481e-02
1.500000000000000000e+01 1.500000000000000000e+01 5.459587275981903076e-02 3.708669100888073444e-05 5.717619933420792222e-05 1.627534074941650033e-04 3.591571003198623657e-04 1.061340910382568836e-03 3.685265313833951950e-03 1.031532976776361465e-02
1.600000000000000000e+01 1.600000000000000000e+01 4.780095443129539490e-02 5.515785233001224697e-06 8.473132766084745526e-06 2.362758641538675874e-05 5.218193473410792649e-05 1.509174326201900840e-04 5.348495324142277241e-04 1.586185651831328869e-03
1.700000000000000000e+01 1.700000000000000000e+01 5.039380118250846863e-02 2.014695928664878011e-05 3.140636181342415512e-05 8.593816892243921757e-05 1.910512946778908372e-04 5.428384756669402122e-04 1.955335261300206184e-03 6.138408090919256210e-03
1.800000000000000000e+01 1.800000000000000000e+01 5.788890644907951355e-02 3.549158282112330198e-05 5.593510650214739144e-05 1.514411560492590070e-04 3.403908340260386467e-04 9.521604515612125397e-04 3.457409329712390900e-03 1.145864278078079224e-02
1.900000000000000000e+01 1.900000000000000000e+01 6.318810582160949707e-02 3.950074824388138950e-05 6.335644138744100928e-05 1.706195034785196185e-04 3.889487416017800570e-04 1.075127162039279938e-03 3.856150433421134949e-03 1.346649322658777237e-02
2.000000000000000000e+01 2.000000000000000000e+01 6.221398338675498962e-02 3.422667214181274176e-05 5.628995131701231003e-05 1.506554835941642523e-04 3.493857802823185921e-04 9.617835748940706253e-04 3.312597749754786491e-03 1.220081746578216553e-02
2.100000000000000000e+01 2.100000000000000000e+01 5.627109855413436890e-02 2.331244104425422847e-05 3.965807991335168481e-05 1.051903673214837909e-04 2.492500061634927988e-04 6.923421169631183147e-04 2.214057371020317078e-03 8.631695061922073364e-03
2.200000000000000000e+01 2.200000000000000000e+01 5.006010085344314575e-02 1.078089189832098782e-05 1.916359906317666173e-05 4.986110070603899658e-05 1.215821321238763630e-04 3.475008998066186905e-04 1.001676777377724648e-03 4.158755764365196228e-03
2.300000000000000000e+01 2.300000000000000000e+01 4.762517288327217102e-02 1.343219793170646881e-07 1.743437678669579327e-07 2.589028440524998587e-07 5.630112127619213425e-07 1.641837229726661462e-06 3.899090643244562671e-06 1.726390291878487915e-05
2.400000000000000000e+01 2.400000000000000000e+01 4.955946654081344604e-02 7.272520633705426008e-06 1.423982484993757680e-05 3.249580549891106784e-05 8.724169310880824924e-05 2.876764629036188126e-04 6.536773289553821087e-04 3.035237081348896027e-03
2.500000000000000000e+01 2.500000000000000000e+01 5.323870480060577393e-02 1.099398650694638491e-05 2.282838795508723706e-05 5.113620863994583488e-05 1.434911537216976285e-04 4.987451247870922089e-04 1.006814069114625454e-03 4.712428431957960129e-03
2.600000000000000000e+01 2.600000000000000000e+01 5.532356351613998413e-02 1.155890367954270914e-05 2.539259912737179548e-05 5.603315366897732019e-05 1.642592833377420902e-04 5.959130940027534962e-04 1.110580051317811012e-03 5.061062984168529510e-03
2.700000000000000000e+01 2.700000000000000000e+01 5.429809167981147766e-02 9.787438102648593485e-06 2.265498915221542120e-05 4.951797382091172040e-05 1.510273868916556239e-04 5.651627434417605400e-04 1.005049445666372776e-03 4.340204410254955292e-03
2.800000000000000000e+01 2.800000000000000000e+01 5.120990797877311707e-02 6.608217972825514153e-06 1.603376404091250151e-05 3.490897506708279252e-05 1.101828383980318904e-04 4.208304162602871656e-04 7.295142277143895626e-04 2.938031451776623726e-03
2.900000000000000000e+01 2.900000000000000000e+01 4.842287302017211914e-02 2.914322521974099800e-06 7.347526661760639399e-06 1.596334732312243432e-05 5.197149948799051344e-05 2.011726319324225187e-04 3.440307627897709608e-04 1.283360179513692856e-03
3.000000000000000000e+01 3.000000000000000000e+01 4.765968397259712219e-02 6.604296345358307008e-07 1.546374733152333647e-06 3.114872697551618330e-06 1.083726510842097923e-05 4.243199146003462374e-05 7.143839320633560419e-05 2.482259587850421667e-04
3.100000000000000000e+01 3.100000000000000000e+01 4.887947440147399902e-02 3.825686235359171405e-06 9.206968570651952177e-06 1.869256448117084801e-05 6.666028639301657677e-05 2.592739474494010210e-04 4.343120090197771788e-04 1.395378843881189823e-03
3.200000000000000000e+01 3.200000000000000000e+01 5.064064636826515198e-02 5.779380899184616283e-06 1.411134599038632587e-05 2.845906783477403224e-05 1.047605328494682908e-04 4.077852354384958744e-04 6.825066520832479000e-04 2.029750263318419456e-03
3.300000000000000000e+01 3.300000000000000000e+01 5.140383914113044739e-02 6.367399691953323781e-06 1.566107130201999098e-05 3.129342439933679998e-05 1.187544548884034157e-04 4.628472670447081327e-04 7.774474215693771839e-04 2.144648926332592964e-03
3.400000000000000000e+01 3.400000000000000000e+01 5.065786466002464294e-02 5.673852683685254306e-06 1.395493018208071589e-05 2.759178823907859623e-05 1.076563348760828376e-04 4.201953706797212362e-04 7.114734034985303879e-04 1.826179795898497105e-03
3.500000000000000000e+01 3.500000000000000000e+01 4.909107834100723267e-02 3.962513801525346935e-06 9.682974450697656721e-06 1.895523746497929096e-05 7.573204493382945657e-05 2.959225384984165430e-04 5.069653270766139030e-04 1.216469216160476208e-03
3.600000000000000000e+01 3.600000000000000000e+01 4.786601662635803223e-02 1.624383457965450361e-06 3.916456989827565849e-06 7.575096788059454411e-06 3.091449252679012716e-05 1.213434297824278474e-04 2.110708446707576513e-04 4.763845645356923342e-04
3.700000000000000000e+01 3.700000000000000000e+01 4.769032821059226990e-02 8.567658369429409504e-07 2.045449946308508515e-06 3.951569397031562403e-06 1.629447797313332558e-05 6.367974128806963563e-05 1.127843934227712452e-04 2.409547887509688735e-04
3.800000000000000000e+01 3.800000000000000000e+01 4.839207231998443604e-02 2.769931143120629713e-06 6.573644441232318059e-06 1.272130793950054795e-05 5.400379086495377123e-05 2.070765622192993760e-04 3.788386820815503597e-04 8.051164331845939159e-04
3.900000000000000000e+01 3.900000000000000000e+01 4.920944571495056152e-02 3.079506313952151686e-06 6.808116268075536937e-06 1.412654364685295150e-05 6.619424675591289997e-05 2.000036911340430379e-04 4.791960527654737234e-04 1.123616355471313000e-03
4.000000000000000000e+01 4.000000000000000000e+01 4.945131391286849976e-02 3.443112518652924336e-06 7.468285275535890833e-06 1.557908035465516150e-05 7.249711779877543449e-05 2.168981445720419288e-04 5.294505390338599682e-04 1.162549713626503944e-03
4.100000000000000000e+01 4.100000000000000000e+01 4.898067936301231384e-02 3.078707550230319612e-06 6.620126441703177989e-06 1.386428357363911346e-05 6.429106724681332707e-05 1.909198181238025427e-04 4.661728453356772661e-04 9.565997752360999584e-04
4.200000000000000000e+01 4.200000000000000000e+01 4.820709675550460815e-02 2.080141712212935090e-06 4.451632776181213558e-06 9.360736839880701154e-06 4.338963844929821789e-05 1.276814000448212028e-04 3.104543720837682486e-04 5.939998081885278225e-04
4.300000000000000000e+01 4.300000000000000000e+01 4.768707230687141418e-02 7.030829465293209068e-07 1.489240730734309182e-06 3.152568069708650000e-06 1.464866454625735059e-05 4.257202454027719796e-05 1.025791279971599579e-04 1.829143875511363149e-04
4.400000000000000000e+01 4.400000000000000000e+01 4.769454523921012878e-02 7.667539989597571548e-07 1.626420385036908556e-06 3.407097210583742708e-06 1.581673677719663829e-05 4.584119960782118142e-05 1.098016437026672065e-04 1.829810207709670067e-04
4.500000000000000000e+01 4.500000000000000000e+01 4.807660356163978577e-02 1.969339564311667345e-06 4.185314082860713825e-06 8.836771485221106559e-06 4.100511796423234046e-05 1.182592750410549343e-04 2.828786091413348913e-04 4.437814059201627970e-04
4.600000000000000000e+01 4.600000000000000000e+01 4.844422638416290283e-02 2.698229991437983699e-06 5.709827291866531596e-06 1.208563480759039521e-05 5.599971700576134026e-05 1.609845494385808706e-04 3.850247594527900219e-04 5.746505921706557274e-04
4.700000000000000000e+01 4.700000000000000000e+01 4.849696531891822815e-02 2.828842525559593923e-06 5.952379979135002941e-06 1.261426950804889202e-05 5.825284097227267921e-05 1.673149963608011603e-04 4.015807935502380133e-04 5.773423472419381142e-04
4.800000000000000000e+01 4.800000000000000000e+01 4.822212830185890198e-02 2.376687007199507207e-06 4.965634616382885724e-06 1.053144205798162147e-05 4.835969957639463246e-05 1.390653196722269058e-04 3.360784030519425869e-04 4.712026566267013550e-04
4.900000000000000000e+01 4.900000000000000000e+01 4.784891009330749512e-02 1.481194999541912694e-06 3.070945922445389442e-06 6.510362709377659485e-06 2.971328649437054992e-05 8.554517989978194237e-05 2.081108104903250933e-04 2.875147329177707434e-04
5.000000000000000000e+01 5.000000000000000000e+01 4.763694480061531067e-02 3.635757934716821183e-07 7.187429673649603501e-07 1.505276145508105401e-06 6.659586233581649140e-06 1.947126111190300435e-05 4.837361848331056535e-05 6.629536801483482122e-05
5.100000000000000000e+01 5.100000000000000000e+01 4.768315702676773071e-02 7.728251603111857548e-07 1.561951194162247702e-06 3.359542915859492496e-06 1.511349637439707294e-05 4.362565232440829277e-05 1.081848095054738224e-04 1.474748714827001095e-04
5.200000000000000000e+01 5.200000000000000000e+01 4.788255318999290466e-02 1.635665057619917206e-06 3.297877810837235302e-06 7.114318577805534005e-06 3.153659054078161716e-05 9.162796050077304244e-05 2.298041508765891194e-04 3.109499521087855101e-04
5.300000000000000000e+01 5.300000000000000000e+01 4.804198443889617920e-02 2.099951416312251240e-06 4.211239229334751144e-06 9.119572496274486184e-06 4.007506868219934404e-05 1.166960209957323968e-04 2.944125444628298283e-04 3.934760752599686384e-04
5.400000000000000000e+01 5.400000000000000000e+01 4.803582653403282166e-02 2.102212874888209626e-06 4.201277079118881375e-06 9.114260137721430510e-06 3.992869460489600897e-05 1.162050539278425276e-04 2.936847740784287453e-04 3.851868386846035719e-04
5.500000000000000000e+01 5.500000000000000000e+01 4.788346588611602783e-02 1.678552735029370524e-06 3.348386144352843985e-06 7.270402420544996858e-06 3.186174944858066738e-05 9.253817552234977484e-05 2.337206678930670023e-04 2.989944186992943287e-04
5.600000000000000000e+01 5.600000000000000000e+01 4.770761355757713318e-02 9.585995712768635713e-07 1.903077532006136607e-06 4.129386525164591148e-06 1.820239049266092479e-05 5.261737169348634779e-05 1.323649339610710740e-04 1.644818694330751896e-04
5.700000000000000000e+01 5.700000000000000000e+01 4.762606695294380188e-02 1.579669230977742700e-07 2.329141182144667255e-07 4.682125336330500431e-07 2.098144705087179318e-06 5.832026545249391347e-06 1.419286672899033874e-05 1.711884760879911482e-05
5.800000000000000000e+01 5.800000000000000000e+01 4.766763001680374146e-02 7.025851118669379503e-07 1.394909872942662332e-06 3.001144705194747075e-06 1.302472810493782163e-05 3.783832653425633907e-05 9.533581032883375883e-05 1.117724241339601576e-04
5.900000000000000000e+01 5.900000000000000000e+01 4.776814207434654236e-02 1.277586989090195857e-06 2.559183258199482225e-06 5.517124009202234447e-06 2.421036879241000861e-05 6.990716792643070221e-05 1.751214149408042431e-04 2.007243456318974495e-04
6.000000000000000000e+01 6.000000000000000000e+01 4.783422499895095825e-02 1.546806288388324901e-06 3.100612275375169702e-06 6.691165253869257867e-06 2.938085708592552692e-05 8.472656918456777930e-05 2.121446304954588413e-04 2.394081093370914459e-04
6.100000000000000000e+01 6.100000000000000000e+01 4.781604185700416565e-02 1.484335257373459172e-06 2.968191893160110340e-06 6.412827588064828888e-06 2.808586214086972177e-05 8.101457206066697836e-05 2.031673502642661333e-04 2.274468715768307447e-04
6.200000000000000000e+01 6.200000000000000000e+01 4.773480445146560669e-02 1.132659349423192907e-06 2.254300852655433118e-06 4.876003004028461874e-06 2.120340650435537100e-05 6.130724068498238921e-05 1.543897087685763836e-04 1.726041809888556600e-04
6.300000000000000000e+01 6.300000000000000000e+01 4.765392467379570007e-02 5.931898385824752040e-07 1.160659053311974276e-06 2.515484766263398342e-06 1.070334838004782796e-05 3.119504981441423297e-05 7.933761662570759654e-05 8.899001841200515628e-05
6.400000000000000000e+01 6.400000000000000000e+01 4.762521386146545410e-02 1.287819486606167629e-07 1.378992067202489125e-07 2.182215013135646586e-07 8.360426591025316156e-07 2.111812818839098327e-06 4.477004949876572937e-06 5.055028395872795954e-06
6.500000000000000000e+01 6.500000000000000000e+01 4.765368998050689697e-02 5.898512540625233669e-07 1.145470378105528653e-06 2.497331252016010694e-06 1.094593881134642288e-05 3.144221773254685104e-05 7.938193448353558779e-05 8.997591794468462467e-05
6.600000000000000000e+01 6.600000000000000000e+01 4.770279675722122192e-02 9.635296009946614504e-07 1.882153696897148620e-06 4.125531631871126592e-06 1.786902612366247922e-05 5.160299406270496547e-05 1.311460655415430665e-04 1.489500864408910275e-04
6.700000000000000000e+01 6.700000000000000000e+01 4.772856086492538452e-02 1.112409790948731825e-06 2.174355131501215510e-06 4.770140549226198345e-06 2.060486804111860693e-05 5.954714652034454048e-05 1.515477051725611091e-04 1.717724808258935809e-04
6.800000000000000000e+01 6.800000000000000000e+01 4.771266132593154907e-02 1.025772917273570783e-06 2.004756879614433274e-06 4.393589733808767051e-06 1.901831819850485772e-05 5.488668102771043777e-05 1.395223371218889952e-04 1.571407337905839086e-04
6.900000000000000000e+01 6.900000000000000000e+01 4.767069220542907715e-02 7.448956012012786232e-07 1.446998567189439200e-06 3.171824801029288210e-06 1.376083855575416237e-05 3.964878851547837257e-05 1.006947859423235059e-04 1.122903850045986474e-04
7.000000000000000000e+01 7.000000000000000000e+01 4.763444885611534119e-02 3.544773790054023266e-07 6.664470788564358372e-07 1.441026711290760431e-06 6.388578640326159075e-06 1.817921292968094349e-05 4.555328996502794325e-05 5.019614764023572206e-05
7.100000000000000000e+01 7.100000000000000000e+01 4.762589931488037109e-02 1.595308560808916809e-07 2.336138180680791265e-07 4.700536919699516147e-07 1.678447574704478029e-06 5.067619440524140373e-06 1.319522107223747298e-05 1.435186823073308915e-05
7.200000000000000000e+01 7.200000000000000000e+01 4.764318838715553284e-02 4.836198286284343340e-07 9.329190788776031695e-07 2.026889660555752926e-06 8.510108273185323924e-06 2.481337287463247776e-05 6.341972039081156254e-05 6.828310870332643390e-05
7.300000000000000000e+01 7.300000000000000000e+01 4.766647145152091980e-02 7.160464861044602003e-07 1.404068143529002555e-06 3.052996362384874374e-06 1.300408257520757616e-05 3.771812407649122179e-05 9.594159200787544250e-05 1.025130113703198731e-04
7.400000000000000000e+01 7.400000000000000000e+01 4.767560213804244995e-02 7.903395271569024771e-07 1.549595481264987029e-06 3.373985691723646596e-06 1.437378068658290431e-05 4.167983934166841209e-05 1.060400609276257455e-04 1.128511576098389924e-04
7.500000000000000000e+01 7.500000000000000000e+01 4.766468703746795654e-02 7.025155355222523212e-07 1.374349608340708073e-06 2.991404016938759014e-06 1.271640030608978122e-05 3.689461300382390618e-05 9.393089567311108112e-05 9.992569539463147521e-05
7.600000000000000000e+01 7.600000000000000000e+01 4.764358699321746826e-02 4.899545160697016399e-07 9.477958542447595391e-07 2.052652916972874664e-06 8.656153113406617194e-06 2.517705252103041857e-05 6.422861042665317655e-05 6.849897181382402778e-05
7.700000000000000000e+01 7.700000000000000000e+01 4.762782156467437744e-02 2.224055322130880086e-07 3.846713525490486063e-07 8.121446626319084316e-07 3.224597776352311485e-06 9.531984687782824039e-06 2.460287396388594061e-05 2.634593693073838949e-05
7.800000000000000000e+01 7.800000000000000000e+01 4.762627184391021729e-02 1.711813979454746004e-07 2.598316939383948920e-07 5.302149475028272718e-07 2.381095555392676033e-06 6.584377842955291271e-06 1.604292992851696908e-05 1.727040762489195913e-05
7.900000000000000000e+01 7.900000000000000000e+01 4.763603210449218750e-02 3.822396479336021002e-07 7.194238946794939693e-07 1.564244598739605863e-06 6.882020898046903312e-06 1.962870010174810886e-05 4.945898035657592118e-05 5.342590520740486681e-05
8.000000000000000000e+01 8.000000000000000000e+01 4.764674603939056396e-02 5.246644150247448124e-07 1.008553226711228490e-06 2.200891231041168794e-06 9.626493920222856104e-06 2.755479363258928061e-05 6.965469219721853733e-05 7.537270721513777971e-05
8.100000000000000000e+01 8.100000000000000000e+01 4.764943569898605347e-02 5.548963599721901119e-07 1.070047687790065538e-06 2.334937789782998152e-06 1.021335810946766287e-05 2.923388819908723235e-05 7.388269295915961266e-05 7.990354788489639759e-05
8.200000000000000000e+01 8.200000000000000000e+01 4.764273762702941895e-02 4.767898076352139469e-07 9.112234238273231313e-07 1.987772293432499282e-06 8.709201210876926780e-06 2.489914004399906844e-05 6.288293661782518029e-05 6.781945558032020926e-05
8.300000000000000000e+01 8.300000000000000000e+01 4.763239249587059021e-02 3.200709102202381473e-07 5.903822852815210354e-07 1.279492721550923306e-06 5.648990281770238653e-06 1.606298974365927279e-05 4.038598126498982310e-05 4.336477286415174603e-05
8.400000000000000000e+01 8.400000000000000000e+01 4.762576892971992493e-02 1.523495285482567851e-07 2.114410051490267506e-07 4.140423754961375380e-07 1.843964241743378807e-06 5.028909981774631888e-06 1.205745138577185571e-05 1.288203566218726337e-05
8.500000000000000000e+01 8.500000000000000000e+01 4.762623459100723267e-02 1.728449774418550078e-07 2.717105758165416773e-07 5.384467272051551845e-07 2.076410964946262538e-06 6.151544766908045858e-06 1.584544042998459190e-05 1.682959373283665627e-05
8.600000000000000000e+01 8.600000000000000000e+01 4.763147979974746704e-02 3.077497012782259844e-07 5.697649498870305251e-07 1.223402819050534163e-06 5.018735009798547253e-06 1.470437564421445131e-05 3.777858728426508605e-05 3.996981831733137369e-05
8.700000000000000000e+01 8.700000000000000000e+01 4.763624444603919983e-02 3.907864254415471805e-07 7.449009444826515391e-07 1.603943701411481015e-06 6.718141321471193805e-06 1.955831248778849840e-05 4.995969720766879618e-05 5.272541238809935749e-05
8.800000000000000000e+01 8.800000000000000000e+01 4.763668030500411987e-02 3.977290248258213978e-07 7.602723144373157993e-07 1.632932026041089557e-06 6.882170509925344959e-06 1.999122832785360515e-05 5.093153959023766220e-05 5.371144652599468827e-05
8.900000000000000000e+01 8.900000000000000000e+01 4.763283580541610718e-02 3.333986455800186377e-07 6.282423896664113272e-07 1.338521769866929390e-06 5.618790510197868571e-06 1.633688225410878658e-05 4.161963079241104424e-05 4.393035851535387337e-05
9.000000000000000000e+01 9.000000000000000000e+01 4.762788116931915283e-02 2.246604537958774017e-07 3.926024589873122750e-07 8.169021725734637585e-07 3.307830638732411899e-06 9.709953701531048864e-06 2.490988845238462090e-05 2.634642078191973269e-05
9.100000000000000000e+01 9.100000000000000000e+01 4.762522503733634949e-02 1.312917987661421648e-07 1.516191332484595478e-07 2.413856350358400960e-07 6.414104518626118079e-07 1.936998387463972904e-06 4.881690529145998880e-06 5.171145403437549248e-06
9.300000000000000000e+01 9.300000000000000000e+01 4.762871563434600830e-02 2.397967762135522207e-07 4.254270038472895976e-07 9.110677865464822389e-07 4.078453457623254508e-06 1.146220802183961496e-05 2.841884452209342271e-05 3.028126047865953296e-05
9.400000000000000000e+01 9.400000000000000000e+01 4.763075709342956543e-02 2.859381709185981890e-07 5.245756824479030911e-07 1.133135583586408757e-06 5.041774784331209958e-06 1.425419486622558907e-05 3.558649768820032477e-05 3.794746226049028337e-05
9.500000000000000000e+01 9.500000000000000000e+01 4.763054102659225464e-02 2.821220732585061342e-07 5.151020445737231057e-07 1.112265636038500816e-06 4.952827566739870235e-06 1.399369193677557632e-05 3.490869858069345355e-05 3.720946187968365848e-05
9.600000000000000000e+01 9.600000000000000000e+01 4.762843996286392212e-02 2.336915656542259967e-07 4.093520828973851167e-07 8.744560204831941519e-07 3.906052370439283550e-06 1.098738175642210990e-05 2.730586493271403015e-05 2.906363988586235791e-05
9.700000000000000000e+01 9.700000000000000000e+01 4.762612283229827881e-02 1.644223601715566474e-07 2.453052729833871126e-07 4.952225367560458835e-07 2.210660113632911816e-06 6.118130386312259361e-06 1.499515292380237952e-05 1.592670741956681013e-05
9.800000000000000000e+01 9.800000000000000000e+01 4.762512445449829102e-02 1.260430479987917352e-07 1.301334719983060495e-07 1.787407200026791543e-07 4.588991089349292452e-07 1.009674861052189954e-06 9.278701895709673408e-07 9.730546253194916062e-07
1.000000000000000000e+02 1.000000000000000000e+02 4.762710258364677429e-02 2.019501010863677948e-07 3.431008508414379321e-07 6.931628035999892745e-07 2.857513209164608270e-06 8.322925168613437563e-06 2.112328365910798311e-05 2.228925586678087711e-05
1.010000000000000000e+02 1.010000000000000000e+02 4.762793332338333130e-02 2.268478027644960093e-07 3.982596297191776102e-07 8.193029543690499850e-07 3.409182909308583476e-06 9.913934263749979436e-06 2.516092899895738810e-05 2.652924922585953027e-05
1.020000000000000000e+02 1.020000000000000000e+02 4.762762784957885742e-02 2.180357228098728228e-07 3.782670887630956713e-07 7.765343070786911994e-07 3.205867187716648914e-06 9.343168130726553500e-06 2.376331030973233283e-05 2.505707379896193743e-05
1.030000000000000000e+02 1.030000000000000000e+02 4.762652143836021423e-02 1.837296252915621153e-07 2.981434477078437340e-07 5.883616154278570320e-07 2.400252469669794664e-06 6.999559900577878579e-06 1.775344389898236841e-05 1.873426299425773323e-05
1.050000000000000000e+02 1.050000000000000000e+02 4.762512445449829102e-02 1.275718659599078819e-07 1.259466984038226656e-07 1.422305899723141920e-07 3.421005487780348631e-07 6.887115091558371205e-07 1.043420070345746353e-06 1.094479898711142596e-06
1.060000000000000000e+02 1.060000000000000000e+02 4.762553423643112183e-02 1.450273998671036679e-07 1.801624591735162539e-07 3.284345098109042738e-07 1.422375248694152106e-06 3.905744051735382527e-06 9.664891877037007362e-06 1.024078574118902907e-05
1.070000000000000000e+02 1.070000000000000000e+02 4.762618988752365112e-02 1.694904483429127140e-07 2.477878808804234723e-07 5.019752506996155716e-07 2.214079358964227140e-06 6.196467438712716103e-06 1.549828630231786519e-05 1.643522227823268622e-05
1.080000000000000000e+02 1.080000000000000000e+02 4.762650281190872192e-02 1.797726838503876934e-07 2.759137203156569740e-07 5.685422479473345447e-07 2.516530912544112653e-06 7.058118626446230337e-06 1.764349690347444266e-05 1.871450513135641813e-05
1.100000000000000000e+02 1.100000000000000000e+02 4.762569814920425415e-02 1.511266560783042223e-07 2.031765262699991581e-07 3.878016343605850125e-07 1.716277893137885258e-06 4.693822575063677505e-06 1.138114748755469918e-05 1.205789976665982977e-05
1.110000000000000000e+02 1.110000000000000000e+02 4.762522503733634949e-02 1.309014834305344266e-07 1.424938460559133091e-07 2.127853946376490057e-07 8.343175181835249532e-07 2.147589157175389118e-06 4.909955805487697944e-06 5.194793629925698042e-06
1.130000000000000000e+02 1.130000000000000000e+02 4.762538149952888489e-02 1.397615108089667046e-07 1.789692731790637481e-07 2.786666186693764757e-07 1.081061782315373421e-06 3.107473730779020116e-06 7.654418368474580348e-06 8.081339728960301727e-06
1.140000000000000000e+02 1.140000000000000000e+02 4.762568697333335876e-02 1.537765115244837943e-07 2.203934883482361329e-07 3.864992095259367488e-07 1.581404831085819751e-06 4.555218765744939446e-06 1.130018608819227666e-05 1.192460968013620004e-05
1.150000000000000000e+02 1.150000000000000000e+02 4.762579128146171570e-02 1.588188496270959149e-07 2.334257942493422888e-07 4.172311207639722852e-07 1.731659040160593577e-06 4.977037406206363812e-06 1.232346494361991063e-05 1.300203621212858707e-05
1.170000000000000000e+02 1.170000000000000000e+02 4.762535169720649719e-02 1.397009015136063681e-07 1.761541312816916616e-07 2.655928597050660755e-07 1.043994643623591401e-06 2.975556753881392069e-06 7.239627393573755398e-06 7.642308446520473808e-06
1.180000000000000000e+02 1.180000000000000000e+02 4.762514680624008179e-02 1.298651852721377509e-07 1.379862624162342399e-07 1.468369958956827759e-07 4.372904811589251040e-07 1.154277356363309082e-06 2.609227976790862158e-06 2.751836746028857306e-06
1.200000000000000000e+02 1.200000000000000000e+02 4.762527346611022949e-02 1.338502499947935576e-07 1.442954413732877583e-07 2.119948163681328879e-07 8.297687372760265134e-07 2.265488092234591022e-06 5.887495717615820467e-06 6.227551239135209471e-06
1.210000000000000000e+02 1.210000000000000000e+02 4.762541502714157104e-02 1.394993205394712277e-07 1.625382424208510201e-07 2.740180775617773179e-07 1.130614919020445086e-06 3.147356665067491122e-06 8.126112334139179438e-06 8.599347893323283643e-06
1.230000000000000000e+02 1.230000000000000000e+02 4.762534797191619873e-02 1.364273742865407257e-07 1.546809187402686803e-07 2.463137889208155684e-07 9.948607839760370553e-07 2.755913556029554456e-06 7.152549187594559044e-06 7.567243756056996062e-06
1.240000000000000000e+02 1.240000000000000000e+02 4.762521013617515564e-02 1.305049721622708603e-07 1.360604642286489252e-07 1.761693368962369277e-07 6.370482310558145400e-07 1.701725295788492076e-06 4.495766916079446673e-06 4.752944732899777591e-06
1.260000000000000000e+02 1.260000000000000000e+02 4.762513935565948486e-02 1.289714788299534121e-07 1.339604551731099491e-07 1.351465499510595691e-07 3.742248395610658918e-07 9.379851917401538230e-07 2.016523694692295976e-06 2.124155798810534179e-06
1.270000000000000000e+02 1.270000000000000000e+02 4.762521013617515564e-02 1.327569378872794914e-07 1.505046185457104002e-07 1.902430994960013777e-07 6.887838139846280683e-07 1.914276936076930724e-06 4.500589056988246739e-06 4.750057541968999431e-06
1.290000000000000000e+02 1.290000000000000000e+02 4.762527346611022949e-02 1.363262498443873483e-07 1.629435786298927269e-07 2.272187344942722120e-07 8.899015142560529057e-07 2.489980261088931002e-06 5.883681296836584806e-06 6.209922958078095689e-06
1.300000000000000000e+02 1.300000000000000000e+02 4.762521758675575256e-02 1.335857007234153571e-07 1.529026718571913079e-07 1.968442830957428669e-07 7.406056283798534423e-07 2.046213239736971445e-06 4.748175342683680356e-06 5.011336270399624482e-06
1.320000000000000000e+02 1.320000000000000000e+02 4.762512072920799255e-02 1.280354808841366321e-07 1.280517523127855384e-07 1.158941742573915690e-07 2.277859323385200696e-07 3.620208133270352846e-07 4.805159505849587731e-07 4.817877083951316308e-07
1.340000000000000000e+02 1.340000000000000000e+02 4.762516915798187256e-02 1.292040963107865537e-07 1.296279776852315990e-07 1.483430907001093146e-07 4.559430237804917851e-07 1.187761313303781208e-06 3.345426875966950320e-06 3.534217967171571217e-06
1.350000000000000000e+02 1.350000000000000000e+02 4.762519896030426025e-02 1.301885532711821725e-07 1.328984637893881882e-07 1.654431969200231833e-07 5.567315497501112986e-07 1.497551693319110200e-06 4.124103725189343095e-06 4.358726982900407165e-06
1.370000000000000000e+02 1.370000000000000000e+02 4.762516170740127563e-02 1.289859454800534877e-07 1.288391473508454510e-07 1.432515688293278799e-07 4.280955465674196603e-07 1.092779598366178107e-06 3.082358489336911589e-06 3.255620185882435180e-06
1.390000000000000000e+02 1.390000000000000000e+02 4.762512072920799255e-02 1.283838315657703788e-07 1.278224317502463236e-07 1.144689036891577416e-07 2.146195896557401284e-07 2.694935687941324431e-07 1.655904355857273913e-07 7.341718344378023176e-08
1.400000000000000000e+02 1.400000000000000000e+02 4.762512817978858948e-02 1.292341806902186363e-07 1.328335628159038606e-07 1.278182111263959087e-07 3.445713616656576050e-07 7.977283758009434678e-07 1.475875933465431444e-06 1.550764068269927520e-06
1.420000000000000000e+02 1.420000000000000000e+02 4.762515798211097717e-02 1.311413626581270364e-07 1.412556542845777585e-07 1.549900758845978999e-07 5.300806833474780433e-07 1.383335188620549161e-06 2.937329327323823236e-06 3.098226670772419311e-06
1.440000000000000000e+02 1.440000000000000000e+02 4.762513563036918640e-02 1.294940261686861049e-07 1.350725256088480819e-07 1.357724244144264958e-07 3.976878133471473120e-07 9.873031103779794648e-07 2.025034518737811595e-06 2.133053158104303293e-06
1.450000000000000000e+02 1.450000000000000000e+02 4.762512445449829102e-02 1.283972181909120991e-07 1.301701075817618403e-07 1.204772388518904336e-07 2.741380455972830532e-07 5.631419526253012009e-07 9.833050853558233939e-07 1.026416612148750573e-06
1.470000000000000000e+02 1.470000000000000000e+02 4.762512445449829102e-02 1.279325800851438544e-07 1.267301428242717520e-07 1.163666212278258172e-07 2.275922952321707271e-07 3.530291223796666600e-07 1.162523631137446500e-06 1.218898660226841457e-06
1.490000000000000000e+02 1.490000000000000000e+02 4.762513935565948486e-02 1.283696917653287528e-07 1.276492724855415872e-07 1.262413746871970943e-07 3.166108513141807634e-07 7.043868208711501211e-07 2.034335238931817003e-06 2.145144208043348044e-06
1.510000000000000000e+02 1.510000000000000000e+02 4.762512445449829102e-02 1.279016856869930052e-07 1.266826927803776925e-07 1.176213118014857173e-07 2.416624056422733702e-07 4.101412685031391447e-07 1.275990371141233481e-06 1.339795176136249211e-06
1.530000000000000000e+02 1.530000000000000000e+02 4.762511700391769409e-02 1.280102139844530029e-07 1.284311395011172863e-07 1.153279498566917027e-07 2.096028168807606562e-07 2.718614098284888314e-07 3.211385717349912738e-07 2.995301997543720063e-07
1.550000000000000000e+02 1.550000000000000000e+02 4.762512817978858948e-02 1.286542357092912425e-07 1.317879991802328732e-07 1.251000156798909302e-07 2.955334537091403035e-07 6.676161774521460757e-07 1.345970758848125115e-06 1.412931396771455184e-06
1.570000000000000000e+02 1.570000000000000000e+02 4.762512445449829102e-02 1.286239950104572927e-07 1.314515145622863201e-07 1.238023088490081136e-07 2.873380822165927384e-07 6.347179350996157154e-07 1.254581775356200524e-06 1.315809072366391774e-06
1.580000000000000000e+02 1.580000000000000000e+02 4.762512072920799255e-02 1.283004991137204343e-07 1.297627107987864292e-07 1.189517462307776441e-07 2.494152511189895449e-07 4.776385367222246714e-07 8.402286084674415179e-07 8.732048968340677675e-07
1.600000000000000000e+02 1.600000000000000000e+02 4.762512072920799255e-02 1.275853804827420390e-07 1.269055474040214904e-07 1.139441394570894772e-07 1.975573411527875578e-07 1.548582275745502557e-07 3.042028140498587163e-07 2.797547722366289236e-07
1.620000000000000000e+02 1.620000000000000000e+02 4.762512445449829102e-02 1.276713561537690111e-07 1.263807547502437956e-07 1.151523676412580244e-07 2.172721167426061584e-07 2.881754426198313013e-07 9.485481768933823332e-07 9.902765896185883321e-07
1.640000000000000000e+02 1.640000000000000000e+02 4.762512445449829102e-02 1.276280698903065058e-07 1.264462952121903072e-07 1.144908807759748015e-07 2.100075846556137549e-07 2.438337389776279451e-07 8.163724487530998886e-07 8.485074545205861796e-07
1.660000000000000000e+02 1.660000000000000000e+02 4.762512072920799255e-02 1.278368273460728233e-07 1.278142320870756521e-07 1.141066547916125273e-07 1.981462531830402440e-07 1.700424121509058750e-07 1.951143389078424661e-07 1.316027038456013543e-07
1.680000000000000000e+02 1.680000000000000000e+02 4.762512072920799255e-02 1.283904964566318085e-07 1.296230465186454239e-07 1.166767304994209553e-07 2.268922116854810156e-07 3.715711613949679304e-07 5.705102239517145790e-07 5.812897825308027677e-07
1.710000000000000000e+02 1.710000000000000000e+02 4.762512072920799255e-02 1.282327133367289207e-07 1.293570477400862728e-07 1.166552934250830731e-07 2.278663657762081129e-07 3.755175157493795268e-07 5.764755997006432153e-07 5.878679303350509144e-07
1.730000000000000000e+02 1.730000000000000000e+02 4.762511700391769409e-02 1.279759942462987965e-07 1.280106403100944590e-07 1.139747212164365919e-07 2.019046121404244332e-07 2.080997347775337403e-07 1.733557866145929438e-07 9.087984409461569157e-08
1.750000000000000000e+02 1.750000000000000000e+02 4.762512072920799255e-02 1.276659702398319496e-07 1.272060359269744367e-07 1.139106799996625341e-07 1.986319944080605637e-07 1.585604820775188273e-07 4.145911702835292090e-07 4.085808029685722431e-07
1.770000000000000000e+02 1.770000000000000000e+02 4.762512072920799255e-02 1.278064303278370062e-07 1.272876914981679874e-07 1.138746767992415698e-07 1.994675358218955807e-07 1.646537270971748512e-07 4.743401973428262863e-07 4.757181955028499942e-07
1.790000000000000000e+02 1.790000000000000000e+02 4.762512072920799255e-02 1.280555750327039277e-07 1.275689101021271199e-07 1.134357958676446287e-07 1.973804728550021537e-07 1.603536787797565921e-07 2.337909705829588347e-07 1.893743473146969336e-07
1.810000000000000000e+02 1.810000000000000000e+02 4.762512072920799255e-02 1.280909600609447807e-07 1.286700808122986928e-07 1.146640542515342531e-07 2.067082505163853057e-07 2.483362777638831176e-07 2.532989640258165309e-07 2.151700044805693324e-07
1.840000000000000000e+02 1.840000000000000000e+02 4.762511700391769409e-02 1.284492014974603080e-07 1.294047251576557755e-07 1.154905930889071897e-07 2.126377580680127721e-07 2.910060175054240972e-07 3.666591226192394970e-07 3.531451113758521387e-07
1.860000000000000000e+02 1.860000000000000000e+02 4.762511700391769409e-02 1.281250092688424047e-07 1.286958735136067844e-07 1.143612351484080136e-07 2.041159063992381562e-07 2.272658718993625371e-07 2.037676978261515615e-07 1.450666502478270559e-07
1.880000000000000000e+02 1.880000000000000000e+02 4.762512072920799255e-02 1.277980459235550370e-07 1.278647943081523408e-07 1.137060507971909828e-07 1.978087880161183421e-07 1.664569282411321183e-07 2.071269165071498719e-07 1.506473097379057435e-07
1.900000000000000000e+02 1.900000000000000000e+02 4.762511700391769409e-02 1.277160208701388910e-07 1.275137151424132753e-07 1.135893228365603136e-07 1.968682710185021278e-07 1.530104896119155455e-07 2.758271477887319634e-07 2.445374889248341788e-07
1.930000000000000000e+02 1.930000000000000000e+02 4.762512072920799255e-02 1.276560794849501690e-07 1.274654692906551645e-07 1.136764780085286475e-07 1.999274132913342328e-07 1.879654405456676614e-07 1.704382697198525420e-07 8.468958867524634115e-08
1.950000000000000000e+02 1.950000000000000000e+02 4.762511700391769409e-02 1.276820000839506974e-07 1.277492316376083181e-07 1.141997501008518157e-07 2.052619976211644826e-07 2.337873468150064582e-07 2.071570435191461002e-07 1.503187263551808428e-07
1.970000000000000000e+02 1.970000000000000000e+02 4.762512072920799255e-02 1.277343528727215016e-07 1.278054924114258029e-07 1.144244805573180201e-07 2.075939420365102706e-07 2.511168588625878328e-07 2.441863955482403981e-07 2.031555226267300895e-07
2.000000000000000000e+02 2.000000000000000000e+02 4.762511700391769409e-02 1.278330472587185795e-07 1.277602734717220301e-07 1.139152772111629019e-07 2.022878788920934312e-07 2.096885935998216155e-07 1.712054711333621526e-07 8.616174795861297753e-08
2.020000000000000000e+02 2.020000000000000000e+02 4.762511700391769409e-02 1.277045100778195774e-07 1.277193462101422483e-07 1.138031748837420309e-07 1.987952913395929500e-07 1.779291380898939678e-07 1.787602741387672722e-07 1.020586708477821958e-07
2.050000000000000000e+02 2.050000000000000000e+02 4.762511700391769409e-02 1.277945074207309517e-07 1.279047125990473432e-07 1.137844023446632491e-07 1.985990252251212951e-07 1.757564973559055943e-07 1.827121991482272279e-07 1.095370194548195286e-07
2.070000000000000000e+02 2.070000000000000000e+02 4.762512072920799255e-02 1.278930028547620168e-07 1.280621120258729206e-07 1.139783591952436836e-07 2.004454131565580610e-07 1.948951933172793360e-07 1.656113965964323143e-07 7.302236326722777449e-08
2.100000000000000000e+02 2.100000000000000000e+02 4.762511700391769409e-02 1.280682795368193183e-07 1.284315658267587423e-07 1.142674150855782500e-07 2.032398498386100982e-07 2.200129358698177384e-07 1.905834210447210353e-07 1.235183475500889472e-07
2.120000000000000000e+02 2.120000000000000000e+02 4.762511700391769409e-02 1.280372714518307475e-07 1.283992929757005186e-07 1.142053136504728172e-07 2.026298915325241978e-07 2.148086082343070302e-07 1.823800630518235266e-07 1.087886332129528455e-07
2.150000000000000000e+02 2.150000000000000000e+02 4.762512072920799255e-02 1.277493169027366093e-07 1.281241992501236382e-07 1.141436953844277014e-07 1.997526339891919633e-07 1.892873910946946125e-07 1.658971342521908809e-07 7.368400645191286458e-08
2.180000000000000000e+02 2.180000000000000000e+02 4.762512072920799255e-02 1.278674659488387988e-07 1.279824601851942134e-07 1.138808656264700403e-07 1.994382330394728342e-07 1.847917872055404587e-07 1.697000442391072283e-07 8.279988605863763951e-08
2.200000000000000000e+02 2.200000000000000000e+02 4.762511700391769409e-02 1.279794474839945906e-07 1.282226662624452729e-07 1.139463776667071215e-07 2.002785635113468743e-07 1.930793160909161088e-07 1.656459289733902551e-07 7.299746584976674058e-08
2.230000000000000000e+02 2.230000000000000000e+02 4.762511700391769409e-02 1.280754986510146409e-07 1.284378754462522920e-07 1.139604819400119595e-07 2.024131617872626521e-07 2.109978680664426065e-07 1.728352572172298096e-07 8.966518549868851551e-08
2.260000000000000000e+02 2.260000000000000000e+02 4.762512072920799255e-02 1.280099013456492685e-07 1.282101891320053255e-07 1.139350516154991055e-07 2.021487972569957492e-07 2.087169832520885393e-07 1.706955430336165591e-07 8.497759296233198256e-08
2.290000000000000000e+02 2.290000000000000000e+02 4.762511700391769409e-02 1.278717149943986442e-07 1.278390016068442492e-07 1.139560126262040285e-07 2.003711188081069849e-07 1.939689440177971846e-07 1.655878065776050789e-07 7.280854674718284514e-08
2.310000000000000000e+02 2.310000000000000000e+02 4.762511700391769409e-02 1.279320116509552463e-07 1.278757224554283312e-07 1.139447149967054429e-07 2.000477792307719938e-07 1.909746742967399769e-07 1.660096415889711352e-07 7.383241040770371910e-08
2.340000000000000000e+02 2.340000000000000000e+02 4.762511700391769409e-02 1.275470111750109936e-07 1.275702459224703489e-07 1.141787180358733167e-07 2.002488486141373869e-07 1.942483720540622016e-07 1.658353880884533282e-07 7.342168117929759319e-08
2.370000000000000000e+02 2.370000000000000000e+02 4.762512072920799255e-02 1.278136068094681832e-07 1.277793018061856856e-07 1.138996026384120341e-07 2.019640845674075535e-07 2.068984201741841389e-07 1.689907804802714963e-07 8.105459414764482062e-08
2.400000000000000000e+02 2.400000000000000000e+02 4.762511700391769409e-02 1.277560102153074695e-07 1.276835206454052241e-07 1.138765952646281221e-07 2.017239495444300701e-07 2.047882361466690782e-07 1.676300058761626133e-07 7.783364708302542567e-08
2.430000000000000000e+02 2.430000000000000000e+02 4.762511700391769409e-02 1.277553138834264246e-07 1.281988772916520247e-07 1.141689267569745425e-07 2.001586665301147150e-07 1.933286597477490432e-07 1.656783155112862005e-07 7.300175042246337398e-08
2.460000000000000000e+02 2.460000000000000000e+02 4.762511700391769409e-02 1.277483079320518300e-07 1.281555341847706586e-07 1.141677543614605383e-07 2.001471273160859710e-07 1.932089759293376119e-07 1.656707269148682826e-07 7.290275760851727682e-08
2.490000000000000000e+02 2.490000000000000000e+02 4.762511700391769409e-02 1.280544239534719964e-07 1.283018775666278088e-07 1.139482890266663162e-07 2.011078521491072024e-07 2.005451449349493487e-07 1.667151394713073387e-07 7.549230218728553155e-08
2.520000000000000000e+02 2.520000000000000000e+02 4.762511700391769409e-02 1.280603925124523812e-07 1.283123083339887671e-07 1.139640417591181176e-07 2.012651378890950582e-07 2.019848039935823181e-07 1.674123097927804338e-07 7.719919636883787462e-08
2.550000000000000000e+02 2.550000000000000000e+02 4.762511700391769409e-02 1.278825578765463433e-07 1.282970174543152098e-07 1.139966059326980030e-07 2.007990360652911477e-07 1.983997890420141630e-07 1.663877782220879453e-07 7.466413620704770437e-08
2.580000000000000000e+02 2.580000000000000000e+02 4.762512072920799255e-02 1.279597228176498902e-07 1.282605381902612862e-07 1.139608372113798396e-07 2.005882464573005564e-07 1.963982469987968216e-07 1.658145265537314117e-07 7.322950779098391649e-08
2.610000000000000000e+02 2.610000000000000000e+02 4.762512072920799255e-02 1.279472456872099428e-07 1.281250661122612655e-07 1.140943624022838776e-07 2.004509553898969898e-07 1.960781759180463268e-07 1.661431952015846036e-07 7.403346558021439705e-08
2.650000000000000000e+02 2.650000000000000000e+02 4.762511700391769409e-02 1.281572394873364829e-07 1.282917736489253002e-07 1.138215068863246415e-07 2.014430151575652417e-07 2.027755101607908728e-07 1.668115032771311235e-07 7.568878146457791445e-08
2.680000000000000000e+02 2.680000000000000000e+02 4.762512072920799255e-02 1.281242560935424990e-07 1.281341042158601340e-07 1.138003327127989905e-07 2.014054416576982476e-07 2.022430720671763993e-07 1.664582498506206321e-07 7.480455366248861537e-08
2.710000000000000000e+02 2.710000000000000000e+02 4.762512072920799255e-02 1.281125037166930269e-07 1.281820800613786560e-07 1.140931473742057278e-07 2.004374124453534023e-07 1.959359678949113004e-07 1.660957025251263985e-07 7.384598887938409462e-08
2.750000000000000000e+02 2.750000000000000000e+02 4.762512072920799255e-02 1.277836645385832526e-07 1.278942676208316698e-07 1.140993504122889135e-07 2.004954353651555721e-07 1.965022562444573850e-07 1.662847637362574460e-07 7.430801218788474216e-08
2.780000000000000000e+02 2.780000000000000000e+02 4.762511700391769409e-02 1.276804511007867404e-07 1.277344381378497928e-07 1.139151635243251803e-07 2.009685573511887924e-07 1.997722165469895117e-07 1.665491282665243489e-07 7.499036058788988157e-08
2.810000000000000000e+02 2.810000000000000000e+02 4.762511700391769409e-02 1.279143617693989654e-07 1.282558201864958392e-07 1.137991674227123440e-07 2.013895255004172213e-07 2.020904048549709842e-07 1.664065081286025816e-07 7.461103024297699449e-08
2.850000000000000000e+02 2.850000000000000000e+02 4.762511700391769409e-02 1.278806678328692215e-07 1.285347082102816785e-07 1.141991958775179228e-07 2.003624359758759965e-07 1.954634711864855490e-07 1.662407811409138958e-07 7.416910108304364257e-08
2.880000000000000000e+02 2.880000000000000000e+02 4.762511700391769409e-02 1.279962162925585289e-07 1.284507362697695498e-07 1.138920495691309043e-07 2.010003044006225537e-07 1.994631446677885833e-07 1.663237583215959603e-07 7.432891635517080431e-08
2.920000000000000000e+02 2.920000000000000000e+02 4.762511700391769409e-02 1.284608543983267737e-07 1.294823590569649241e-07 1.139197962629623362e-07 2.008380874940485228e-07 1.984636668339589960e-07 1.664058260075762519e-07 7.452509009908681037e-08
2.950000000000000000e+02 2.950000000000000000e+02 4.762511700391769409e-02 1.283505923765915213e-07 1.293463185447762953e-07 1.139185314968926832e-07 2.008248713991633849e-07 1.983372328595578438e-07 1.663591291389820981e-07 7.435768623054173077e-08
2.990000000000000000e+02 2.990000000000000000e+02 4.762512072920799255e-02 1.284130206613554037e-07 1.294532552265081904e-07 1.137513550020230468e-07 2.013268556311231805e-07 2.014717779275088105e-07 1.663200350776605774e-07 7.429338921838279930e-08
3.030000000000000000e+02 3.030000000000000000e+02 4.762511700391769409e-02 1.281953387888279394e-07 1.293276170599710895e-07 1.138753873419773299e-07 2.008233224159994279e-07 1.983154334084247239e-07 1.663628523829174810e-07 7.433544624291243963e-08
3.060000000000000000e+02 3.060000000000000000e+02 4.762511700391769409e-02 1.282640198496665107e-07 1.294742304480678285e-07 1.138753944474046875e-07 2.008226545058278134e-07 1.983099195967952255e-07 1.663562301246201969e-07 7.432770843252001214e-08
3.100000000000000000e+02 3.100000000000000000e+02 4.762511700391769409e-02 1.283375610228176811e-07 1.292545448450255208e-07 1.137094258751858433e-07 2.013384232668613549e-07 2.015646600739273708e-07 1.663498920834172168e-07 7.430514870065962896e-08
3.140000000000000000e+02 3.140000000000000000e+02 4.762511700391769409e-02 1.285111608240185888e-07 1.297219256457537995e-07 1.138754015528320451e-07 2.008211339443732868e-07 1.982878643502772320e-07 1.663479594071759493e-07 7.425835946150982636e-08
3.180000000000000000e+02 3.180000000000000000e+02 4.762512072920799255e-02 1.283143262753583258e-07 1.294226592563063605e-07 1.140535346166871022e-07 2.003593664312575129e-07 1.958490685183278401e-07 1.663441224764028448e-07 7.427166792695061304e-08
3.220000000000000000e+02 3.220000000000000000e+02 4.762511700391769409e-02 1.287073132516525220e-07 1.297844534065006883e-07 1.137095253511688497e-07 2.013353253005334409e-07 2.015321030057748430e-07 1.663477320335005061e-07 7.423812320439537871e-08
3.260000000000000000e+02 3.260000000000000000e+02 4.762511700391769409e-02 1.283764845538826194e-07 1.297363212415802991e-07 1.140140355460061983e-07 2.003463634991931031e-07 1.959172806209608098e-07 1.663428008669143310e-07 7.422056569339474663e-08
3.300000000000000000e+02 3.300000000000000000e+02 4.762511700391769409e-02 1.286128679112152895e-07 1.297437819403057802e-07 1.137186700361780822e-07 2.013474613704602234e-07 2.016333695564753725e-07 1.663835291765280999e-07 7.428064208170326310e-08
3.340000000000000000e+02 3.340000000000000000e+02 4.762511700391769409e-02 1.283836326138043660e-07 1.294741593937942525e-07 1.138539289513573749e-07 2.006944015420231153e-07 1.980616985974847921e-07 1.663872524204634828e-07 7.428533876918663736e-08
3.380000000000000000e+02 3.380000000000000000e+02 4.762512072920799255e-02 1.285590940369729651e-07 1.296335057077158126e-07 1.138540071110583085e-07 2.006936909992873552e-07 1.980524331202104804e-07 1.663834012788356631e-07 7.423726344768510899e-08
3.420000000000000000e+02 3.420000000000000000e+02 4.762511700391769409e-02 1.290664783937245375e-07 1.303623946569132386e-07 1.138539573730668053e-07 2.006926820286025759e-07 1.980409507496005972e-07 1.663782711602834752e-07 7.422409709079147433e-08
3.460000000000000000e+02 3.460000000000000000e+02 4.762511700391769409e-02 1.292075495484823477e-07 1.308235226815668284e-07 1.138576450898654002e-07 2.006827344303019345e-07 1.979742449975674390e-07 1.663784274796853424e-07 7.417516911800703383e-08
3.500000000000000000e+02 3.500000000000000000e+02 4.762511700391769409e-02 1.294605453949770890e-07 1.313501343247480690e-07 1.138577374604210490e-07 2.006811854471379775e-07 1.979652921590968617e-07 1.663729420897652744e-07 7.414207914280268596e-08
3.550000000000000000e+02 3.550000000000000000e+02 4.762511700391769409e-02 1.296958345164966886e-07 1.316323761102466960e-07 1.135913336725025147e-07 2.021941156726825284e-07 2.067240956193927559e-07 1.663645861071927357e-07 7.410348956682355492e-08
3.590000000000000000e+02 3.590000000000000000e+02 4.762511700391769409e-02 1.294606164492506650e-07 1.314121504947252106e-07 1.139118523951765383e-07 2.004159540547334473e-07 1.964021265621340717e-07 1.663650976979624829e-07 7.404510427022614749e-08
3.640000000000000000e+02 3.640000000000000000e+02 4.762512072920799255e-02 1.290878088866520557e-07 1.304590142581218970e-07 1.139324083965220780e-07 2.003746431000763550e-07 1.960679725243608118e-07 1.663770348159232526e-07 7.410461932977341348e-08
3.680000000000000000e+02 3.680000000000000000e+02 4.762511700391769409e-02 1.292981579581464757e-07 1.309419417339086067e-07 1.137341101298261492e-07 2.007818409310857533e-07 1.986565649758631480e-07 1.663715210042937542e-07 7.407501101397429011e-08
3.730000000000000000e+02 3.730000000000000000e+02 4.762511700391769409e-02 1.293474554131535115e-07 1.310167618839841452e-07 1.137178102794678125e-07 2.008371922102014651e-07 1.989623541476248647e-07 1.663721747036106535e-07 7.402020685276511358e-08
3.770000000000000000e+02 3.770000000000000000e+02 4.762511700391769409e-02 1.295866525197197916e-07 1.313049438067537267e-07 1.137355027935882390e-07 2.007932948799862061e-07 1.987514508527965518e-07 1.664085829133910011e-07 7.406180202451650985e-08
3.820000000000000000e+02 3.820000000000000000e+02 4.762511700391769409e-02 1.295067733053656411e-07 1.313969875127440901e-07 1.137355098990155966e-07 2.007921295898995595e-07 1.987394568914169213e-07 1.664089239739041659e-07 7.405521529335601372e-08
3.860000000000000000e+02 3.860000000000000000e+02 4.762511700391769409e-02 1.292819860054805758e-07 1.315379307698094635e-07 1.137192100486572599e-07 2.008477935078190058e-07 1.990474913782236399e-07 1.663977968746621627e-07 7.403905755154482904e-08
3.910000000000000000e+02 3.910000000000000000e+02 4.762511700391769409e-02 1.290397761977146729e-07 1.310563675360754132e-07 1.137192313649393327e-07 2.008464292657663464e-07 1.990338489576970460e-07 1.663942867935475078e-07 7.397966328426264226e-08
3.960000000000000000e+02 3.960000000000000000e+02 4.762511700391769409e-02 1.289143796157077304e-07 1.306493544461773126e-07 1.137193024192129087e-07 2.008453918733721366e-07 1.990206612845213385e-07 1.663906488147404161e-07 7.397436974088122952e-08
4.010000000000000000e+02 4.010000000000000000e+02 4.762511700391769409e-02 1.289307078877754975e-07 1.306517276589147514e-07 1.137356235858533182e-07 2.007884347676736070e-07 1.986903441775211832e-07 1.663972426513282699e-07 7.392668521788436919e-08
4.060000000000000000e+02 4.060000000000000000e+02 4.762511700391769409e-02 1.290110560603352496e-07 1.308048638293257682e-07 1.137356591129901062e-07 2.007872410558775300e-07 1.986751243521212018e-07 1.663865560885824380e-07 7.387046707663103007e-08
4.110000000000000000e+02 4.110000000000000000e+02 4.762512072920799255e-02 1.288861284365339088e-07 1.306066081951939850e-07 1.137355880587165302e-07 2.007863173503210419e-07 1.986645656870678067e-07 1.663900235371329472e-07 7.385849443153347238e-08
4.160000000000000000e+02 4.160000000000000000e+02 4.762511700391769409e-02 1.284440429571986897e-07 1.299424496892243042e-07 1.137654450644731696e-07 2.007853794339098386e-07 1.986538791243219748e-07 1.663857176481542410e-07 7.384441857993806479e-08
4.210000000000000000e+02 4.210000000000000000e+02 4.762511700391769409e-02 1.287098001512276824e-07 1.305807728613217478e-07 1.137654948024646728e-07 2.007850952168155345e-07 1.986402082820859505e-07 1.663904214410649729e-07 7.378279320846559131e-08
4.260000000000000000e+02 4.260000000000000000e+02 4.762511700391769409e-02 1.285358450786588946e-07 1.302561543070623884e-07 1.137572951392940013e-07 2.007965349548612721e-07 1.987462638908255030e-07 1.664249822397323442e-07 7.384855393866018858e-08
4.310000000000000000e+02 4.310000000000000000e+02 4.762512072920799255e-02 1.284754063135551405e-07 1.298307097385986708e-07 1.137168865739113244e-07 2.009178245998555212e-07 1.994140035321834148e-07 1.664245132815267425e-07 7.382964639646161231e-08
4.370000000000000000e+02 4.370000000000000000e+02 4.762511700391769409e-02 1.284822701563825831e-07 1.300510206192484475e-07 1.139060401555980206e-07 2.004641146413632669e-07 1.965400855397092528e-07 1.664235469434061088e-07 7.374119803671419504e-08
4.420000000000000000e+02 4.420000000000000000e+02 4.762511700391769409e-02 1.284567758830235107e-07 1.298081997447297908e-07 1.137170073661764036e-07 2.009154655979727977e-07 1.993843739001022186e-07 1.664206905616083532e-07 7.378245214795242646e-08
4.470000000000000000e+02 4.470000000000000000e+02 4.762511700391769409e-02 1.284898871745099314e-07 1.298713243613747181e-07 1.139061396315810271e-07 2.004625088147804490e-07 1.965124312164334697e-07 1.664180189209218952e-07 7.371306764980545267e-08
4.530000000000000000e+02 4.530000000000000000e+02 4.762511700391769409e-02 1.286329052163637243e-07 1.299171259461218142e-07 1.137171636855782708e-07 2.009137460845522583e-07 1.993585243553752662e-07 1.664123203681810992e-07 7.371544796797024901e-08
4.580000000000000000e+02 4.580000000000000000e+02 4.762512072920799255e-02 1.287119317794349627e-07 1.306224248764920048e-07 1.137701914899480471e-07 2.009123534207901685e-07 1.993432618974111392e-07 1.664089239739041659e-07 7.366318044432773604e-08
4.640000000000000000e+02 4.640000000000000000e+02 4.762511700391769409e-02 1.287001651917307754e-07 1.302179981621520710e-07 1.137703193876404839e-07 2.009115434020714019e-07 1.993282126022677403e-07 1.663999853462883038e-07 7.362255871612433111e-08
4.700000000000000000e+02 4.700000000000000000e+02 4.762511700391769409e-02 1.289304805141000543e-07 1.310134223331260728e-07 1.137716836296931433e-07 2.009233810440491652e-07 1.994329750232282095e-07 1.664493254338594852e-07 7.367291487980764941e-08
4.750000000000000000e+02 4.750000000000000000e+02 4.762511700391769409e-02 1.292978595301974565e-07 1.314290898335457314e-07 1.137717120514025737e-07 2.009221731213983730e-07 1.994199010368902236e-07 1.664445079541110317e-07 7.367356857912454871e-08
4.810000000000000000e+02 4.810000000000000000e+02 4.762511700391769409e-02 1.292400497732160147e-07 1.312892976557122893e-07 1.139616756518080365e-07 2.004306622893636813e-07 1.963249616210305248e-07 1.664423763259037514e-07 7.362152132373012137e-08
4.870000000000000000e+02 4.870000000000000000e+02 4.762511700391769409e-02 1.291947597792386659e-07 1.310431230194808450e-07 1.138034306791269046e-07 2.008601995839853771e-07 1.990415086083885399e-07 1.664380420152156148e-07 7.360909393128167721e-08
4.930000000000000000e+02 4.930000000000000000e+02 4.762511700391769409e-02 1.292174545142188435e-07 1.309515198499866528e-07 1.138035372605372686e-07 2.008595174629590474e-07 1.990252229688849184e-07 1.664292454961469048e-07 7.352119979486815282e-08
4.990000000000000000e+02 4.990000000000000000e+02 4.762511700391769409e-02 1.288210000893741380e-07 1.306429169289913261e-07 1.138913390263951442e-07 2.006576380608748877e-07 1.978342254460585536e-07 1.664307660576014314e-07 7.348481290136987809e-08
5.050000000000000000e+02 5.050000000000000000e+02 4.762512072920799255e-02 1.285960138375230599e-07 1.300218883670822834e-07 1.137989613653189735e-07 2.009431909755221568e-07 1.995095999518525787e-07 1.664237885279362672e-07 7.345283847826067358e-08
5.120000000000000000e+02 5.120000000000000000e+02 4.762511700391769409e-02 1.286501287722785491e-07 1.300586518482305110e-07 1.138239653641903715e-07 2.008862338698236272e-07 1.991206914908616454e-07 1.664296718217883608e-07 7.339044572063357919e-08
5.180000000000000000e+02 5.180000000000000000e+02 4.762511700391769409e-02 1.287968842689224402e-07 1.306191848016169388e-07 1.140183556458396197e-07 2.004586718840073445e-07 1.964375115903749247e-07 1.664625841613087687e-07 7.347837538418389158e-08
5.240000000000000000e+02 5.240000000000000000e+02 4.762511700391769409e-02 1.291518856305629015e-07 1.310237109919398790e-07 1.138255214527816861e-07 2.008966930588940158e-07 1.992079745605224161e-07 1.664571840365169919e-07 7.343011532157106558e-08
5.310000000000000000e+02 5.310000000000000000e+02 4.762511700391769409e-02 1.286084341245441465e-07 1.295985470051164157e-07 1.137933836048432568e-07 2.009972490668587852e-07 1.997980803025711793e-07 1.664595288275450002e-07 7.338232421716384124e-08
5.370000000000000000e+02 5.370000000000000000e+02 4.762511700391769409e-02 1.282900541355047608e-07 1.295416041102726012e-07 1.139782455084059620e-07 2.005203185717618908e-07 1.967778331390945823e-07 1.664490838493293268e-07 7.338712038063022192e-08
5.440000000000000000e+02 5.440000000000000000e+02 4.762511700391769409e-02 1.285126955963278306e-07 1.298387388715127599e-07 1.137964034114702372e-07 2.009948474324119161e-07 1.997661200903166900e-07 1.664553082036945852e-07 7.331170337465664488e-08
5.500000000000000000e+02 5.500000000000000000e+02 4.762512072920799255e-02 1.281875512404440087e-07 1.296183427257346921e-07 1.137993592692509992e-07 2.009842461347943754e-07 1.996945258042615023e-07 1.664479896135162562e-07 7.326918449734876049e-08
5.570000000000000000e+02 5.570000000000000000e+02 4.762511700391769409e-02 1.283363246784574585e-07 1.296829452712700004e-07 1.139731509169905621e-07 2.005985777486785082e-07 1.971917669152389863e-07 1.664442379478714429e-07 7.324289441612563678e-08
5.640000000000000000e+02 5.640000000000000000e+02 4.762511700391769409e-02 1.284000461510004243e-07 1.293960281145700719e-07 1.139664362881376292e-07 2.006096480045016506e-07 1.972920671278188820e-07 1.664850657334682182e-07 7.325142803438211558e-08
5.710000000000000000e+02 5.710000000000000000e+02 4.762511700391769409e-02 1.284418829072819790e-07 1.294719282896039658e-07 1.139665428695479932e-07 2.006083121841584216e-07 1.972732945887401002e-07 1.664816551283365698e-07 7.325274253844327177e-08
5.780000000000000000e+02 5.780000000000000000e+02 4.762511700391769409e-02 1.281270698427761090e-07 1.292388418505652226e-07 1.137901080028314027e-07 2.011221909015148412e-07 2.004969132940459531e-07 1.664834030634665396e-07 7.319154349261225434e-08
5.850000000000000000e+02 5.850000000000000000e+02 4.762511700391769409e-02 1.284596748973854119e-07 1.294073683766328031e-07 1.141023417972064635e-07 2.003877028755596257e-07 1.959695339337486075e-07 1.664718922711472260e-07 7.316567973703058669e-08
5.920000000000000000e+02 5.920000000000000000e+02 4.762512072920799255e-02 1.287985043063599733e-07 1.297143086276264512e-07 1.138206755513238022e-07 2.010009438890847377e-07 1.997697296474143513e-07 1.664711106741378899e-07 7.306519478333939333e-08
5.990000000000000000e+02 5.990000000000000000e+02 4.762512072920799255e-02 1.286932587163391872e-07 1.293433768978502485e-07 1.139353216217386944e-07 2.006839423529527267e-07 1.978934420776568004e-07 1.664670463696893421e-07 7.302552518240190693e-08
6.070000000000000000e+02 6.070000000000000000e+02 4.762511700391769409e-02 1.289367475010294584e-07 1.297144933687377488e-07 1.137833933739784698e-07 2.010115167649928480e-07 1.998504330913419835e-07 1.665049893517789315e-07 7.312169003625967889e-08
6.140000000000000000e+02 6.140000000000000000e+02 4.762511700391769409e-02 1.286669970568254939e-07 1.292151239340455504e-07 1.138980891823848651e-07 2.006945862831344130e-07 1.979746713232088950e-07 1.665016782226302894e-07 7.308950245032974635e-08
6.220000000000000000e+02 6.220000000000000000e+02 4.762511700391769409e-02 1.287247783920975053e-07 1.293012417136196746e-07 1.138768297437309229e-07 2.007140125215300941e-07 1.980091752784574055e-07 1.664956812419404741e-07 7.306354632419242989e-08
6.290000000000000000e+02 6.290000000000000000e+02 4.762511700391769409e-02 1.287059916421640082e-07 1.287366444557846989e-07 1.140260934562320472e-07 2.004214394446535152e-07 1.963174014463220374e-07 1.664999871309191803e-07 7.301232329837148427e-08
6.370000000000000000e+02 6.370000000000000000e+02 4.762511700391769409e-02 1.286079793771932600e-07 1.280424015703829355e-07 1.139316623266495299e-07 2.005640169500111369e-07 1.971601051309335162e-07 1.664849378357757814e-07 7.293183301726458012e-08
6.450000000000000000e+02 6.450000000000000000e+02 4.762512072920799255e-02 1.287395008375824546e-07 1.280750012710996089e-07 1.143813221915479517e-07 2.001310548394030775e-07 1.946134062791315955e-07 1.664895279418487917e-07 7.288149816986333462e-08
6.530000000000000000e+02 6.530000000000000000e+02 4.762511700391769409e-02 1.290279385557369096e-07 1.276479792977625038e-07 1.136555809466699429e-07 2.017420968059013830e-07 2.036382369396960712e-07 1.664847530946644838e-07 7.282180547463212861e-08
6.610000000000000000e+02 6.610000000000000000e+02 4.762511700391769409e-02 1.288241548991209129e-07 1.278952339589523035e-07 1.138654610599587613e-07 2.006505468443720019e-07 1.975698893375010812e-07 1.665242166382085998e-07 7.288696224350132979e-08
6.690000000000000000e+02 6.690000000000000000e+02 4.762511700391769409e-02 1.287687183548769099e-07 1.282144097558557405e-07 1.140591407988722494e-07 2.003127264060822199e-07 1.956548203452257439e-07 1.665249129700896447e-07 7.281902014710794901e-08
6.770000000000000000e+02 6.770000000000000000e+02 4.762511700391769409e-02 1.283338804114464438e-07 1.272527754281327361e-07 1.137026188757772616e-07 2.012656210581553751e-07 2.009459336704821908e-07 1.665132174366590334e-07 7.278226377138707903e-08
6.860000000000000000e+02 6.860000000000000000e+02 4.762512072920799255e-02 1.282449346717839944e-07 1.275497396591163124e-07 1.138659655453011510e-07 2.006464399073593086e-07 1.975076031612843508e-07 1.665103184222971322e-07 7.271214741422227235e-08
6.940000000000000000e+02 6.940000000000000000e+02 4.762511700391769409e-02 1.286608863892979571e-07 1.281843395872783731e-07 1.136684488756145583e-07 2.015233064867061330e-07 2.024047205395618221e-07 1.665118674054610892e-07 7.264483770086371806e-08
7.020000000000000000e+02 7.020000000000000000e+02 4.762511700391769409e-02 1.289027551365506952e-07 1.288860573822603328e-07 1.138957870239210024e-07 2.006562596079675131e-07 1.975837307099936879e-07 1.665422217911327607e-07 7.271497537431059754e-08
7.110000000000000000e+02 7.110000000000000000e+02 4.762511700391769409e-02 1.287457678245118586e-07 1.285434478859315277e-07 1.138441163561765279e-07 2.008405886044783983e-07 1.986218762795033399e-07 1.665401327954896260e-07 7.268742052701782086e-08
7.200000000000000000e+02 7.200000000000000000e+02 4.762511700391769409e-02 1.287713899955633678e-07 1.291671480885270284e-07 1.139106089453889581e-07 2.006530479548018775e-07 1.975356411776374443e-07 1.665396212047198787e-07 7.262298140631173737e-08
7.290000000000000000e+02 7.290000000000000000e+02 4.762511700391769409e-02 1.287873345745538245e-07 1.292223146265314426e-07 1.138567640168730577e-07 2.008377748552447883e-07 1.985755488931317814e-07 1.665323168253962649e-07 7.254251954691426363e-08
7.380000000000000000e+02 7.380000000000000000e+02 4.762512072920799255e-02 1.290482458671249333e-07 1.297931220278769615e-07 1.138478751272486988e-07 2.008359558658412425e-07 1.985532662729383446e-07 1.665280819906911347e-07 7.248102207313422696e-08
7.470000000000000000e+02 7.470000000000000000e+02 4.762511700391769409e-02 1.287889119794272119e-07 1.291560209892850253e-07 1.138675145284651080e-07 2.008477224535454297e-07 1.986483368909830460e-07 1.665660249727807241e-07 7.251667000218731118e-08
7.560000000000000000e+02 7.560000000000000000e+02 4.762511700391769409e-02 1.288385647058021277e-07 1.289352127287202165e-07 1.137899658942842507e-07 2.011003630286722910e-07 2.000794268042227486e-07 1.665588342802948318e-07 7.250270073200226761e-08
7.650000000000000000e+02 7.650000000000000000e+02 4.762511700391769409e-02 1.288470912186312489e-07 1.284448529759174562e-07 1.139055285648282734e-07 2.006997306125413161e-07 1.978017678538890323e-07 1.665580242615760653e-07 7.244334199185686884e-08
7.740000000000000000e+02 7.740000000000000000e+02 4.762511700391769409e-02 1.291574847073206911e-07 1.290843130163921160e-07 1.139057630439310742e-07 2.006982668945056503e-07 1.977775099248901824e-07 1.665523541305446997e-07 7.238392640829260927e-08
7.840000000000000000e+02 7.840000000000000000e+02 4.762512072920799255e-02 1.291351878762725391e-07 1.290070628101602779e-07 1.137907048587294412e-07 2.010948350061880774e-07 2.000074630359449657e-07 1.665472382228472270e-07 7.230383403111773077e-08
7.940000000000000000e+02 7.940000000000000000e+02 4.762511700391769409e-02 1.290107434215315152e-07 1.289050572950145579e-07 1.138747407480877882e-07 2.008430044497799827e-07 1.986189346325772931e-07 1.665860622779291589e-07 7.236873500460205832e-08
8.030000000000000000e+02 8.030000000000000000e+02 4.762512072920799255e-02 1.290689795041544130e-07 1.290211173454736127e-07 1.138869407668607892e-07 2.008090405070106499e-07 1.984103903396317037e-07 1.665824527208314976e-07 7.231057708168009412e-08
8.130000000000000000e+02 8.130000000000000000e+02 4.762511700391769409e-02 1.291296456429336104e-07 1.291121662916339119e-07 1.138752949714216811e-07 2.008400628028539359e-07 1.985705324614173151e-07 1.665781468318527914e-07 7.220541675678759930e-08
8.230000000000000000e+02 8.230000000000000000e+02 4.762512072920799255e-02 1.291960955995818949e-07 1.291251550128436065e-07 1.138755578722339123e-07 2.008383575002881116e-07 1.985455782005374203e-07 1.665800368755299132e-07 7.218525155394672765e-08
8.330000000000000000e+02 8.330000000000000000e+02 4.762511700391769409e-02 1.292478373215999454e-07 1.291422648819207097e-07 1.138526783961424371e-07 2.008372916861844715e-07 1.985202686682896456e-07 1.665727467070610146e-07 7.205186847158984165e-08
8.430000000000000000e+02 8.430000000000000000e+02 4.762511700391769409e-02 1.296675407047587214e-07 1.300997922726310208e-07 1.138564300617872505e-07 2.008153785482136300e-07 1.984284381251200102e-07 1.666099933572695591e-07 7.215435005036852090e-08
8.540000000000000000e+02 8.540000000000000000e+02 4.762511700391769409e-02 1.293213358621869702e-07 1.297484715223617968e-07 1.138566574354626937e-07 2.008137158782119513e-07 1.984003006327839103e-07 1.665934377115263487e-07 7.205580487834595260e-08
8.640000000000000000e+02 8.640000000000000000e+02 4.762511700391769409e-02 1.296424869678958203e-07 1.301291945310367737e-07 1.137284968422136444e-07 2.012504012327553937e-07 2.008607395964645548e-07 1.665952851226393250e-07 7.204068452892897767e-08
8.750000000000000000e+02 8.750000000000000000e+02 4.762512072920799255e-02 1.299291056966467295e-07 1.302130954172753263e-07 1.137438374598787050e-07 2.012000805962088634e-07 2.006222246109246043e-07 1.665952993334940402e-07 7.197142792847444071e-08
8.860000000000000000e+02 8.860000000000000000e+02 4.762511700391769409e-02 1.301617942317534471e-07 1.303984475953257061e-07 1.137775527126905217e-07 2.009830666338530136e-07 1.993981726400306798e-07 1.666247015918997931e-07 7.197590434770972934e-08
8.960000000000000000e+02 8.960000000000000000e+02 4.762512072920799255e-02 1.301519461094358121e-07 1.307017640783669776e-07 1.138554495128119015e-07 2.007733712616754929e-07 1.981470632017590106e-07 1.666252700260884012e-07 7.195021822781200171e-08
9.070000000000000000e+02 9.070000000000000000e+02 4.762511700391769409e-02 1.298548397699050838e-07 1.301728218550124438e-07 1.138017609036978683e-07 2.009717547934997128e-07 1.992692517660543672e-07 1.666138018663332332e-07 7.185627737271715887e-08
9.190000000000000000e+02 9.190000000000000000e+02 4.762512072920799255e-02 1.295282174851308810e-07 1.296353104862646433e-07 1.138020593316468876e-07 2.009698647498225910e-07 1.992389400129468413e-07 1.666136739686407964e-07 7.178739735991257476e-08
9.300000000000000000e+02 9.300000000000000000e+02 4.762511700391769409e-02 1.296701270803168882e-07 1.297258620525099104e-07 1.138106640041769424e-07 2.009813755421419046e-07 1.993317226833823952e-07 1.666586655346691259e-07 7.185106198903667973e-08
9.410000000000000000e+02 9.410000000000000000e+02 4.762512072920799255e-02 1.294676366114799748e-07 1.292463025492907036e-07 1.139020540108504065e-07 2.006813559773945599e-07 1.975465693249134347e-07 1.666394666699488880e-07 7.178253014217261807e-08
9.530000000000000000e+02 9.530000000000000000e+02 4.762511700391769409e-02 1.295261000677783159e-07 1.294918803296241094e-07 1.139024803364918625e-07 2.006798212050853181e-07 1.975181191937736003e-07 1.666473394834611099e-07 7.166872251218592282e-08
9.640000000000000000e+02 9.640000000000000000e+02 4.762512072920799255e-02 1.296224780844568158e-07 1.297449614412471419e-07 1.139028711349965306e-07 2.006782295893572154e-07 1.974921985947730718e-07 1.666424651602937956e-07 7.157997572448948631e-08
9.760000000000000000e+02 9.760000000000000000e+02 4.762511700391769409e-02 1.300508500889918651e-07 1.299702319101925241e-07 1.138694969426978787e-07 2.007632389222635538e-07 1.980092889652951271e-07 1.666767559527215781e-07 7.163344406535543385e-08
9.880000000000000000e+02 9.880000000000000000e+02 4.762512072920799255e-02 1.295691021141465171e-07 1.291633822120274999e-07 1.136928631240152754e-07 2.013091773278574692e-07 2.010100530469571822e-07 1.666624172003139392e-07 7.157055392781330738e-08
1.000000000000000000e+03 1.000000000000000000e+03 4.762511700391769409e-02 1.297703704494779231e-07 1.291267324177169940e-07 1.136932326062378706e-07 2.013066335848634480e-07 2.009780644129932625e-07 1.666580260462069418e-07 7.153775527513062116e-08
1.013000000000000000e+03 1.013000000000000000e+03 4.762511700391769409e-02 1.293974349891868769e-07 1.285619646296254359e-07 1.139024163876456441e-07 2.006403434506864869e-07 1.972269529915138264e-07 1.666549707124431734e-07 7.142775615420760005e-08
1.025000000000000000e+03 1.025000000000000000e+03 4.762511700391769409e-02 1.291694502469908912e-07 1.281316173162849736e-07 1.137825051955587696e-07 2.007522112990045571e-07 1.978701646976332995e-07 1.666852682546959841e-07 7.144306124473587261e-08
1.038000000000000000e+03 1.038000000000000000e+03 4.762511700391769409e-02 1.289335216370091075e-07 1.276665528848752729e-07 1.137145133611738856e-07 2.010174142696996569e-07 1.995437202140237787e-07 1.666864761773467762e-07 7.136210911085072439e-08
1.050000000000000000e+03 1.050000000000000000e+03 4.762512072920799255e-02 1.284885229324572720e-07 1.268982714464073069e-07 1.136976450766269409e-07 2.010071966651594266e-07 1.994603877619738341e-07 1.666798823407589225e-07 7.126342893570836168e-08
1.063000000000000000e+03 1.063000000000000000e+03 4.762511700391769409e-02 1.285775823589574429e-07 1.274050731581155560e-07 1.135893654691244592e-07 2.013439797110549989e-07 2.016300584273267305e-07 1.667059876808707486e-07 7.133259316560724983e-08
1.076000000000000000e+03 1.076000000000000000e+03 4.762511700391769409e-02 1.286969109060009941e-07 1.275955128221539780e-07 1.135810734353981388e-07 2.014542843653543969e-07 2.017289943978539668e-07 1.667027476059956825e-07 7.121629153061803663e-08
1.089000000000000000e+03 1.089000000000000000e+03 4.762511700391769409e-02 1.285809645423796610e-07 1.278863379639005871e-07 1.141174053032045776e-07 2.003108932058239589e-07 1.950335501987865428e-07 1.666968074687247281e-07 7.108228317065368174e-08
1.103000000000000000e+03 1.103000000000000000e+03 4.762511700391769409e-02 1.284598027950778487e-07 1.273678975621805876e-07 1.135127760676368780e-07 2.016950872985034948e-07 2.031563042237394257e-07 1.667312545805543778e-07 7.119648159914504504e-08
1.116000000000000000e+03 1.116000000000000000e+03 4.762511700391769409e-02 1.282463699681102298e-07 1.268469702608854277e-07 1.135898486381847761e-07 2.013114652754666167e-07 2.009680457604190451e-07 1.667290803197829518e-07 7.110375577212835196e-08
1.130000000000000000e+03 1.130000000000000000e+03 4.762511700391769409e-02 1.278287413697398733e-07 1.264521642951876856e-07 1.137598459877153800e-07 2.008095663086351124e-07 1.980479993335393374e-07 1.667178821662673727e-07 7.100325660758244339e-08
1.144000000000000000e+03 1.144000000000000000e+03 4.762511700391769409e-02 1.275867163030852680e-07 1.261939956975766108e-07 1.136786806910095038e-07 2.010944086805466213e-07 1.997032796907660668e-07 1.667165605567788589e-07 7.089773390589471092e-08
1.158000000000000000e+03 1.158000000000000000e+03 4.762511700391769409e-02 1.273505176868638955e-07 1.260004722780649900e-07 1.137251501859282143e-07 2.009429209692825680e-07 1.987552025184413651e-07 1.667453943809960037e-07 7.094050147316011135e-08
1.172000000000000000e+03 1.172000000000000000e+03 4.762511700391769409e-02 1.273032097515169880e-07 1.260547861647864920e-07 1.137309268983699440e-07 2.009407040759469965e-07 1.987190216823364608e-07 1.667362141688499833e-07 7.084554454195313156e-08
1.187000000000000000e+03 1.187000000000000000e+03 4.762512072920799255e-02 1.273204190965770977e-07 1.262134645685364376e-07 1.137315095434132672e-07 2.009387145562868682e-07 1.986797855124677881e-07 1.667335993715823861e-07 7.079442809754254995e-08
1.201000000000000000e+03 1.201000000000000000e+03 4.762511700391769409e-02 1.274043768262345111e-07 1.266180333914235234e-07 1.137333498490988859e-07 2.009495005950157065e-07 1.987635585010139039e-07 1.667653179993067170e-07 7.080627995037502842e-08
1.216000000000000000e+03 1.216000000000000000e+03 4.762511700391769409e-02 1.275560208569004317e-07 1.267625719947318430e-07 1.138721614779569791e-07 2.005634769375319593e-07 1.964457112535455963e-07 1.667604152544299723e-07 7.071382412959792418e-08
1.231000000000000000e+03 1.231000000000000000e+03 4.762512072920799255e-02 1.278260555181987002e-07 1.273289456094062189e-07 1.137011835794510262e-07 2.010098540949911694e-07 1.990732698686770163e-07 1.667633995339201647e-07 7.059845330559255672e-08
1.246000000000000000e+03 1.246000000000000000e+03 4.762511700391769409e-02 1.272002663199600647e-07 1.264205877760105068e-07 1.137030167797092872e-07 2.010205406577370013e-07 1.991541864754253766e-07 1.667888085421509459e-07 7.062679685532202711e-08
1.261000000000000000e+03 1.261000000000000000e+03 4.762511700391769409e-02 1.272128429263830185e-07 1.264378539644894772e-07 1.137036420573167561e-07 2.010180679690165562e-07 1.991153055769245839e-07 1.667826836637686938e-07 7.055804474020987982e-08
1.277000000000000000e+03 1.277000000000000000e+03 4.762512072920799255e-02 1.269863787456415594e-07 1.260602431329971296e-07 1.137042531240695098e-07 2.010154958043131046e-07 1.990728861755997059e-07 1.667854263587287278e-07 7.046812555699943914e-08
1.292000000000000000e+03 1.292000000000000000e+03 4.762511700391769409e-02 1.271599927576971822e-07 1.265752445078760502e-07 1.138179186455090530e-07 2.007551387350758887e-07 1.975220556005297112e-07 1.668134359533723909e-07 7.048426198252855102e-08
1.308000000000000000e+03 1.308000000000000000e+03 4.762511700391769409e-02 1.266017903844840475e-07 1.259062685221579159e-07 1.136322183015181508e-07 2.012605904155861936e-07 2.004933605803671526e-07 1.668054494530224474e-07 7.039506755290858564e-08
1.324000000000000000e+03 1.324000000000000000e+03 4.762511700391769409e-02 1.266257356746791629e-07 1.258522104308212874e-07 1.138277951895361184e-07 2.006685519972961629e-07 1.969421816738758935e-07 1.667981308628441184e-07 7.029773740896416712e-08
1.340000000000000000e+03 1.340000000000000000e+03 4.762511700391769409e-02 1.269280005544715095e-07 1.266164133539859904e-07 1.136759593123315426e-07 2.012896516134787817e-07 2.005494792456374853e-07 1.668304889790306333e-07 7.033533933054059162e-08
1.357000000000000000e+03 1.357000000000000000e+03 4.762511700391769409e-02 1.276795131843755371e-07 1.274639771509100683e-07 1.135337726054785890e-07 2.029930215030617546e-07 2.106321801420563133e-07 1.668189071324377437e-07 7.019603032176746638e-08
1.373000000000000000e+03 1.373000000000000000e+03 4.762511700391769409e-02 1.275615915119487909e-07 1.273777741062076529e-07 1.134601390617717698e-07 2.073219604881160194e-07 2.337783371331170201e-07 1.668554006073463825e-07 7.022163828196426039e-08
1.390000000000000000e+03 1.390000000000000000e+03 4.762511700391769409e-02 1.270620231252905796e-07 1.265063787059261813e-07 1.137693672603745654e-07 2.014595708033084520e-07 2.001803238727006828e-07 1.668456803827211843e-07 7.009500535559709533e-08
1.407000000000000000e+03 1.407000000000000000e+03 4.762511700391769409e-02 1.273647285415790975e-07 1.270796303742827149e-07 1.139738969868631102e-07 2.014410114270503982e-07 2.002035017767411773e-07 1.668646660846206942e-07 7.009411007175003760e-08
1.425000000000000000e+03 1.425000000000000000e+03 4.762511700391769409e-02 1.278223749068274628e-07 1.270690006549557438e-07 1.138796577038192481e-07 2.017259390640901984e-07 2.021561442688835086e-07 1.668576743441008148e-07 7.000994628469925374e-08
1.442000000000000000e+03 1.442000000000000000e+03 4.762511700391769409e-02 1.279166212952986825e-07 1.269984863938589115e-07 1.139652070492047642e-07 2.012983486565644853e-07 1.995109641939052381e-07 1.668530558163183741e-07 6.985302292150663561e-08
1.460000000000000000e+03 1.460000000000000000e+03 4.762511700391769409e-02 1.281328678714999114e-07 1.273217407060656114e-07 1.141883885225070117e-07 2.009783486300875666e-07 1.974786982827936299e-07 1.668845470703672618e-07 6.990053691424691351e-08
1.478000000000000000e+03 1.478000000000000000e+03 4.762511700391769409e-02 1.285976338749605929e-07 1.275858636518023559e-07 1.141083885158877820e-07 2.012850330856963410e-07 1.990398885709510068e-07 1.668800138077131123e-07 6.972242516667392920e-08
1.496000000000000000e+03 1.496000000000000000e+03 4.762511700391769409e-02 1.288444479996542213e-07 1.277422825296525843e-07 1.140606755711814913e-07 2.012955917507497361e-07 1.991125628819645499e-07 1.669127271952675073e-07 6.982737232874569600e-08
1.514000000000000000e+03 1.514000000000000000e+03 4.762511700391769409e-02 1.286522319787763990e-07 1.276265493288519792e-07 1.140723000503385265e-07 2.013518667354219360e-07 1.994204410493694013e-07 1.669104818802225054e-07 6.971851007619989105e-08
1.533000000000000000e+03 1.533000000000000000e+03 4.762511700391769409e-02 1.289189270892165950e-07 1.277395398346925504e-07 1.143220629273855593e-07 2.007668769010706455e-07 1.959039792609473807e-07 1.669000226911521167e-07 6.957386489148120745e-08
1.551000000000000000e+03 1.551000000000000000e+03 4.762511700391769409e-02 1.287278479367159889e-07 1.277636414442895330e-07 1.141213985533795494e-07 2.013601516637208988e-07 1.994462337506774929e-07 1.669314997343462892e-07 6.963968246509466553e-08
1.570000000000000000e+03 1.570000000000000000e+03 4.762511700391769409e-02 1.287396855786937522e-07 1.282890309539652662e-07 1.140615069061823306e-07 2.014743500922122621e-07 1.998992900098528480e-07 1.669282596594712231e-07 6.949730391170305666e-08
1.590000000000000000e+03 1.590000000000000000e+03 4.762511700391769409e-02 1.282448351958009880e-07 1.274063379241852090e-07 1.141218817224398663e-07 2.013006366041736328e-07 1.989326676721248077e-07 1.669605751430935925e-07 6.952070208399163675e-08
1.609000000000000000e+03 1.609000000000000000e+03 4.762511700391769409e-02 1.280758965549466666e-07 1.273930365641717799e-07 1.141096532819574350e-07 2.013904207842642791e-07 1.993773111053087632e-07 1.669477711629951955e-07 6.938533658740198007e-08
1.629000000000000000e+03 1.629000000000000000e+03 4.762511700391769409e-02 1.285663557837324333e-07 1.279193639902587165e-07 1.141280634442409792e-07 2.014001836414536228e-07 1.994435336882816046e-07 1.669818630034569651e-07 6.940351937601008103e-08
1.649000000000000000e+03 1.649000000000000000e+03 4.762511700391769409e-02 1.290749338522800826e-07 1.301599468206404708e-07 1.141293282103106321e-07 2.013983504411953618e-07 1.993953304690876394e-07 1.669789639890950639e-07 6.926162399167878903e-08
1.669000000000000000e+03 1.669000000000000000e+03 4.762511700391769409e-02 1.291146816129185027e-07 1.299440839375165524e-07 1.141019794204112259e-07 2.011391160294806468e-07 1.979878874180940329e-07 1.669680358418190735e-07 6.908528149551784736e-08
1.690000000000000000e+03 1.690000000000000000e+03 4.762511700391769409e-02 1.295268532430782216e-07 1.306341204099226161e-07 1.139569789643246622e-07 2.017523570430057589e-07 2.017320923641818808e-07 1.670003513254414429e-07 6.911357530725581455e-08
1.710000000000000000e+03 1.710000000000000000e+03 4.762511700391769409e-02 1.297343317219201708e-07 1.306130883449441171e-07 1.141278929139843967e-07 2.012778708149198792e-07 1.989732538731914246e-07 1.669958322736420087e-07 6.900623361616453622e-08
1.731000000000000000e+03 1.731000000000000000e+03 4.762511700391769409e-02 1.300863061715062940e-07 1.307474661871310673e-07 1.141294916351398570e-07 2.013058093552899663e-07 1.991685252278330154e-07 1.670203459980257321e-07 6.900839366608124692e-08
1.753000000000000000e+03 1.753000000000000000e+03 4.762511700391769409e-02 1.302455103768807021e-07 1.307262493810412707e-07 1.141505165946909983e-07 2.014248821069486439e-07 1.998549379322867026e-07 1.670257034902533633e-07 6.886276793238721439e-08
1.774000000000000000e+03 1.774000000000000000e+03 4.762511700391769409e-02 1.304669012824888341e-07 1.310598776171900681e-07 1.142087171501771081e-07 2.013158564295736142e-07 1.989349698305886704e-07 1.670476734716430656e-07 6.884786785121832509e-08
1.796000000000000000e+03 1.796000000000000000e+03 4.762511700391769409e-02 1.304301378013406065e-07 1.308906973918055883e-07 1.141850702879310120e-07 2.015683833178627538e-07 2.003446155640631332e-07 1.670402127729175845e-07 6.871309921052670688e-08
1.818000000000000000e+03 1.818000000000000000e+03 4.762511700391769409e-02 1.303320544820962823e-07 1.306963071101563401e-07 1.143983539009241213e-07 2.009976753925002413e-07 1.969726355355305714e-07 1.670821205834727152e-07 6.871177049561083550e-08
1.840000000000000000e+03 1.840000000000000000e+03 4.762511700391769409e-02 1.304020003090045066e-07 1.310628618966802605e-07 1.142501275808172068e-07 2.015372473351817462e-07 1.999959806653350824e-07 1.670708513756835600e-07 6.857897716372463037e-08
1.863000000000000000e+03 1.863000000000000000e+03 4.762511700391769409e-02 1.296812257578494609e-07 1.305715073840474361e-07 1.144439210065684165e-07 2.010262818430419429e-07 1.969649048305655015e-07 1.670998699410120025e-07 6.854216394458489958e-08
1.886000000000000000e+03 1.886000000000000000e+03 4.762512072920799255e-02 1.295850751148464042e-07 1.302065584241063334e-07 1.142743215609698382e-07 2.014416793372220127e-07 1.997224217120674439e-07 1.670866254244174343e-07 6.841313648919822299e-08
1.909000000000000000e+03 1.909000000000000000e+03 4.762511700391769409e-02 1.293165752258573775e-07 1.295763070174871245e-07 1.145455073015000380e-07 2.008694082178408280e-07 1.962560958190806559e-07 1.671280216442028177e-07 6.843828970204413054e-08
1.932000000000000000e+03 1.932000000000000000e+03 4.762511700391769409e-02 1.297257483656721888e-07 1.305101591242419090e-07 1.145503247812484915e-07 2.011032762538889074e-07 1.975967620637675282e-07 1.671164255867552129e-07 6.828030052474787226e-08
1.956000000000000000e+03 1.956000000000000000e+03 4.762511700391769409e-02 1.298753460332591203e-07 1.304272672086881357e-07 1.144600219049607404e-07 2.013094047015329124e-07 1.989498912280396326e-07 1.671448615070403321e-07 6.824576104236257379e-08
1.980000000000000000e+03 1.980000000000000000e+03 4.762511700391769409e-02 1.299963940937232110e-07 1.316365114689688198e-07 1.144743890790778096e-07 2.013524635913199745e-07 1.990859033185188309e-07 1.671403992986597586e-07 6.811849573296058225e-08
2.004000000000000000e+03 2.004000000000000000e+03 4.762511700391769409e-02 1.303335182001319481e-07 1.322556357763460255e-07 1.143398193903522042e-07 2.014313764675534912e-07 1.996918967961391900e-07 1.671779443768173223e-07 6.810883945718160248e-08
2.029000000000000000e+03 2.029000000000000000e+03 4.762511700391769409e-02 1.305120349570643157e-07 1.329351704271175549e-07 1.145572525729221525e-07 2.012155846387031488e-07 1.982370321229609544e-07 1.672032823307745275e-07 6.811438169052053127e-08
2.053000000000000000e+03 2.053000000000000000e+03 4.762512072920799255e-02 1.301555130339693278e-07 1.320999416520862724e-07 1.142809438192671223e-07 2.012873636658696341e-07 1.985828959050195408e-07 1.672074745329155121e-07 6.795429641215378069e-08
2.079000000000000000e+03 2.079000000000000000e+03 4.762511700391769409e-02 1.299920597830350744e-07 1.316813182938858517e-07 1.142046528457285604e-07 2.016741120769438567e-07 2.008863191349519184e-07 1.672336082947367686e-07 6.789092310555133736e-08
2.104000000000000000e+03 2.104000000000000000e+03 4.762511700391769409e-02 1.292927009899358382e-07 1.306187868976849131e-07 1.143056707064715738e-07 2.013296551695020753e-07 1.988714757317211479e-07 1.672197669222441618e-07 6.781711192616057815e-08
2.130000000000000000e+03 2.130000000000000000e+03 4.762511700391769409e-02 1.291819131665761233e-07 1.303877610325798742e-07 1.145590289297615527e-07 2.008936945685491082e-07 1.961525555316256941e-07 1.672580225431374856e-07 6.776178196332693915e-08
2.156000000000000000e+03 2.156000000000000000e+03 4.762511700391769409e-02 1.287458815113495803e-07 1.298680700756449369e-07 1.147743873275430815e-07 2.008388406693484285e-07 1.958607782626131666e-07 1.672500786753516877e-07 6.759957216218026588e-08
2.182000000000000000e+03 2.182000000000000000e+03 4.762511700391769409e-02 1.293710880645448924e-07 1.311013164695395972e-07 1.144678591913361743e-07 2.010331883184335311e-07 1.970815191043584491e-07 1.672839573529927293e-07 6.759572812597980374e-08
2.209000000000000000e+03 2.209000000000000000e+03 4.762511700391769409e-02 1.299494982731630444e-07 1.323172966749552870e-07 1.142342185289635381e-07 2.019468325897832983e-07 2.023095788672435447e-07 1.672860889812000096e-07 6.738586222354570054e-08
2.236000000000000000e+03 2.236000000000000000e+03 4.762511700391769409e-02 1.305768648762750672e-07 1.338381281357214903e-07 1.143437415862536000e-07 2.014862445776088862e-07 1.995851448555185925e-07 1.673073484198539518e-07 6.741097280382746249e-08
2.264000000000000000e+03 2.264000000000000000e+03 4.762511700391769409e-02 1.303049543821543921e-07 1.335007482339278795e-07 1.143785439694511297e-07 2.014989632925789920e-07 1.996338312437728746e-07 1.673466698548509157e-07 6.733637292200000957e-08
2.292000000000000000e+03 2.292000000000000000e+03 4.762511700391769409e-02 1.294609290880543995e-07 1.322891876043286175e-07 1.143641767953340604e-07 2.011640418686511111e-07 1.977086014903761679e-07 1.673392944212537259e-07 6.715117706335149705e-08
2.320000000000000000e+03 2.320000000000000000e+03 4.762511700391769409e-02 1.293377778210924589e-07 1.317768010267172940e-07 1.142724528335747891e-07 2.011965847259489237e-07 1.979903316851050477e-07 1.673626144338413724e-07 6.715811196045251563e-08
2.348000000000000000e+03 2.348000000000000000e+03 4.762511700391769409e-02 1.297000267186376732e-07 1.316641089488257421e-07 1.141668590776134806e-07 2.017270475107579841e-07 2.007694774874835275e-07 1.673922014333584229e-07 6.713846545380874886e-08
2.377000000000000000e+03 2.377000000000000000e+03 4.762511700391769409e-02 1.288728128656657645e-07 1.304141505897860043e-07 1.145192314311316295e-07 2.009448536455238354e-07 1.962044393621908966e-07 1.673950009717373177e-07 6.698058996335021220e-08
2.406000000000000000e+03 2.406000000000000000e+03 4.762511700391769409e-02 1.287049116172056529e-07 1.295785381216774113e-07 1.143645818046934437e-07 2.012254753935849294e-07 1.979162789211841300e-07 1.674163740972289816e-07 6.697970178493051208e-08
2.435000000000000000e+03 2.435000000000000000e+03 4.762511700391769409e-02 1.285186073118893546e-07 1.284943067503263592e-07 1.142173360335618781e-07 2.017258822206713376e-07 2.005076424893559306e-07 1.674547434049600270e-07 6.694614285152056254e-08
2.465000000000000000e+03 2.465000000000000000e+03 4.762511700391769409e-02 1.292399929297971539e-07 1.294628475534409517e-07 1.143916676937806187e-07 2.012704385379038285e-07 1.976928132307875785e-07 1.674506648896567640e-07 6.670092744798239437e-08
2.496000000000000000e+03 2.496000000000000000e+03 4.762511700391769409e-02 1.294821601049989113e-07 1.288212274630495813e-07 1.143553660654106352e-07 2.015018623069408932e-07 1.989910884958590032e-07 1.674718390631824150e-07 6.665946017392343492e-08
2.526000000000000000e+03 2.526000000000000000e+03 4.762511700391769409e-02 1.294253877404116793e-07 1.290326139269382111e-07 1.143415957471916045e-07 2.015724618331660167e-07 1.996604765963638783e-07 1.675078920015948825e-07 6.664758700480888365e-08
2.557000000000000000e+03 2.557000000000000000e+03 4.762511700391769409e-02 1.295268390322235064e-07 1.302377654610609170e-07 1.143660455227291095e-07 2.015988656012268621e-07 1.997279639454063727e-07 1.675298761938393000e-07 6.664302532044530381e-08
2.589000000000000000e+03 2.589000000000000000e+03 4.762511700391769409e-02 1.298709833008615533e-07 1.305505605841972283e-07 1.142388867947374820e-07 2.020245091216565925e-07 2.021851912559213815e-07 1.675261529499039170e-07 6.643740135814368841e-08
2.620000000000000000e+03 2.620000000000000000e+03 4.762511700391769409e-02 1.306405721379633178e-07 1.320557458939219941e-07 1.145425159165824880e-07 2.012612299040483776e-07 1.975520689256882179e-07 1.675563794378831517e-07 6.639042737788258819e-08
2.652000000000000000e+03 2.652000000000000000e+03 4.762511700391769409e-02 1.301690417676582001e-07 1.313101449795794906e-07 1.143794108315887570e-07 2.016943341232035891e-07 1.998260330537959817e-07 1.675853553706474486e-07 6.636021510075806873e-08
2.685000000000000000e+03 2.685000000000000000e+03 4.762511700391769409e-02 1.295382077159956680e-07 1.305343317881124676e-07 1.144522130402947369e-07 2.017980165192057029e-07 2.005286177109155688e-07 1.675740008977300022e-07 6.614448011532658711e-08
2.718000000000000000e+03 2.718000000000000000e+03 4.762511700391769409e-02 1.295248921451275237e-07 1.300152092653661384e-07 1.146369044136008597e-07 2.016132611970533617e-07 1.994086034073916380e-07 1.676150560570022208e-07 6.608262737017867039e-08
2.751000000000000000e+03 2.751000000000000000e+03 4.762511700391769409e-02 1.295579323823403683e-07 1.300826824035539175e-07 1.148279551443920354e-07 2.014272553196860827e-07 1.984933390986043378e-07 1.676341696565941675e-07 6.614686043349138345e-08
2.785000000000000000e+03 2.785000000000000000e+03 4.762511700391769409e-02 1.297522942422801862e-07 1.302058194596611429e-07 1.146659940332028782e-07 2.015165705415711273e-07 1.989835993754240917e-07 1.676676504303031834e-07 6.608116365214300458e-08
2.819000000000000000e+03 2.819000000000000000e+03 4.762512072920799255e-02 1.296573373110732064e-07 1.302884413689753274e-07 1.145968440141587052e-07 2.016473388266604161e-07 1.997270402398498845e-07 1.676929173299868125e-07 6.601033675224243780e-08
2.854000000000000000e+03 2.854000000000000000e+03 4.762511700391769409e-02 1.299104752661150997e-07 1.313231337007891852e-07 1.147105734844444669e-07 2.014243420944694662e-07 1.983679567274521105e-07 1.676972516406749492e-07 6.578308386906428495e-08
2.889000000000000000e+03 2.889000000000000000e+03 4.762511700391769409e-02 1.299721503755790764e-07 1.314555078124612919e-07 1.144471397651614097e-07 2.020872358343694941e-07 2.020287013237975771e-07 1.677221916907001287e-07 6.572710731234110426e-08
2.924000000000000000e+03 2.924000000000000000e+03 4.762511700391769409e-02 1.302781811318709515e-07 1.319405384947458515e-07 1.144129058161524881e-07 2.024767979946773266e-07 2.048688827471778495e-07 1.677556724644091446e-07 6.567286447989317821e-08
2.960000000000000000e+03 2.960000000000000000e+03 4.762511700391769409e-02 1.300882388477475615e-07 1.327091752045816975e-07 1.144937868957640603e-07 2.019240525896748295e-07 2.015790556697538705e-07 1.677910432817952824e-07 6.561081988820660627e-08
2.996000000000000000e+03 2.996000000000000000e+03 4.762511700391769409e-02 1.292232241212332156e-07 1.308666384147727513e-07 1.147401818002435903e-07 2.014678273098979844e-07 1.987498166045043035e-07 1.678128569437831175e-07 6.556646781064046081e-08
3.033000000000000000e+03 3.033000000000000000e+03 4.762511700391769409e-02 1.293963549642285216e-07 1.313521664769723429e-07 1.145916357359055837e-07 2.014715363429786521e-07 1.986739306403251248e-07 1.678182854902843246e-07 6.535623953141111997e-08
3.070000000000000000e+03 3.070000000000000000e+03 4.762511700391769409e-02 1.295867519957027980e-07 1.323890188587029115e-07 1.147163928294503421e-07 2.015735987015432329e-07 1.991133729006833164e-07 1.678475314292882103e-07 6.526133944362300099e-08
3.108000000000000000e+03 3.108000000000000000e+03 4.762511700391769409e-02 1.305678409835309139e-07 1.346202651575367781e-07 1.145043952988089586e-07 2.017502822582173394e-07 2.001260526185433264e-07 1.678682082228988293e-07 6.522045481460736482e-08
3.146000000000000000e+03 3.146000000000000000e+03 4.762511700391769409e-02 1.305945289686860633e-07 1.349434910480340477e-07 1.146412742514257843e-07 2.014226794244677876e-07 1.982143658096902072e-07 1.679030532386605046e-07 6.516114581245346926e-08
3.184000000000000000e+03 3.184000000000000000e+03 4.762511700391769409e-02 1.307902692815332557e-07 1.352201479676296003e-07 1.146188708389672684e-07 2.015557925005850848e-07 1.988565401234154706e-07 1.679332086723661632e-07 6.511713479540048866e-08
3.223000000000000000e+03 3.223000000000000000e+03 4.762511700391769409e-02 1.313710669137435616e-07 1.358606454004984698e-07 1.147649655308669026e-07 2.014082411960771424e-07 1.980669708245841321e-07 1.679685084354787250e-07 6.505364069653296610e-08
3.263000000000000000e+03 3.263000000000000000e+03 4.762511700391769409e-02 1.316227411507497891e-07 1.355631411570357159e-07 1.146719768030379782e-07 2.017712859014864080e-07 1.999309517941583181e-07 1.680079577681681258e-07 6.497084115153484163e-08
3.303000000000000000e+03 3.303000000000000000e+03 4.762511700391769409e-02 1.311800019720976707e-07 1.348272604673184105e-07 1.149329165173185174e-07 2.014301401231932687e-07 1.980104826770912041e-07 1.680311356722086202e-07 6.496226490071421722e-08
3.343000000000000000e+03 3.343000000000000000e+03 4.762511700391769409e-02 1.307422223817411577e-07 1.348456066807557363e-07 1.148187962485280877e-07 2.017589650904483278e-07 1.998961209892513580e-07 1.680631953604461160e-07 6.486963854968053056e-08
3.384000000000000000e+03 3.384000000000000000e+03 4.762511700391769409e-02 1.313458142249146476e-07 1.347995066680596210e-07 1.149169932546101336e-07 2.015212174910629983e-07 1.988536411090535694e-07 1.680901249301314238e-07 6.478203573578866781e-08
3.426000000000000000e+03 3.426000000000000000e+03 4.762511700391769409e-02 1.319103120067666168e-07 1.362908363944370649e-07 1.151068360627505172e-07 2.012483832913858350e-07 1.970860949995767442e-07 1.681328285485506058e-07 6.470670399494338199e-08
3.468000000000000000e+03 3.468000000000000000e+03 4.762511700391769409e-02 1.317829827485184069e-07 1.358552452757066931e-07 1.148924155813801917e-07 2.017141724763860111e-07 1.997431127165327780e-07 1.681628845062732580e-07 6.464165380748454481e-08
3.510000000000000000e+03 3.510000000000000000e+03 4.762511700391769409e-02 1.312540405251638731e-07 1.354484879811934661e-07 1.148309110021727975e-07 2.015810167677045683e-07 1.988425708532304270e-07 1.682016517179363291e-07 6.458935075670524384e-08
3.553000000000000000e+03 3.553000000000000000e+03 4.762511700391769409e-02 1.305718626554153161e-07 1.345337494740306283e-07 1.148408941276102269e-07 2.015808746591574163e-07 1.986640825180074899e-07 1.682357009258339531e-07 6.451836043197545223e-08
3.597000000000000000e+03 3.597000000000000000e+03 4.762511700391769409e-02 1.308927295440298622e-07 1.344400146763291559e-07 1.146727441891925992e-07 2.019435356714893715e-07 2.004994854587494046e-07 1.682657853052660357e-07 6.438720845380885294e-08
3.641000000000000000e+03 3.641000000000000000e+03 4.762511700391769409e-02 1.307951293938458548e-07 1.344941154002299299e-07 1.148435728737240424e-07 2.018710887341512716e-07 1.995820611000453937e-07 1.683000903085485334e-07 6.435368504753569141e-08
3.686000000000000000e+03 3.686000000000000000e+03 4.762511700391769409e-02 1.301745555792876985e-07 1.329200784994100104e-07 1.149293709090670745e-07 2.017097529005695833e-07 1.986159361422323855e-07 1.683411170461113215e-07 6.425317167213506764e-08
3.731000000000000000e+03 3.731000000000000000e+03 4.762511700391769409e-02 1.301384457974563702e-07 1.325873597579629859e-07 1.144201888791940291e-07 2.023089251679266454e-07 2.019418445797782624e-07 1.683635701965613407e-07 6.418601117275102297e-08
3.777000000000000000e+03 3.777000000000000000e+03 4.762511700391769409e-02 1.297371881037179264e-07 1.328050132087810198e-07 1.146699233345316316e-07 2.020317708684160607e-07 2.002749397433944978e-07 1.683997794543756754e-07 6.405989694258096279e-08
3.823000000000000000e+03 3.823000000000000000e+03 4.762511700391769409e-02 1.298343335065510473e-07 1.337830184411359369e-07 1.147887189745233627e-07 2.015062250393384602e-07 1.974427590312188840e-07 1.684342834096241859e-07 6.401968732916429872e-08
3.870000000000000000e+03 3.870000000000000000e+03 4.762511700391769409e-02 1.297494804930465762e-07 1.337258055400525336e-07 1.148224981761813979e-07 2.016141280591909890e-07 1.976496406541627948e-07 1.684714021621402935e-07 6.394834883849398466e-08
3.917000000000000000e+03 3.917000000000000000e+03 4.762511700391769409e-02 1.310693988898492535e-07 1.365482802384576644e-07 1.148190591493403190e-07 2.016595601617154898e-07 1.979667842988419579e-07 1.685035186937966500e-07 6.383742601201447542e-08
3.965000000000000000e+03 3.965000000000000000e+03 4.762511700391769409e-02 1.316504523174444330e-07 1.379285521352358046e-07 1.147900619002939493e-07 2.015673743471779744e-07 1.973618850570346694e-07 1.685481834101665299e-07 6.373073091481273877e-08
4.014000000000000000e+03 4.014000000000000000e+03 4.762511700391769409e-02 1.318514932791003957e-07 1.378961229647757136e-07 1.144902697092220478e-07 2.021879481617361307e-07 2.010729929224908119e-07 1.686216677398988395e-07 6.386777329225878930e-08
4.063000000000000000e+03 4.063000000000000000e+03 4.762511700391769409e-02 1.319966145274520386e-07 1.382400540705930325e-07 1.144718595469385036e-07 2.020105256406168337e-07 1.998916729917254997e-07 1.686584027993376367e-07 6.376083661052689422e-08
4.113000000000000000e+03 4.113000000000000000e+03 4.762511700391769409e-02 1.317316105087229516e-07 1.379991374506062130e-07 1.146574106769548962e-07 2.016712699060008163e-07 1.977540620146100991e-07 1.686881176965471241e-07 6.364258098301434075e-08
4.163000000000000000e+03 4.163000000000000000e+03 4.762511700391769409e-02 1.315502373699928285e-07 1.377950837877506274e-07 1.146266299656417686e-07 2.015697617707701284e-07 1.969978882243594853e-07 1.687269843841932015e-07 6.354056125701390556e-08
4.215000000000000000e+03 4.215000000000000000e+03 4.762511700391769409e-02 1.308913937236866332e-07 1.377959648607429699e-07 1.143813364024026669e-07 2.023329557232500520e-07 2.016236351209954591e-07 1.687801898242469179e-07 6.349301884256419726e-08
4.266000000000000000e+03 4.266000000000000000e+03 4.762511700391769409e-02 1.304562573523071478e-07 1.370073761108869803e-07 1.146255144135466253e-07 2.017732754211465362e-07 1.981472621537250234e-07 1.688510309350021998e-07 6.355337944796701777e-08
4.318000000000000000e+03 4.318000000000000000e+03 4.762511700391769409e-02 1.313440662897846778e-07 1.387181214340671431e-07 1.144650525475299219e-07 2.024439709202852100e-07 2.019655624962979346e-07 1.688819395440077642e-07 6.345212000269384589e-08
4.371000000000000000e+03 4.371000000000000000e+03 4.762511700391769409e-02 1.322291893757210346e-07 1.389375086091604317e-07 1.144252124163358530e-07 2.020359204379928997e-07 1.993835354596740217e-07 1.689323454456825857e-07 6.331961799332930241e-08
4.425000000000000000e+03 4.425000000000000000e+03 4.762511700391769409e-02 1.319499460805673152e-07 1.384944283699951484e-07 1.144907386674276495e-07 2.021008782548960880e-07 1.996513390167820035e-07 1.689924431502731750e-07 6.345741354607525864e-08
4.479000000000000000e+03 4.479000000000000000e+03 4.762511700391769409e-02 1.319990872161724837e-07 1.385994465863404912e-07 1.144572649991459912e-07 2.022441378812800394e-07 2.003669976602395764e-07 1.690395947662182152e-07 6.330878932203631848e-08
4.534000000000000000e+03 4.534000000000000000e+03 4.762511700391769409e-02 1.330013930100903963e-07 1.400129718831522041e-07 1.142607644055715355e-07 2.023426617370205349e-07 2.004197199312329758e-07 1.690848847601955640e-07 6.320211554111665464e-08
4.590000000000000000e+03 4.590000000000000000e+03 4.762511700391769409e-02 1.336992312417351059e-07 1.423822624246895430e-07 1.143736483300017426e-07 2.021087937009724556e-07 1.989522218082129257e-07 1.691529689651360968e-07 6.328200186089816270e-08
4.646000000000000000e+03 4.646000000000000000e+03 4.762511700391769409e-02 1.338737831702019321e-07 1.427422517963350401e-07 1.142375225526848226e-07 2.023115683869036729e-07 1.999584782197416644e-07 1.691999500508245546e-07 6.317670653288587346e-08
4.703000000000000000e+03 4.703000000000000000e+03 4.762511700391769409e-02 1.342079087862657616e-07 1.447813815502740908e-07 1.140524048537372437e-07 2.031117816159166978e-07 2.044489946229077759e-07 1.692673237130293273e-07 6.326789048216596711e-08
4.761000000000000000e+03 4.761000000000000000e+03 4.762511700391769409e-02 1.340900155355484458e-07 1.450855222628888441e-07 1.143049672691631713e-07 2.024280121304400382e-07 2.000202101726245019e-07 1.693218081300074118e-07 6.310642675089184195e-08
4.819000000000000000e+03 4.819000000000000000e+03 4.762511700391769409e-02 1.344699143146499409e-07 1.465842132120087626e-07 1.143602688102873799e-07 2.021740641566793784e-07 1.986125681696648826e-07 1.693754683174120146e-07 6.298751031863503158e-08
4.878000000000000000e+03 4.878000000000000000e+03 4.762511700391769409e-02 1.348837912473754841e-07 1.473599269274927792e-07 1.144185404200470657e-07 2.024182350623959792e-07 2.000782330924266716e-07 1.694595255230524344e-07 6.304317423655447783e-08
4.938000000000000000e+03 4.938000000000000000e+03 4.762511700391769409e-02 1.349896194824395934e-07 1.477147151263125124e-07 1.147293531289506063e-07 2.025439727049160865e-07 2.004843224767682841e-07 1.695131146561834612e-07 6.287599774168484146e-08
4.998000000000000000e+03 4.998000000000000000e+03 4.762511700391769409e-02 1.341971511692463537e-07 1.463456982264688122e-07 1.147010877389220695e-07 2.025695238216940197e-07 2.002975776349558146e-07 1.695939744195129606e-07 6.296371424241442583e-08


==> Arxiv trial/conv_gen_norm.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 2.332989424467086792e-01 7.812903076410293579e-02 6.331343203783035278e-02 6.717658787965774536e-02 8.551320433616638184e-02 1.336588561534881592e-01 2.649586200714111328e-01 3.166949748992919922e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.789138913154602051e-01 6.046646088361740112e-02 3.651969507336616516e-02 3.390389308333396912e-02 3.513088822364807129e-02 4.821249470114707947e-02 1.038774773478507996e-01 1.133976429700851440e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.504541635513305664e-01 4.415555670857429504e-02 2.571428939700126648e-02 2.302190288901329041e-02 2.362306416034698486e-02 3.254544362425804138e-02 7.007215917110443115e-02 1.130759716033935547e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.347453743219375610e-01 3.112295269966125488e-02 2.182022482156753540e-02 1.976003684103488922e-02 2.138419076800346375e-02 2.969282865524291992e-02 6.615350395441055298e-02 1.793343275785446167e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.220797672867774963e-01 2.708401903510093689e-02 1.920804008841514587e-02 1.807112246751785278e-02 1.935618370771408081e-02 2.643013931810855865e-02 5.705286562442779541e-02 2.187213897705078125e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.077617555856704712e-01 2.389598079025745392e-02 1.686351187527179718e-02 1.568380929529666901e-02 1.636480726301670074e-02 2.231824584305286407e-02 4.695617407560348511e-02 2.344660013914108276e-01
7.000000000000000000e+00 7.000000000000000000e+00 9.048289060592651367e-02 2.536098100244998932e-02 1.530103944242000580e-02 1.402636058628559113e-02 1.398175396025180817e-02 1.863531954586505890e-02 3.997210785746574402e-02 2.230078727006912231e-01
8.000000000000000000e+00 8.000000000000000000e+00 7.248800992965698242e-02 2.667764760553836823e-02 1.536675728857517242e-02 1.366776414215564728e-02 1.342760119587182999e-02 1.729810237884521484e-02 4.013102501630783081e-02 1.731898635625839233e-01
9.000000000000000000e+00 9.000000000000000000e+00 5.981679260730743408e-02 2.857919223606586456e-02 1.728624664247035980e-02 1.493440475314855576e-02 1.507895998656749725e-02 1.908618956804275513e-02 4.766274616122245789e-02 9.444205462932586670e-02
1.000000000000000000e+01 1.000000000000000000e+01 5.852054804563522339e-02 2.914093993604183197e-02 1.890154555439949036e-02 1.651319861412048340e-02 1.704113371670246124e-02 2.145852334797382355e-02 5.629873648285865784e-02 1.359454244375228882e-01
1.100000000000000000e+01 1.100000000000000000e+01 6.662930548191070557e-02 2.830250188708305359e-02 1.929679326713085175e-02 1.697838306427001953e-02 1.731392368674278259e-02 2.166393212974071503e-02 5.741262063384056091e-02 2.675756812095642090e-01
1.200000000000000000e+01 1.200000000000000000e+01 7.187344133853912354e-02 2.791643142700195312e-02 1.806379668414592743e-02 1.533329486846923828e-02 1.505476515740156174e-02 1.828161440789699554e-02 4.715128988027572632e-02 3.405017256736755371e-01
1.300000000000000000e+01 1.300000000000000000e+01 6.513690948486328125e-02 2.143161557614803314e-02 1.489658094942569733e-02 1.229564938694238663e-02 1.167735178023576736e-02 1.373672299087047577e-02 3.276951983571052551e-02 2.965435981750488281e-01
1.400000000000000000e+01 1.400000000000000000e+01 5.383520200848579407e-02 1.774195767939090729e-02 1.217052992433309555e-02 9.824657812714576721e-03 9.556270204484462738e-03 1.165226660668849945e-02 2.669488266110420227e-02 1.483766138553619385e-01
1.500000000000000000e+01 1.500000000000000000e+01 5.174729228019714355e-02 1.693654060363769531e-02 1.084629539400339127e-02 8.903875015676021576e-03 9.269660338759422302e-03 1.211178675293922424e-02 2.747559547424316406e-02 1.127926558256149292e-01
1.600000000000000000e+01 1.600000000000000000e+01 5.921443924307823181e-02 1.464406214654445648e-02 1.045034639537334442e-02 8.791401050984859467e-03 9.405007585883140564e-03 1.244685240089893341e-02 2.708221040666103363e-02 2.696181535720825195e-01
1.700000000000000000e+01 1.700000000000000000e+01 6.332167983055114746e-02 1.329104881733655930e-02 9.305549785494804382e-03 7.876958698034286499e-03 8.158791810274124146e-03 1.052557490766048431e-02 2.258335612714290619e-02 3.345043659210205078e-01
1.800000000000000000e+01 1.800000000000000000e+01 5.695654451847076416e-02 1.083121914416551590e-02 7.546639069914817810e-03 6.163279991596937180e-03 5.961827933788299561e-03 7.306121755391359329e-03 1.575991697609424591e-02 2.637944817543029785e-01
1.900000000000000000e+01 1.900000000000000000e+01 4.892344772815704346e-02 1.121056824922561646e-02 6.706188898533582687e-03 5.582795012742280960e-03 4.987113643437623978e-03 5.860594566911458969e-03 1.241256203502416611e-02 9.091284126043319702e-02
2.000000000000000000e+01 2.000000000000000000e+01 5.000302195549011230e-02 1.410297024995088577e-02 7.654768414795398712e-03 6.653328426182270050e-03 6.041673012077808380e-03 7.486276794224977493e-03 1.657188124954700470e-02 1.422413289546966553e-01
2.100000000000000000e+01 2.100000000000000000e+01 5.594636872410774231e-02 1.696300320327281952e-02 8.965108543634414673e-03 7.951389998197555542e-03 7.299354299902915955e-03 9.574642404913902283e-03 2.154538035392761230e-02 2.758080661296844482e-01
2.200000000000000000e+01 2.200000000000000000e+01 5.531323701143264771e-02 1.645438000559806824e-02 8.805967867374420166e-03 7.838862016797065735e-03 7.164341863244771957e-03 9.180214256048202515e-03 2.000413276255130768e-02 2.702575027942657471e-01
2.300000000000000000e+01 2.300000000000000000e+01 4.920896515250205994e-02 1.284019183367490768e-02 7.330656517297029495e-03 6.538141053169965744e-03 5.775284022092819214e-03 6.937136407941579819e-03 1.379601377993822098e-02 1.348745971918106079e-01
2.400000000000000000e+01 2.400000000000000000e+01 4.770774021744728088e-02 1.067836023867130280e-02 6.063739769160747528e-03 5.367323290556669235e-03 4.707290790975093842e-03 5.243878345936536789e-03 9.387346915900707245e-03 7.813345640897750854e-02
2.500000000000000000e+01 2.500000000000000000e+01 5.151840671896934509e-02 1.059747766703367233e-02 5.560687277466058731e-03 4.916108213365077972e-03 4.488794598728418350e-03 4.859624430537223816e-03 8.476249873638153076e-03 2.115325629711151123e-01
2.600000000000000000e+01 2.600000000000000000e+01 5.246398597955703735e-02 1.047374028712511063e-02 5.372828338295221329e-03 4.822650924324989319e-03 4.519824404269456863e-03 4.908560309559106827e-03 8.572927676141262054e-03 2.366583794355392456e-01
2.700000000000000000e+01 2.700000000000000000e+01 4.865644872188568115e-02 9.956492111086845398e-03 5.528746172785758972e-03 4.864700138568878174e-03 4.574687220156192780e-03 4.903442226350307465e-03 8.629197254776954651e-03 1.424691379070281982e-01
2.800000000000000000e+01 2.800000000000000000e+01 4.667828977108001709e-02 1.106924843043088913e-02 6.313428748399019241e-03 5.438861902803182602e-03 5.073030944913625717e-03 5.525472573935985565e-03 9.789416566491127014e-03 4.127383604645729065e-02
2.900000000000000000e+01 2.900000000000000000e+01 4.899107664823532104e-02 1.393454242497682571e-02 7.348060142248868942e-03 6.213290151208639145e-03 5.883548408746719360e-03 6.614284589886665344e-03 1.192072033882141113e-02 1.622680127620697021e-01
3.000000000000000000e+01 3.000000000000000000e+01 5.018156021833419800e-02 1.384881418198347092e-02 7.657202426344156265e-03 6.477123126387596130e-03 6.170107983052730560e-03 6.979401223361492157e-03 1.261652074754238129e-02 2.007596194744110107e-01
3.100000000000000000e+01 3.100000000000000000e+01 4.770236462354660034e-02 1.428789272904396057e-02 6.916385609656572342e-03 5.961810704320669174e-03 5.625792779028415680e-03 6.215995177626609802e-03 1.082065328955650330e-02 1.300501823425292969e-01
3.200000000000000000e+01 3.200000000000000000e+01 4.592152684926986694e-02 1.181631721556186676e-02 5.725740455090999603e-03 5.053260363638401031e-03 4.726218990981578827e-03 5.092303734272718430e-03 8.371419273316860199e-03 2.581192553043365479e-02
3.300000000000000000e+01 3.300000000000000000e+01 4.719473421573638916e-02 9.712080471217632294e-03 4.920905455946922302e-03 4.452902823686599731e-03 4.157602787017822266e-03 4.457698669284582138e-03 7.045301143079996109e-03 1.246811226010322571e-01
3.400000000000000000e+01 3.400000000000000000e+01 4.815337434411048889e-02 9.408236481249332428e-03 4.842514637857675552e-03 4.369028378278017044e-03 4.057961981743574142e-03 4.349180031567811966e-03 6.813153624534606934e-03 1.639948636293411255e-01
3.500000000000000000e+01 3.500000000000000000e+01 4.668549448251724243e-02 1.104247570037841797e-02 5.122506059706211090e-03 4.626973997801542282e-03 4.267220851033926010e-03 4.602463450282812119e-03 7.218627259135246277e-03 1.142364516854286194e-01
3.600000000000000000e+01 3.600000000000000000e+01 4.536119475960731506e-02 1.113315671682357788e-02 5.604591686278581619e-03 5.077529698610305786e-03 4.681836813688278198e-03 5.105339456349611282e-03 8.056071586906909943e-03 2.490472607314586639e-02
3.700000000000000000e+01 3.700000000000000000e+01 4.604811966419219971e-02 1.110615395009517670e-02 6.071144714951515198e-03 5.499590188264846802e-03 5.055555142462253571e-03 5.560633260756731033e-03 8.948034606873989105e-03 9.653342515230178833e-02
3.800000000000000000e+01 3.800000000000000000e+01 4.669618606567382812e-02 1.274803932756185532e-02 6.157792638987302780e-03 5.675946362316608429e-03 5.223102867603302002e-03 5.751977209001779556e-03 9.231656789779663086e-03 1.339417994022369385e-01
3.900000000000000000e+01 3.900000000000000000e+01 4.567097127437591553e-02 1.174766849726438522e-02 5.979958456009626389e-03 5.496449302881956100e-03 5.051785614341497421e-03 5.567359738051891327e-03 8.705071173608303070e-03 9.610085934400558472e-02
4.000000000000000000e+01 4.000000000000000000e+01 4.461816325783729553e-02 9.490450844168663025e-03 5.702936556190252304e-03 5.188942886888980865e-03 4.825764335691928864e-03 5.267107393592596054e-03 8.001022972166538239e-03 1.806115731596946716e-02
4.100000000000000000e+01 4.100000000000000000e+01 4.492824524641036987e-02 1.035240665078163147e-02 5.616452079266309738e-03 5.004168022423982620e-03 4.743750207126140594e-03 5.174238700419664383e-03 7.681426126509904861e-03 7.491921633481979370e-02
4.200000000000000000e+01 4.200000000000000000e+01 4.532559961080551147e-02 1.257810648530721664e-02 5.801230203360319138e-03 5.162755958735942841e-03 4.892369266599416733e-03 5.338008049875497818e-03 7.791164331138134003e-03 1.088417097926139832e-01
4.300000000000000000e+01 4.300000000000000000e+01 4.462260752916336060e-02 9.970490820705890656e-03 6.258330307900905609e-03 5.545594263821840286e-03 5.234608892351388931e-03 5.741154309362173080e-03 8.206414990127086639e-03 8.271128684282302856e-02
4.400000000000000000e+01 4.400000000000000000e+01 4.377385601401329041e-02 1.253145374357700348e-02 7.003919687122106552e-03 6.177792325615882874e-03 5.687749944627285004e-03 6.286471616476774216e-03 8.820869028568267822e-03 2.144680917263031006e-02
4.500000000000000000e+01 4.500000000000000000e+01 4.377305135130882263e-02 1.456464361399412155e-02 7.760315667837858200e-03 6.870985962450504303e-03 6.148602813482284546e-03 6.773714907467365265e-03 9.454982355237007141e-03 5.614510178565979004e-02
4.600000000000000000e+01 4.600000000000000000e+01 4.390398040413856506e-02 1.173791475594043732e-02 8.357483893632888794e-03 7.414474152028560638e-03 6.562532391399145126e-03 7.024552207440137863e-03 9.709710255265235901e-03 8.618367463350296021e-02
4.700000000000000000e+01 4.700000000000000000e+01 4.334967210888862610e-02 1.532122399657964706e-02 8.809524588286876678e-03 7.769682444632053375e-03 6.849897559732198715e-03 7.124207913875579834e-03 9.526040405035018921e-03 6.735917925834655762e-02
4.800000000000000000e+01 4.800000000000000000e+01 4.264762997627258301e-02 1.628162711858749390e-02 9.104421362280845642e-03 7.991283200681209564e-03 7.026274222880601883e-03 7.159933447837829590e-03 9.298086166381835938e-03 1.730404235422611237e-02
4.900000000000000000e+01 4.900000000000000000e+01 4.248018562793731689e-02 1.245956495404243469e-02 9.375898167490959167e-03 8.224327117204666138e-03 7.216464262455701828e-03 7.282041944563388824e-03 9.268686175346374512e-03 4.391413554549217224e-02
5.000000000000000000e+01 5.000000000000000000e+01 4.242975264787673950e-02 1.612933166325092316e-02 9.825680404901504517e-03 8.656250312924385071e-03 7.517074234783649445e-03 7.476715371012687683e-03 9.363377466797828674e-03 7.050676643848419189e-02
5.100000000000000000e+01 5.100000000000000000e+01 4.189660027623176575e-02 1.503760367631912231e-02 1.019108947366476059e-02 9.066103026270866394e-03 7.835734635591506958e-03 7.649069651961326599e-03 9.457816369831562042e-03 5.814554542303085327e-02
5.200000000000000000e+01 5.200000000000000000e+01 4.119759798049926758e-02 1.543936785310506821e-02 1.070408802479505539e-02 9.587946347892284393e-03 8.218803443014621735e-03 7.812433876097202301e-03 9.577351622283458710e-03 1.821743510663509369e-02
5.300000000000000000e+01 5.300000000000000000e+01 4.082910344004631042e-02 1.882372982800006866e-02 1.138100121170282364e-02 1.023998018354177475e-02 8.596595376729965210e-03 7.997704669833183289e-03 9.733368642628192902e-03 3.073664568364620209e-02
5.400000000000000000e+01 5.400000000000000000e+01 4.056587815284729004e-02 1.569315977394580841e-02 1.197825651615858078e-02 1.069140993058681488e-02 8.944971486926078796e-03 8.215782232582569122e-03 9.952450171113014221e-03 5.472727864980697632e-02
5.500000000000000000e+01 5.500000000000000000e+01 4.001281410455703735e-02 2.090697363018989563e-02 1.238430943340063095e-02 1.105938199907541275e-02 9.110391139984130859e-03 8.494843728840351105e-03 1.017273124307394028e-02 4.743793979287147522e-02
5.600000000000000000e+01 5.600000000000000000e+01 3.930127993226051331e-02 1.741507649421691895e-02 1.242292672395706177e-02 1.113623008131980896e-02 9.171009063720703125e-03 8.822722360491752625e-03 1.041518431156873703e-02 1.777917332947254181e-02
5.700000000000000000e+01 5.700000000000000000e+01 3.877387195825576782e-02 2.218634821474552155e-02 1.257533580064773560e-02 1.117348112165927887e-02 9.203448891639709473e-03 9.187762625515460968e-03 1.065937150269746780e-02 2.536141313612461090e-02
5.800000000000000000e+01 5.800000000000000000e+01 3.830602765083312988e-02 1.777784712612628937e-02 1.292613334953784943e-02 1.160822436213493347e-02 9.459851309657096863e-03 9.562458842992782593e-03 1.091166399419307709e-02 4.520477354526519775e-02
5.900000000000000000e+01 5.900000000000000000e+01 3.763714432716369629e-02 2.363686822354793549e-02 1.343150716274976730e-02 1.218458265066146851e-02 9.778670966625213623e-03 9.785543195903301239e-03 1.101219095289707184e-02 4.072447866201400757e-02
6.000000000000000000e+01 6.000000000000000000e+01 3.683498501777648926e-02 2.268903516232967377e-02 1.409530546516180038e-02 1.276892330497503281e-02 1.018286962062120438e-02 9.839884936809539795e-03 1.093539223074913025e-02 1.659712381660938263e-02
6.100000000000000000e+01 6.100000000000000000e+01 3.613705933094024658e-02 2.144577726721763611e-02 1.479316968470811844e-02 1.364776026457548141e-02 1.069844514131546021e-02 9.856462478637695312e-03 1.077715214341878891e-02 1.676792465150356293e-02
6.200000000000000000e+01 6.200000000000000000e+01 3.550033643841743469e-02 2.518902532756328583e-02 1.542985998094081879e-02 1.422624196857213974e-02 1.111457310616970062e-02 9.916622191667556763e-03 1.064948458224534988e-02 3.488127142190933228e-02
6.300000000000000000e+01 6.300000000000000000e+01 3.473063558340072632e-02 2.892629615962505341e-02 1.594864763319492340e-02 1.467843726277351379e-02 1.142548862844705582e-02 9.964680299162864685e-03 1.053676567971706390e-02 3.338836878538131714e-02
6.400000000000000000e+01 6.400000000000000000e+01 3.385404869914054871e-02 3.434472903609275818e-02 1.623683609068393707e-02 1.492450013756752014e-02 1.166441384702920914e-02 1.014980580657720566e-02 1.055589318275451660e-02 1.525866426527500153e-02
6.500000000000000000e+01 6.500000000000000000e+01 3.302443772554397583e-02 3.938861563801765442e-02 1.660192199051380157e-02 1.495633274316787720e-02 1.171301119029521942e-02 1.036345865577459335e-02 1.057675108313560486e-02 1.279690302908420563e-02
6.600000000000000000e+01 6.600000000000000000e+01 3.224132210016250610e-02 4.281342402100563049e-02 1.650498621165752411e-02 1.502982713282108307e-02 1.178578101098537445e-02 1.064942963421344757e-02 1.062670256942510605e-02 2.784313075244426727e-02
6.700000000000000000e+01 6.700000000000000000e+01 3.137490525841712952e-02 4.322638362646102905e-02 1.674917526543140411e-02 1.499986369162797928e-02 1.198158040642738342e-02 1.067506242543458939e-02 1.044418942183256149e-02 2.775251306593418121e-02
6.800000000000000000e+01 6.800000000000000000e+01 3.043064661324024200e-02 4.056733101606369019e-02 1.710494980216026306e-02 1.544873230159282684e-02 1.227399893105030060e-02 1.060180179774761200e-02 1.004841737449169159e-02 1.353403180837631226e-02
6.900000000000000000e+01 6.900000000000000000e+01 2.954569458961486816e-02 5.701963230967521667e-02 1.747288182377815247e-02 1.582280546426773071e-02 1.240411866456270218e-02 1.029847841709852219e-02 9.502216242253780365e-03 8.753279224038124084e-03
7.000000000000000000e+01 7.000000000000000000e+01 2.877351455390453339e-02 9.743876755237579346e-02 1.765836961567401886e-02 1.603099517524242401e-02 1.272441260516643524e-02 1.005141902714967728e-02 8.984157815575599670e-03 2.223689295351505280e-02
7.100000000000000000e+01 7.100000000000000000e+01 2.799630351364612579e-02 1.057187542319297791e-01 1.818576641380786896e-02 1.635727658867835999e-02 1.249111350625753403e-02 9.887292981147766113e-03 8.577756583690643311e-03 2.335859462618827820e-02
7.200000000000000000e+01 7.200000000000000000e+01 2.687349170446395874e-02 5.504330247640609741e-02 1.749164238572120667e-02 1.572676002979278564e-02 1.227302104234695435e-02 9.790730662643909454e-03 8.513838052749633789e-03 1.194178313016891479e-02
7.300000000000000000e+01 7.300000000000000000e+01 2.606257796287536621e-02 9.551341831684112549e-02 1.779367215931415558e-02 1.553498487919569016e-02 1.226557139307260513e-02 9.593223221600055695e-03 8.281401358544826508e-03 6.305979564785957336e-03
7.400000000000000000e+01 7.400000000000000000e+01 2.536239661276340485e-02 1.094018071889877319e-01 1.777086220681667328e-02 1.584161445498466492e-02 1.202948950231075287e-02 9.694432839751243591e-03 8.234043605625629425e-03 1.734741590917110443e-02
7.500000000000000000e+01 7.500000000000000000e+01 2.425243332982063293e-02 3.895471617579460144e-02 1.685052178800106049e-02 1.507074385881423950e-02 1.171003747731447220e-02 9.390302933752536774e-03 8.012128062546253204e-03 1.902540773153305054e-02
7.600000000000000000e+01 7.600000000000000000e+01 2.377584949135780334e-02 1.461483538150787354e-01 1.757465489208698273e-02 1.573458127677440643e-02 1.218889001756906509e-02 8.967793546617031097e-03 7.320492062717676163e-03 9.952621534466743469e-03
7.700000000000000000e+01 7.700000000000000000e+01 2.282617986202239990e-02 1.082292869687080383e-01 1.732310093939304352e-02 1.532993651926517487e-02 1.171104889363050461e-02 8.726956322789192200e-03 7.086282130330801010e-03 5.015002097934484482e-03
7.800000000000000000e+01 7.800000000000000000e+01 2.193905413150787354e-02 7.708770781755447388e-02 1.669086329638957977e-02 1.485882606357336044e-02 1.147465500980615616e-02 8.449050597846508026e-03 6.780430674552917480e-03 1.373798865824937820e-02
7.900000000000000000e+01 7.900000000000000000e+01 2.133992314338684082e-02 1.333834528923034668e-01 1.678143627941608429e-02 1.494081132113933563e-02 1.142820809036493301e-02 8.168353699147701263e-03 6.523137912154197693e-03 1.582920737564563751e-02
8.000000000000000000e+01 8.000000000000000000e+01 2.036793902516365051e-02 7.276707142591476440e-02 1.572419516742229462e-02 1.408197265118360519e-02 1.074799243360757828e-02 8.135159499943256378e-03 6.611199583858251572e-03 8.538188412785530090e-03
8.100000000000000000e+01 8.100000000000000000e+01 1.977106183767318726e-02 9.497585892677307129e-02 1.614351384341716766e-02 1.402939483523368835e-02 1.080475468188524246e-02 8.293983526527881622e-03 6.665112450718879700e-03 3.890787018463015556e-03
8.200000000000000000e+01 8.200000000000000000e+01 1.906295306980609894e-02 8.823426812887191772e-02 1.544056180864572525e-02 1.341747492551803589e-02 1.048575062304735184e-02 7.964857853949069977e-03 6.718565709888935089e-03 1.082782074809074402e-02
8.300000000000000000e+01 8.300000000000000000e+01 1.835391856729984283e-02 7.316652685403823853e-02 1.503488328307867050e-02 1.333448663353919983e-02 1.017566304653882980e-02 7.801016326993703842e-03 6.604223046451807022e-03 1.201015710830688477e-02
8.400000000000000000e+01 8.400000000000000000e+01 1.778125576674938202e-02 8.707655221223831177e-02 1.504947897046804428e-02 1.291579473763704300e-02 9.999975562095642090e-03 7.490509189665317535e-03 6.335913203656673431e-03 6.635210476815700531e-03
8.500000000000000000e+01 8.500000000000000000e+01 1.711254194378852844e-02 6.517431139945983887e-02 1.429159473627805710e-02 1.284342259168624878e-02 9.725747630000114441e-03 6.945207249373197556e-03 5.937746725976467133e-03 3.393313847482204437e-03
8.600000000000000000e+01 8.600000000000000000e+01 1.656201668083667755e-02 8.283399045467376709e-02 1.419679913669824600e-02 1.265291776508092880e-02 9.568204171955585480e-03 6.608908995985984802e-03 5.609738174825906754e-03 9.778412058949470520e-03
8.700000000000000000e+01 8.700000000000000000e+01 1.597607880830764771e-02 7.058306783437728882e-02 1.392127480357885361e-02 1.220848970115184784e-02 9.214800782501697540e-03 6.360880099236965179e-03 5.511383526027202606e-03 1.036514341831207275e-02
8.800000000000000000e+01 8.800000000000000000e+01 1.544023118913173676e-02 6.549051403999328613e-02 1.348411664366722107e-02 1.188908610492944717e-02 9.102604351937770844e-03 6.216643378138542175e-03 5.445065442472696304e-03 5.765086505562067032e-03
8.900000000000000000e+01 8.900000000000000000e+01 1.489045005291700363e-02 5.681997910141944885e-02 1.312602218240499496e-02 1.122555136680603027e-02 8.683857508003711700e-03 6.249316968023777008e-03 5.479143932461738586e-03 3.026041667908430099e-03
9.000000000000000000e+01 9.000000000000000000e+01 1.440865639597177505e-02 5.076669901609420776e-02 1.263473089784383774e-02 1.101440005004405975e-02 8.637280203402042389e-03 6.149316206574440002e-03 5.540322512388229370e-03 7.664930541068315506e-03
9.100000000000000000e+01 9.100000000000000000e+01 1.396526023745536804e-02 5.736361816525459290e-02 1.228707190603017807e-02 1.062723901122808456e-02 8.271510712802410126e-03 5.998960696160793304e-03 5.450373515486717224e-03 7.966349832713603973e-03
9.300000000000000000e+01 9.300000000000000000e+01 1.308033242821693420e-02 4.357111454010009766e-02 1.157396938651800156e-02 1.008176896721124649e-02 7.806086447089910507e-03 5.440514069050550461e-03 4.952723160386085510e-03 3.177034202963113785e-03
9.400000000000000000e+01 9.400000000000000000e+01 1.272848062217235565e-02 5.969904735684394836e-02 1.145214773714542389e-02 9.813025593757629395e-03 7.573444396257400513e-03 5.168070085346698761e-03 4.741417244076728821e-03 7.039792835712432861e-03
9.500000000000000000e+01 9.500000000000000000e+01 1.231222040951251984e-02 4.148497432470321655e-02 1.104004774242639542e-02 9.753799065947532654e-03 7.367767859250307083e-03 5.051732994616031647e-03 4.628988448530435562e-03 6.859166081994771957e-03
9.600000000000000000e+01 9.600000000000000000e+01 1.197099126875400543e-02 5.147733166813850403e-02 1.081167347729206085e-02 9.391279891133308411e-03 7.259193807840347290e-03 5.052318796515464783e-03 4.568055737763643265e-03 3.240023273974657059e-03
9.700000000000000000e+01 9.700000000000000000e+01 1.161620486527681351e-02 4.529007896780967712e-02 1.049495022743940353e-02 9.036025032401084900e-03 6.941088475286960602e-03 4.929068963974714279e-03 4.586318042129278183e-03 2.559627639129757881e-03
9.800000000000000000e+01 9.800000000000000000e+01 1.131969690322875977e-02 6.363417208194732666e-02 1.032646000385284424e-02 8.939056657254695892e-03 6.900312379002571106e-03 4.902052227407693863e-03 4.563040100038051605e-03 5.554617848247289658e-03
1.000000000000000000e+02 1.000000000000000000e+02 1.071909815073013306e-02 6.855175644159317017e-02 9.739588014781475067e-03 8.378499187529087067e-03 6.456928793340921402e-03 4.548746626824140549e-03 4.224493633955717087e-03 1.796598779037594795e-03
1.010000000000000000e+02 1.010000000000000000e+02 1.044006645679473877e-02 6.171137467026710510e-02 9.612415917217731476e-03 8.378863334655761719e-03 6.203633733093738556e-03 4.330623894929885864e-03 4.029743373394012451e-03 2.854646416381001472e-03
1.020000000000000000e+02 1.020000000000000000e+02 1.013782434165477753e-02 3.780788928270339966e-02 8.983120322227478027e-03 7.919355295598506927e-03 6.102444604039192200e-03 4.189821425825357437e-03 3.856322960928082466e-03 5.177838727831840515e-03
1.030000000000000000e+02 1.030000000000000000e+02 9.889828041195869446e-03 4.147033765912055969e-02 8.917033672332763672e-03 7.773780729621648788e-03 5.886739585548639297e-03 4.130246117711067200e-03 3.812528215348720551e-03 4.280235152691602707e-03
1.050000000000000000e+02 1.050000000000000000e+02 9.433772414922714233e-03 5.098922550678253174e-02 8.391241542994976044e-03 7.386438548564910889e-03 5.678329151123762131e-03 4.042926710098981857e-03 3.761885222047567368e-03 2.586408983916044235e-03
1.060000000000000000e+02 1.060000000000000000e+02 9.196480736136436462e-03 3.843780606985092163e-02 8.159406483173370361e-03 7.105861790478229523e-03 5.442583933472633362e-03 3.980888053774833679e-03 3.721692133694887161e-03 3.811761271208524704e-03
1.070000000000000000e+02 1.070000000000000000e+02 8.975675329566001892e-03 2.994195185601711273e-02 7.925659418106079102e-03 6.891479250043630600e-03 5.302766337990760803e-03 3.825471736490726471e-03 3.584362799301743507e-03 2.845819806680083275e-03
1.080000000000000000e+02 1.080000000000000000e+02 8.801656775176525116e-03 4.646828770637512207e-02 7.731719873845577240e-03 6.803440395742654800e-03 5.165269598364830017e-03 3.672425867989659309e-03 3.401195164769887924e-03 1.090251957066357136e-03
1.100000000000000000e+02 1.100000000000000000e+02 8.414002135396003723e-03 3.561053797602653503e-02 7.443051319569349289e-03 6.516017019748687744e-03 4.934560507535934448e-03 3.420258872210979462e-03 3.199754050001502037e-03 3.494615666568279266e-03
1.110000000000000000e+02 1.110000000000000000e+02 8.259182795882225037e-03 4.624561965465545654e-02 7.128066383302211761e-03 6.440195254981517792e-03 4.856204148381948471e-03 3.369433339685201645e-03 3.161422675475478172e-03 2.041425555944442749e-03
1.130000000000000000e+02 1.130000000000000000e+02 7.910011336207389832e-03 2.144631370902061462e-02 6.703876424580812454e-03 6.046340335160493851e-03 4.584050737321376801e-03 3.352071857079863548e-03 3.171180840581655502e-03 2.323220949620008469e-03
1.140000000000000000e+02 1.140000000000000000e+02 7.797839585691690445e-03 4.942883178591728210e-02 6.668819580227136612e-03 5.972665268927812576e-03 4.544622264802455902e-03 3.317039227113127708e-03 3.099477849900722504e-03 2.485193312168121338e-03
1.150000000000000000e+02 1.150000000000000000e+02 7.637413684278726578e-03 4.099844768643379211e-02 6.543198134750127792e-03 5.694464780390262604e-03 4.390248563140630722e-03 3.165197093039751053e-03 2.985640661790966988e-03 1.008489751257002354e-03
1.170000000000000000e+02 1.170000000000000000e+02 7.396557368338108063e-03 5.363310500979423523e-02 6.344966124743223190e-03 5.762377288192510605e-03 4.315208643674850464e-03 2.977130003273487091e-03 2.746199723333120346e-03 2.495855093002319336e-03
1.180000000000000000e+02 1.180000000000000000e+02 7.240337785333395004e-03 3.844097256660461426e-02 6.090356037020683289e-03 5.371345207095146179e-03 4.175117705017328262e-03 2.921400591731071472e-03 2.719340147450566292e-03 2.165124053135514259e-03
1.200000000000000000e+02 1.200000000000000000e+02 7.019250188022851944e-03 4.337155446410179138e-02 5.806069821119308472e-03 5.221640225499868393e-03 4.030269104987382889e-03 2.826244337484240532e-03 2.673703245818614960e-03 1.244780025444924831e-03
1.210000000000000000e+02 1.210000000000000000e+02 6.880642846226692200e-03 1.907053776085376740e-02 5.412640050053596497e-03 4.966410808265209198e-03 3.913479391485452652e-03 2.823279937729239464e-03 2.656836761161684990e-03 1.897168694995343685e-03
1.230000000000000000e+02 1.230000000000000000e+02 6.697013974189758301e-03 4.308624193072319031e-02 5.465946160256862640e-03 4.871410783380270004e-03 3.837576135993003845e-03 2.648872788995504379e-03 2.501541981473565102e-03 5.998783162795007229e-04
1.240000000000000000e+02 1.240000000000000000e+02 6.591061130166053772e-03 3.934935107827186584e-02 5.249115638434886932e-03 4.896872211247682571e-03 3.717846935614943504e-03 2.609114628285169601e-03 2.426895778626203537e-03 1.506495755165815353e-03
1.260000000000000000e+02 1.260000000000000000e+02 6.395675241947174072e-03 3.118670172989368439e-02 5.011233501136302948e-03 4.644279368221759796e-03 3.602495649829506874e-03 2.514861756935715675e-03 2.364689018577337265e-03 9.016260155476629734e-04
1.270000000000000000e+02 1.270000000000000000e+02 6.297997664660215378e-03 2.131638675928115845e-02 4.861075431108474731e-03 4.424760583788156509e-03 3.512837924063205719e-03 2.511134603992104530e-03 2.365428954362869263e-03 5.574497627094388008e-04
1.290000000000000000e+02 1.290000000000000000e+02 6.139360368251800537e-03 3.133097290992736816e-02 4.782880656421184540e-03 4.362707957625389099e-03 3.396486863493919373e-03 2.463500248268246651e-03 2.295928075909614563e-03 1.099733519367873669e-03
1.300000000000000000e+02 1.300000000000000000e+02 6.056665442883968353e-03 3.099253773689270020e-02 4.694796167314052582e-03 4.264815710484981537e-03 3.378248773515224457e-03 2.402116777375340462e-03 2.231101971119642258e-03 4.181925323791801929e-04
1.320000000000000000e+02 1.320000000000000000e+02 5.919090006500482559e-03 4.352630674839019775e-02 4.646408837288618088e-03 4.258960951119661331e-03 3.295473521575331688e-03 2.330274786800146103e-03 2.139118732884526253e-03 1.168574555777013302e-03
1.340000000000000000e+02 1.340000000000000000e+02 5.778886377811431885e-03 4.270058497786521912e-02 4.562867339700460434e-03 4.179127514362335205e-03 3.221376799046993256e-03 2.315498888492584229e-03 2.111333422362804413e-03 3.593143483158200979e-04
1.350000000000000000e+02 1.350000000000000000e+02 5.697100423276424408e-03 2.901649102568626404e-02 4.257328342646360397e-03 3.929135389626026154e-03 3.083110554143786430e-03 2.264351584017276764e-03 2.093313960358500481e-03 7.904379745014011860e-04
1.370000000000000000e+02 1.370000000000000000e+02 5.564891733229160309e-03 2.500992268323898315e-02 4.076456185430288315e-03 3.780456259846687317e-03 2.978098113089799881e-03 2.205812139436602592e-03 2.025728812441229820e-03 4.160582902841269970e-04
1.390000000000000000e+02 1.390000000000000000e+02 5.457715131342411041e-03 3.926286473870277405e-02 4.167421255260705948e-03 3.809175919741392136e-03 2.985634375363588333e-03 2.147407503798604012e-03 1.939635141752660275e-03 8.740641060285270214e-04
1.400000000000000000e+02 1.400000000000000000e+02 5.397910252213478088e-03 3.781432285904884338e-02 4.080467391759157181e-03 3.730975091457366943e-03 2.884457120671868324e-03 2.123189624398946762e-03 1.894913497380912304e-03 8.408241556026041508e-04
1.420000000000000000e+02 1.420000000000000000e+02 5.274856463074684143e-03 2.541155926883220673e-02 3.845272352918982506e-03 3.473837161436676979e-03 2.760591451078653336e-03 2.079938305541872978e-03 1.884451368823647499e-03 5.462780827656388283e-04
1.440000000000000000e+02 1.440000000000000000e+02 5.178090184926986694e-03 3.326441347599029541e-02 3.798117162659764290e-03 3.476719371974468231e-03 2.736207796260714531e-03 2.040494466200470924e-03 1.851631794124841690e-03 4.452671273611485958e-04
1.450000000000000000e+02 1.450000000000000000e+02 5.129022523760795593e-03 3.341281414031982422e-02 3.714469261467456818e-03 3.426418406888842583e-03 2.682059071958065033e-03 2.012785058468580246e-03 1.800376106984913349e-03 5.011539324186742306e-04
1.470000000000000000e+02 1.470000000000000000e+02 5.020835436880588531e-03 2.111373469233512878e-02 3.465954447165131569e-03 3.284552833065390587e-03 2.629521535709500313e-03 1.941489055752754211e-03 1.754451775923371315e-03 6.588939577341079712e-04
1.490000000000000000e+02 1.490000000000000000e+02 4.932192154228687286e-03 2.609761431813240051e-02 3.391969716176390648e-03 3.209040034562349319e-03 2.552844351157546043e-03 1.925146207213401794e-03 1.740384730510413647e-03 3.596758760977536440e-04
1.510000000000000000e+02 1.510000000000000000e+02 4.844873677939176559e-03 2.626799419522285461e-02 3.344532800838351250e-03 3.142108209431171417e-03 2.521001733839511871e-03 1.890963641926646233e-03 1.703526126220822334e-03 3.628673148341476917e-04
1.530000000000000000e+02 1.530000000000000000e+02 4.759888164699077606e-03 2.337628044188022614e-02 3.234443720430135727e-03 3.069672500714659691e-03 2.454746281728148460e-03 1.834661234170198441e-03 1.649267622269690037e-03 5.355468601919710636e-04
1.550000000000000000e+02 1.550000000000000000e+02 4.679943434894084930e-03 2.243211492896080017e-02 3.086136188358068466e-03 2.998870797455310822e-03 2.413985552266240120e-03 1.810940564610064030e-03 1.622107811272144318e-03 3.824283194262534380e-04
1.570000000000000000e+02 1.570000000000000000e+02 4.618713166564702988e-03 3.594178333878517151e-02 3.240100108087062836e-03 3.084747586399316788e-03 2.430597087368369102e-03 1.792854396626353264e-03 1.604296034201979637e-03 3.661357914097607136e-04
1.580000000000000000e+02 1.580000000000000000e+02 4.576805047690868378e-03 3.471720591187477112e-02 3.156349295750260353e-03 2.912941388785839081e-03 2.387790009379386902e-03 1.773137366399168968e-03 1.591534120962023735e-03 3.426279290579259396e-04
1.600000000000000000e+02 1.600000000000000000e+02 4.506203345954418182e-03 3.231994807720184326e-02 3.081992967054247856e-03 2.882056869566440582e-03 2.310796175152063370e-03 1.731384312734007835e-03 1.547974883578717709e-03 3.542694903444498777e-04
1.620000000000000000e+02 1.620000000000000000e+02 4.440229386091232300e-03 3.359919413924217224e-02 3.005983540788292885e-03 2.871546661481261253e-03 2.298513660207390785e-03 1.710620243102312088e-03 1.512411166913807392e-03 3.098415327258408070e-04
1.640000000000000000e+02 1.640000000000000000e+02 4.378295037895441055e-03 3.452763333916664124e-02 2.992263762280344963e-03 2.856186125427484512e-03 2.242877613753080368e-03 1.690082252025604248e-03 1.486037275753915310e-03 3.069706435780972242e-04
1.660000000000000000e+02 1.660000000000000000e+02 4.309985786676406860e-03 2.880878001451492310e-02 2.874631201848387718e-03 2.700205892324447632e-03 2.163325203582644463e-03 1.658630208112299442e-03 1.458756509236991405e-03 2.508422185201197863e-04
1.680000000000000000e+02 1.680000000000000000e+02 4.249453544616699219e-03 2.759150415658950806e-02 2.829827368259429932e-03 2.671360038220882416e-03 2.147821243852376938e-03 1.617232221178710461e-03 1.429560361430048943e-03 3.856667899526655674e-04
1.710000000000000000e+02 1.710000000000000000e+02 4.164933692663908005e-03 2.830582484602928162e-02 2.705059247091412544e-03 2.676182892173528671e-03 2.167226048186421394e-03 1.600562944076955318e-03 1.396408420987427235e-03 2.416359784547239542e-04
1.730000000000000000e+02 1.730000000000000000e+02 4.110968671739101410e-03 2.835283428430557251e-02 2.665238222107291222e-03 2.587547758594155312e-03 2.084733685478568077e-03 1.555996364913880825e-03 1.368705299682915211e-03 2.348578709643334150e-04
1.750000000000000000e+02 1.750000000000000000e+02 4.058308899402618408e-03 2.809319831430912018e-02 2.667111111804842949e-03 2.571904333308339119e-03 2.040293067693710327e-03 1.524016610346734524e-03 1.338641392067074776e-03 3.052403626497834921e-04
1.770000000000000000e+02 1.770000000000000000e+02 4.008930642157793045e-03 2.881407923996448517e-02 2.672028960660099983e-03 2.553575905039906502e-03 2.033689990639686584e-03 1.503911102190613747e-03 1.317805843427777290e-03 2.804826654028147459e-04
1.790000000000000000e+02 1.790000000000000000e+02 3.964006900787353516e-03 3.342406079173088074e-02 2.676488365978002548e-03 2.517362590879201889e-03 2.017618389800190926e-03 1.493367366492748260e-03 1.297272043302655220e-03 2.259993489133194089e-04
1.810000000000000000e+02 1.810000000000000000e+02 3.917576279491186142e-03 3.331648185849189758e-02 2.569393720477819443e-03 2.401918172836303711e-03 1.945926225744187832e-03 1.462418236769735813e-03 1.275373506359755993e-03 2.624761254992336035e-04
1.840000000000000000e+02 1.840000000000000000e+02 3.844628343358635902e-03 2.599405124783515930e-02 2.463195007294416428e-03 2.325144130736589432e-03 1.877899747341871262e-03 1.423271256498992443e-03 1.249385066330432892e-03 1.803643099265173078e-04
1.860000000000000000e+02 1.860000000000000000e+02 3.804444568231701851e-03 2.971371263265609741e-02 2.485602395609021187e-03 2.349199028685688972e-03 1.869729137979447842e-03 1.407475210726261139e-03 1.227150671184062958e-03 1.742655585985630751e-04
1.880000000000000000e+02 1.880000000000000000e+02 3.760126652196049690e-03 2.654202282428741455e-02 2.386053791269659996e-03 2.242334419861435890e-03 1.824434148147702217e-03 1.394395949319005013e-03 1.206365181133151054e-03 1.752244425006210804e-04
1.900000000000000000e+02 1.900000000000000000e+02 3.720054635778069496e-03 2.638547681272029877e-02 2.371093956753611565e-03 2.250090707093477249e-03 1.828765613026916981e-03 1.373768667690455914e-03 1.189502654597163200e-03 2.048934838967397809e-04
1.930000000000000000e+02 1.930000000000000000e+02 3.670252859592437744e-03 3.434365615248680115e-02 2.461674856022000313e-03 2.394428011029958725e-03 1.810685265809297562e-03 1.344778691418468952e-03 1.164069864898920059e-03 1.907246914925053716e-04
1.950000000000000000e+02 1.950000000000000000e+02 3.622181713581085205e-03 2.213992737233638763e-02 2.174910856410861015e-03 2.196453977376222610e-03 1.768617075867950916e-03 1.316983369179069996e-03 1.152126700617372990e-03 1.616118534002453089e-04
1.970000000000000000e+02 1.970000000000000000e+02 3.589658765122294426e-03 2.669744566082954407e-02 2.237121108919382095e-03 2.133731031790375710e-03 1.752715674228966236e-03 1.297158538363873959e-03 1.134566613472998142e-03 1.873526198323816061e-04
2.000000000000000000e+02 2.000000000000000000e+02 3.536215983331203461e-03 2.586579695343971252e-02 2.158418763428926468e-03 2.070584101602435112e-03 1.708700670860707760e-03 1.284415833652019501e-03 1.107925665564835072e-03 2.021147083723917603e-04
2.020000000000000000e+02 2.020000000000000000e+02 3.502038074657320976e-03 2.557550370693206787e-02 2.179240807890892029e-03 2.064230851829051971e-03 1.697374158538877964e-03 1.267454703338444233e-03 1.096919877454638481e-03 1.701868604868650436e-04
2.050000000000000000e+02 2.050000000000000000e+02 3.459720173850655556e-03 3.278587758541107178e-02 2.303357468917965889e-03 2.193517284467816353e-03 1.746375812217593193e-03 1.241995021700859070e-03 1.075910171493887901e-03 1.977698993869125843e-04
2.070000000000000000e+02 2.070000000000000000e+02 3.420155029743909836e-03 2.279114164412021637e-02 2.094439929351210594e-03 2.048226539045572281e-03 1.655241707339882851e-03 1.223277417011559010e-03 1.066131517291069031e-03 1.639996335143223405e-04
2.100000000000000000e+02 2.100000000000000000e+02 3.381390124559402466e-03 3.131449595093727112e-02 2.246398944407701492e-03 2.081084763631224632e-03 1.654519233852624893e-03 1.206911867484450340e-03 1.038778922520577908e-03 2.051160845439881086e-04
2.120000000000000000e+02 2.120000000000000000e+02 3.342285985127091408e-03 1.780541241168975830e-02 1.985918497666716576e-03 1.940127694979310036e-03 1.582659431733191013e-03 1.186115317977964878e-03 1.029332051984965801e-03 1.806708460208028555e-04
2.150000000000000000e+02 2.150000000000000000e+02 3.300034906715154648e-03 2.027568034827709198e-02 1.964043360203504562e-03 1.899951137602329254e-03 1.559938536956906319e-03 1.165273133665323257e-03 1.009905710816383362e-03 1.692334044491872191e-04
2.180000000000000000e+02 2.180000000000000000e+02 3.260428085923194885e-03 2.365357242524623871e-02 1.992215402424335480e-03 1.897292444482445717e-03 1.546150655485689640e-03 1.167536247521638870e-03 9.946032660081982613e-04 1.541277015348896384e-04
2.200000000000000000e+02 2.200000000000000000e+02 3.230637870728969574e-03 2.042306028306484222e-02 1.927281846292316914e-03 1.858679112046957016e-03 1.526228617876768112e-03 1.154256053268909454e-03 9.804636938497424126e-04 1.776013377821072936e-04
2.230000000000000000e+02 2.230000000000000000e+02 3.204392967745661736e-03 3.440328687429428101e-02 2.186866709962487221e-03 2.000477630645036697e-03 1.579919946379959583e-03 1.140288892202079296e-03 9.703271207399666309e-04 1.744501496432349086e-04
2.260000000000000000e+02 2.260000000000000000e+02 3.155422164127230644e-03 2.466421388089656830e-02 1.984281465411186218e-03 1.886597019620239735e-03 1.500797923654317856e-03 1.121744862757623196e-03 9.515403653495013714e-04 1.512196031399071217e-04
2.290000000000000000e+02 2.290000000000000000e+02 3.124503651633858681e-03 3.166956081986427307e-02 2.085979795083403587e-03 2.016355516389012337e-03 1.553829410113394260e-03 1.113315229304134846e-03 9.380648261867463589e-04 1.712122902972623706e-04
2.310000000000000000e+02 2.310000000000000000e+02 3.094650804996490479e-03 2.459000982344150543e-02 1.926076598465442657e-03 1.893215347081422806e-03 1.487977919168770313e-03 1.098538399673998356e-03 9.289376903325319290e-04 1.385451469104737043e-04
2.340000000000000000e+02 2.340000000000000000e+02 3.064672229811549187e-03 3.076673112809658051e-02 2.044865163043141365e-03 1.928334007970988750e-03 1.484049484133720398e-03 1.079586916603147984e-03 9.204444359056651592e-04 1.682808797340840101e-04
2.370000000000000000e+02 2.370000000000000000e+02 3.018013667315244675e-03 1.118991337716579437e-02 1.672877697274088860e-03 1.702721929177641869e-03 1.384313101880252361e-03 1.060055103152990341e-03 9.016447002068161964e-04 1.276676484849303961e-04
2.400000000000000000e+02 2.400000000000000000e+02 2.999546471983194351e-03 3.309993818402290344e-02 2.055686432868242264e-03 1.913465675897896290e-03 1.451696851290762424e-03 1.046503079123795033e-03 8.887010044418275356e-04 1.394492137478664517e-04
2.430000000000000000e+02 2.430000000000000000e+02 2.957744523882865906e-03 2.475024759769439697e-02 1.832389272749423981e-03 1.768680755048990250e-03 1.384034985676407814e-03 1.036473317071795464e-03 8.768917177803814411e-04 1.239405828528106213e-04
2.460000000000000000e+02 2.460000000000000000e+02 2.925335662439465523e-03 2.219365350902080536e-02 1.781283761374652386e-03 1.728165312670171261e-03 1.360502326861023903e-03 1.022103591822087765e-03 8.713147835806012154e-04 1.342250034213066101e-04
2.490000000000000000e+02 2.490000000000000000e+02 2.896303310990333557e-03 2.461496740579605103e-02 1.796228694729506969e-03 1.738547114655375481e-03 1.396162202581763268e-03 1.023207209073007107e-03 8.561084396205842495e-04 1.271758374059572816e-04
2.520000000000000000e+02 2.520000000000000000e+02 2.865640446543693542e-03 2.507339045405387878e-02 1.805596402846276760e-03 1.697824103757739067e-03 1.356083084829151630e-03 1.007609418593347073e-03 8.399633225053548813e-04 1.346849167020991445e-04
2.550000000000000000e+02 2.550000000000000000e+02 2.835113788023591042e-03 2.114596031606197357e-02 1.686399569734930992e-03 1.637501874938607216e-03 1.323643722571432590e-03 9.916614508256316185e-04 8.325399248860776424e-04 1.219935365952551365e-04
2.580000000000000000e+02 2.580000000000000000e+02 2.804629039019346237e-03 1.857575029134750366e-02 1.653215847909450531e-03 1.615317887626588345e-03 1.327890553511679173e-03 9.755287319421768188e-04 8.207131759263575077e-04 1.229334302479401231e-04
2.610000000000000000e+02 2.610000000000000000e+02 2.788024488836526871e-03 3.289816156029701233e-02 1.964714378118515015e-03 1.864937017671763897e-03 1.358480774797499180e-03 9.773998754099011421e-04 8.101759594865143299e-04 1.457937178201973438e-04
2.650000000000000000e+02 2.650000000000000000e+02 2.749502658843994141e-03 3.036163374781608582e-02 1.891372143290936947e-03 1.759831910021603107e-03 1.337702386081218719e-03 9.744706912897527218e-04 7.987709250301122665e-04 1.461788924643769860e-04
2.680000000000000000e+02 2.680000000000000000e+02 2.734312787652015686e-03 3.924459218978881836e-02 2.112171379849314690e-03 1.905226963572204113e-03 1.350883045233786106e-03 9.509082301519811153e-04 7.938677445054054260e-04 1.230429334100335836e-04
2.710000000000000000e+02 2.710000000000000000e+02 2.691130852326750755e-03 1.814854890108108521e-02 1.585121499374508858e-03 1.541096367873251438e-03 1.238881493918597698e-03 9.269157890230417252e-04 7.823569467291235924e-04 1.185940054710954428e-04
2.750000000000000000e+02 2.750000000000000000e+02 2.664618194103240967e-03 2.773142233490943909e-02 1.730164629407227039e-03 1.603828975930809975e-03 1.246405648998916149e-03 9.202594519592821598e-04 7.726419717073440552e-04 1.223156141350045800e-04
2.780000000000000000e+02 2.780000000000000000e+02 2.633064286783337593e-03 1.555097289383411407e-02 1.478215330280363560e-03 1.430085743777453899e-03 1.171958982013165951e-03 9.076332789845764637e-04 7.608272135257720947e-04 9.253970347344875336e-05
2.810000000000000000e+02 2.810000000000000000e+02 2.618451369926333427e-03 2.961441874504089355e-02 1.744723063893616199e-03 1.593523891642689705e-03 1.232225797139108181e-03 8.970767376013100147e-04 7.484875968657433987e-04 1.934009924298152328e-04
2.850000000000000000e+02 2.850000000000000000e+02 2.581669483333826065e-03 2.038861252367496490e-02 1.529499888420104980e-03 1.481564715504646301e-03 1.199220540001988411e-03 8.858861401677131653e-04 7.392702973447740078e-04 1.169291062979027629e-04
2.880000000000000000e+02 2.880000000000000000e+02 2.566835377365350723e-03 2.959576435387134552e-02 1.774122472852468491e-03 1.669640187174081802e-03 1.259336131624877453e-03 8.809117134660482407e-04 7.280257414095103741e-04 1.357852015644311905e-04
2.920000000000000000e+02 2.920000000000000000e+02 2.538201399147510529e-03 2.972595579922199249e-02 1.707487506791949272e-03 1.621198607608675957e-03 1.250288914889097214e-03 8.781222277320921421e-04 7.196454098448157310e-04 1.369360397802665830e-04
2.950000000000000000e+02 2.950000000000000000e+02 2.523550065234303474e-03 3.437472507357597351e-02 1.878000446595251560e-03 1.714541576802730560e-03 1.265809871256351471e-03 8.682830957695841789e-04 7.178926025517284870e-04 1.455175515729933977e-04
2.990000000000000000e+02 2.990000000000000000e+02 2.483321819454431534e-03 1.883635111153125763e-02 1.419533044099807739e-03 1.370037090964615345e-03 1.129552372731268406e-03 8.435406489297747612e-04 7.021821220405399799e-04 9.634571324568241835e-05
3.030000000000000000e+02 3.030000000000000000e+02 2.461266005411744118e-03 2.547268010675907135e-02 1.575760892592370510e-03 1.467869849875569344e-03 1.156666316092014313e-03 8.300605113618075848e-04 6.939900922589004040e-04 1.299989962717518210e-04
3.060000000000000000e+02 3.060000000000000000e+02 2.437775954604148865e-03 1.971802301704883575e-02 1.405214890837669373e-03 1.362557406537234783e-03 1.110783428885042667e-03 8.183088502846658230e-04 6.870282231830060482e-04 1.188379974337294698e-04
3.100000000000000000e+02 3.100000000000000000e+02 2.423602622002363205e-03 3.333256766200065613e-02 1.833067275583744049e-03 1.698296284303069115e-03 1.252674614079296589e-03 8.244873024523258209e-04 6.814503576606512070e-04 1.313752291025593877e-04
3.140000000000000000e+02 3.140000000000000000e+02 2.399006858468055725e-03 3.342325240373611450e-02 1.781111001037061214e-03 1.628080382943153381e-03 1.174933160655200481e-03 8.141924045048654079e-04 6.776782101951539516e-04 1.345373602816835046e-04
3.180000000000000000e+02 3.180000000000000000e+02 2.367675071582198143e-03 2.479943819344043732e-02 1.540424535050988197e-03 1.458198414184153080e-03 1.133474521338939667e-03 7.923009106889367104e-04 6.631634896621108055e-04 9.852161019807681441e-05
3.220000000000000000e+02 3.220000000000000000e+02 2.344075590372085571e-03 2.393850870430469513e-02 1.508547225967049599e-03 1.422809087671339512e-03 1.089908881112933159e-03 7.817187579348683357e-04 6.533522391691803932e-04 8.316928870044648647e-05
3.260000000000000000e+02 3.260000000000000000e+02 2.318731741979718208e-03 1.961056329309940338e-02 1.389970770105719566e-03 1.386879594065248966e-03 1.062952098436653614e-03 7.780042942613363266e-04 6.454660906456410885e-04 8.705075015313923359e-05
3.300000000000000000e+02 3.300000000000000000e+02 2.293271478265523911e-03 1.319285109639167786e-02 1.221655635163187981e-03 1.220495789311826229e-03 1.012416789308190346e-03 7.663121214136481285e-04 6.402746657840907574e-04 8.420457015745341778e-05
3.340000000000000000e+02 3.340000000000000000e+02 2.283982466906309128e-03 3.193382918834686279e-02 1.698608975857496262e-03 1.568460371345281601e-03 1.145661459304392338e-03 7.697182591073215008e-04 6.358678801916539669e-04 1.097068306989967823e-04
3.380000000000000000e+02 3.380000000000000000e+02 2.264256123453378677e-03 3.310183063149452209e-02 1.724637229926884174e-03 1.596080604940652847e-03 1.177476369775831699e-03 7.650046609342098236e-04 6.292555481195449829e-04 1.061991715687327087e-04
3.420000000000000000e+02 3.420000000000000000e+02 2.233125735074281693e-03 1.925688423216342926e-02 1.342700445093214512e-03 1.292427186854183674e-03 1.024238415993750095e-03 7.392867119051516056e-04 6.202778895385563374e-04 8.889484888641163707e-05
3.460000000000000000e+02 3.460000000000000000e+02 2.214445965364575386e-03 2.137599140405654907e-02 1.350600272417068481e-03 1.287969527766108513e-03 1.030682469718158245e-03 7.314031827263534069e-04 6.094719865359365940e-04 1.102503301808610559e-04
3.500000000000000000e+02 3.500000000000000000e+02 2.189121907576918602e-03 6.401035469025373459e-03 1.089524594135582447e-03 1.109596923924982548e-03 9.454954997636377811e-04 7.175191421993076801e-04 6.038627470843493938e-04 7.235135126393288374e-05
3.550000000000000000e+02 3.550000000000000000e+02 2.177984686568379402e-03 3.194018453359603882e-02 1.559023745357990265e-03 1.394615392200648785e-03 1.067092292942106724e-03 7.241281564347445965e-04 5.959694972261786461e-04 8.724209328647702932e-05
3.590000000000000000e+02 3.590000000000000000e+02 2.158571500331163406e-03 2.912928722798824310e-02 1.595434034243226051e-03 1.493526273407042027e-03 1.048691920004785061e-03 7.217443198896944523e-04 5.881112301722168922e-04 1.387118099955841899e-04
3.640000000000000000e+02 3.640000000000000000e+02 2.134621609002351761e-03 2.641135640442371368e-02 1.409235293976962566e-03 1.258421107195317745e-03 1.009102561511099339e-03 7.039573974907398224e-04 5.810524453409016132e-04 9.268442954635247588e-05
3.680000000000000000e+02 3.680000000000000000e+02 2.113452646881341934e-03 2.207298204302787781e-02 1.282359473407268524e-03 1.210802467539906502e-03 9.679432841949164867e-04 7.019796757958829403e-04 5.763458320870995522e-04 9.367395978188142180e-05
3.730000000000000000e+02 3.730000000000000000e+02 2.109363209456205368e-03 3.942327573895454407e-02 1.918492256663739681e-03 1.723107649013400078e-03 1.245332881808280945e-03 7.142901304177939892e-04 5.718521424569189548e-04 1.174113276647403836e-04
3.770000000000000000e+02 3.770000000000000000e+02 2.071322174742817879e-03 1.459565479308366776e-02 1.143422792665660381e-03 1.120040076784789562e-03 9.122644551098346710e-04 6.821695715188980103e-04 5.614010151475667953e-04 1.241477875737473369e-04
3.820000000000000000e+02 3.820000000000000000e+02 2.054912270978093147e-03 2.182037197053432465e-02 1.310686231590807438e-03 1.279154443182051182e-03 9.855683892965316772e-04 6.732114125043153763e-04 5.599730066023766994e-04 1.239361881744116545e-04
3.860000000000000000e+02 3.860000000000000000e+02 2.037077210843563080e-03 1.918606646358966827e-02 1.164940185844898224e-03 1.155768637545406818e-03 9.304797276854515076e-04 6.611456628888845444e-04 5.507509922608733177e-04 8.702907507540658116e-05
3.910000000000000000e+02 3.910000000000000000e+02 2.020478714257478714e-03 2.376901544630527496e-02 1.339975860901176929e-03 1.230945810675621033e-03 9.743977570906281471e-04 6.622128421440720558e-04 5.473493365570902824e-04 8.583996532252058387e-05
3.960000000000000000e+02 3.960000000000000000e+02 2.001193584874272346e-03 2.333655394613742828e-02 1.344956457614898682e-03 1.259522861801087856e-03 9.291334426961839199e-04 6.589741678908467293e-04 5.394459585659205914e-04 1.059334754245355725e-04
4.010000000000000000e+02 4.010000000000000000e+02 1.993602141737937927e-03 3.641125187277793884e-02 1.716596074402332306e-03 1.499715144746005535e-03 1.039468217641115189e-03 6.557860760949552059e-04 5.277715972624719143e-04 8.170522050932049751e-05
4.060000000000000000e+02 4.060000000000000000e+02 1.964101800695061684e-03 2.103886567056179047e-02 1.236310345120728016e-03 1.155613805167376995e-03 9.058348368853330612e-04 6.326818838715553284e-04 5.216589779593050480e-04 1.030488274409435689e-04
4.110000000000000000e+02 4.110000000000000000e+02 1.944388961419463158e-03 1.829640008509159088e-02 1.187565037980675697e-03 1.138243707828223705e-03 8.661535102874040604e-04 6.290079327300190926e-04 5.190247902646660805e-04 7.682439172640442848e-05
4.160000000000000000e+02 4.160000000000000000e+02 1.926631666719913483e-03 1.749700307846069336e-02 1.102033886127173901e-03 1.075085485354065895e-03 8.637515711598098278e-04 6.172954454086720943e-04 5.148102063685655594e-04 7.349086808972060680e-05
4.210000000000000000e+02 4.210000000000000000e+02 1.917037880048155785e-03 2.811334095895290375e-02 1.475077122449874878e-03 1.273186993785202503e-03 9.665729012340307236e-04 6.314079510048031807e-04 5.089778569526970387e-04 1.096039850381202996e-04
4.260000000000000000e+02 4.260000000000000000e+02 1.899261260405182838e-03 2.827439643442630768e-02 1.429304596967995167e-03 1.297467737458646297e-03 9.711853344924747944e-04 6.286468124017119408e-04 4.990444867871701717e-04 1.341121533187106252e-04
4.310000000000000000e+02 4.310000000000000000e+02 1.879521994851529598e-03 2.168614789843559265e-02 1.205568900331854820e-03 1.144099398516118526e-03 8.551422506570816040e-04 6.135196890681982040e-04 4.962513921782374382e-04 8.351170981768518686e-05
4.370000000000000000e+02 4.370000000000000000e+02 1.857276307418942451e-03 1.461132802069187164e-02 1.026879646815359592e-03 9.884603787213563919e-04 8.125336025841534138e-04 5.997783155180513859e-04 4.924643435515463352e-04 9.104417404159903526e-05
4.420000000000000000e+02 4.420000000000000000e+02 1.840982702560722828e-03 1.283250097185373306e-02 9.615439339540898800e-04 9.430116624571382999e-04 7.897450122982263565e-04 5.919823306612670422e-04 4.860514018218964338e-04 9.540568862576037645e-05
4.470000000000000000e+02 4.470000000000000000e+02 1.834005117416381836e-03 2.644862048327922821e-02 1.326903817243874073e-03 1.138013438321650028e-03 8.777724578976631165e-04 5.999260465614497662e-04 4.858634201809763908e-04 1.243713486474007368e-04
4.530000000000000000e+02 4.530000000000000000e+02 1.823081634938716888e-03 3.460903465747833252e-02 1.588873681612312794e-03 1.379841938614845276e-03 9.557313169352710247e-04 6.017407868057489395e-04 4.790481179952621460e-04 8.449164306512102485e-05
4.580000000000000000e+02 4.580000000000000000e+02 1.798738725483417511e-03 2.192509174346923828e-02 1.240543439052999020e-03 1.190652721561491489e-03 8.691436960361897945e-04 5.815174081362783909e-04 4.692055808845907450e-04 1.088516655727289617e-04
4.640000000000000000e+02 4.640000000000000000e+02 1.778409234248101711e-03 1.526953745633363724e-02 1.016617869026958942e-03 9.544310159981250763e-04 7.981034577824175358e-04 5.757752805948257446e-04 4.638042300939559937e-04 8.541267743567004800e-05
4.700000000000000000e+02 4.700000000000000000e+02 1.764102024026215076e-03 1.976697519421577454e-02 1.097131636925041676e-03 1.011863350868225098e-03 7.979071815498173237e-04 5.630605155602097511e-04 4.584793641697615385e-04 5.761138891102746129e-05
4.750000000000000000e+02 4.750000000000000000e+02 1.758280908688902855e-03 3.084862232208251953e-02 1.469779061153531075e-03 1.246645231731235981e-03 9.046870982274413109e-04 5.730988923460245132e-04 4.526684642769396305e-04 7.877057942096143961e-05
4.810000000000000000e+02 4.810000000000000000e+02 1.731896074488759041e-03 1.252889167517423630e-02 9.529507951810956001e-04 8.996147662401199341e-04 7.469010306522250175e-04 5.476446240209043026e-04 4.487023688852787018e-04 5.130132558406330645e-05
4.870000000000000000e+02 4.870000000000000000e+02 1.724531757645308971e-03 2.616715244948863983e-02 1.336074550636112690e-03 1.130266347900032997e-03 8.530755876563489437e-04 5.604863399639725685e-04 4.446314997039735317e-04 9.188652620650827885e-05
4.930000000000000000e+02 4.930000000000000000e+02 1.705059199593961239e-03 1.971493847668170929e-02 1.084949704818427563e-03 1.001348253339529037e-03 7.839358295314013958e-04 5.458095110952854156e-04 4.382570623420178890e-04 6.572115671588107944e-05
4.990000000000000000e+02 4.990000000000000000e+02 1.689298544079065323e-03 1.894337870180606842e-02 1.039307448081672192e-03 9.218687773682177067e-04 7.536288467235863209e-04 5.420281668193638325e-04 4.336850252002477646e-04 5.585647886618971825e-05
5.050000000000000000e+02 5.050000000000000000e+02 1.678784610703587532e-03 2.448678016662597656e-02 1.274118083529174328e-03 1.123235211707651615e-03 8.610464865341782570e-04 5.519838887266814709e-04 4.285080649424344301e-04 8.572997467126697302e-05
5.120000000000000000e+02 5.120000000000000000e+02 1.662645954638719559e-03 2.469456754624843597e-02 1.244605402462184429e-03 1.151507836766541004e-03 8.117405814118683338e-04 5.382360541261732578e-04 4.214643849991261959e-04 9.594200673745945096e-05
5.180000000000000000e+02 5.180000000000000000e+02 1.648225355893373489e-03 2.346672303974628448e-02 1.195747870951890945e-03 1.067072385922074318e-03 7.938913186080753803e-04 5.326730897650122643e-04 4.176798101980239153e-04 6.917538121342658997e-05
5.240000000000000000e+02 5.240000000000000000e+02 1.633270992897450924e-03 2.203539013862609863e-02 1.149231567978858948e-03 1.021449686959385872e-03 7.751784287393093109e-04 5.260523757897317410e-04 4.137281794100999832e-04 7.738835120107978582e-05
5.310000000000000000e+02 5.310000000000000000e+02 1.614396460354328156e-03 1.374446321278810501e-02 9.043070022016763687e-04 8.100803242996335030e-04 6.996678421273827553e-04 5.097816465422511101e-04 4.096897901035845280e-04 5.130990030011162162e-05
5.370000000000000000e+02 5.370000000000000000e+02 1.605962635949254036e-03 2.268226072192192078e-02 1.184781664051115513e-03 1.048835925757884979e-03 7.861062767915427685e-04 5.164605099707841873e-04 4.039896302856504917e-04 6.744182610418647528e-05
5.440000000000000000e+02 5.440000000000000000e+02 1.587245380505919456e-03 1.498272363096475601e-02 9.388084872625768185e-04 8.986929315142333508e-04 7.161276880651712418e-04 5.065130535513162613e-04 4.003957437817007303e-04 6.371210474753752351e-05
5.500000000000000000e+02 5.500000000000000000e+02 1.585677149705588818e-03 3.234751895070075989e-02 1.404949231073260307e-03 1.190249575302004814e-03 8.478462696075439453e-04 5.192875396460294724e-04 3.991792909801006317e-04 7.363637996604666114e-05
5.570000000000000000e+02 5.570000000000000000e+02 1.560970908030867577e-03 1.419310178607702255e-02 9.172202553600072861e-04 8.822217932902276516e-04 6.826106109656393528e-04 4.951428854838013649e-04 3.921472816728055477e-04 4.986370186088606715e-05
5.640000000000000000e+02 5.640000000000000000e+02 1.551336725242435932e-03 2.203839831054210663e-02 1.115546445362269878e-03 9.831440402194857597e-04 7.558348588645458221e-04 4.977489588782191277e-04 3.879294963553547859e-04 5.742490611737594008e-05
5.710000000000000000e+02 5.710000000000000000e+02 1.535654999315738678e-03 1.810170523822307587e-02 9.926155908033251762e-04 9.473467362113296986e-04 7.338871946558356285e-04 4.914309247396886349e-04 3.822154831141233444e-04 6.087494693929329515e-05
5.780000000000000000e+02 5.780000000000000000e+02 1.529339933767914772e-03 2.727459557354450226e-02 1.306847552768886089e-03 1.110911602154374123e-03 7.834321004338562489e-04 5.018872325308620930e-04 3.807025495916604996e-04 8.476414222968742251e-05
5.850000000000000000e+02 5.850000000000000000e+02 1.506719388999044895e-03 7.568769156932830811e-03 7.313812384381890297e-04 7.138687069527804852e-04 6.202735821716487408e-04 4.716876719612628222e-04 3.745181311387568712e-04 4.723381425719708204e-05
5.920000000000000000e+02 5.920000000000000000e+02 1.503733219578862190e-03 2.799819968640804291e-02 1.333168591372668743e-03 1.097656786441802979e-03 7.893610163591802120e-04 4.851058765780180693e-04 3.699581138789653778e-04 8.025148417800664902e-05
5.990000000000000000e+02 5.990000000000000000e+02 1.488882582634687424e-03 2.334737591445446014e-02 1.165899913758039474e-03 1.052269362844526768e-03 7.172639598138630390e-04 4.762543248943984509e-04 3.711254685185849667e-04 1.104309631045907736e-04
6.070000000000000000e+02 6.070000000000000000e+02 1.476932084187865257e-03 2.596166543662548065e-02 1.258429954759776592e-03 1.058371504768729210e-03 7.601768593303859234e-04 4.717520787380635738e-04 3.621040086727589369e-04 9.470612712902948260e-05
6.140000000000000000e+02 6.140000000000000000e+02 1.464281231164932251e-03 2.372449822723865509e-02 1.172892516478896141e-03 1.126220216974616051e-03 7.917361799627542496e-04 4.711357760243117809e-04 3.597881004679948092e-04 7.930746505735442042e-05
6.220000000000000000e+02 6.220000000000000000e+02 1.449587522074580193e-03 2.190697751939296722e-02 1.103981398046016693e-03 9.833466028794646263e-04 7.322663441300392151e-04 4.587366420309990644e-04 3.546619554981589317e-04 6.804052827646955848e-05
6.290000000000000000e+02 6.290000000000000000e+02 1.443538581952452660e-03 2.852650359272956848e-02 1.291289576329290867e-03 1.140751410275697708e-03 7.551389280706644058e-04 4.723547899629920721e-04 3.562521596904844046e-04 1.055681277648545802e-04
6.370000000000000000e+02 6.370000000000000000e+02 1.425945432856678963e-03 2.218553423881530762e-02 1.077631488442420959e-03 9.420547867193818092e-04 7.020694320090115070e-04 4.492621519602835178e-04 3.467630303930491209e-04 7.947974518174305558e-05
6.450000000000000000e+02 6.450000000000000000e+02 1.417982857674360275e-03 2.689325995743274689e-02 1.331140985712409019e-03 1.232114736922085285e-03 7.750604418106377125e-04 4.607368900906294584e-04 3.454149700701236725e-04 9.607085667084902525e-05
6.530000000000000000e+02 6.530000000000000000e+02 1.404464710503816605e-03 2.541087567806243896e-02 1.226422842592000961e-03 1.064933370798826218e-03 7.322071469388902187e-04 4.621884436346590519e-04 3.413039958104491234e-04 8.449002052657306194e-05
6.610000000000000000e+02 6.610000000000000000e+02 1.392301172018051147e-03 2.457284554839134216e-02 1.112630125135183334e-03 9.980360046029090881e-04 7.205032161436975002e-04 4.473376611713320017e-04 3.370520716998726130e-04 7.447193638654425740e-05
6.690000000000000000e+02 6.690000000000000000e+02 1.384213333949446678e-03 2.943885698914527893e-02 1.329840510152280331e-03 1.136418664827942848e-03 7.997961947694420815e-04 4.587946168612688780e-04 3.357716777827590704e-04 7.815611752448603511e-05
6.770000000000000000e+02 6.770000000000000000e+02 1.363375340588390827e-03 1.330767292529344559e-02 8.083980064839124680e-04 7.506977999582886696e-04 5.971479113213717937e-04 4.309820360504090786e-04 3.291243629064410925e-04 5.753861842094920576e-05
6.860000000000000000e+02 6.860000000000000000e+02 1.352434512227773666e-03 1.755204610526561737e-02 9.487025090493261814e-04 9.000837453640997410e-04 6.269963341765105724e-04 4.292299272492527962e-04 3.257013740949332714e-04 6.588075484614819288e-05
6.940000000000000000e+02 6.940000000000000000e+02 1.343989977613091469e-03 2.144510298967361450e-02 1.079455018043518066e-03 9.775843936949968338e-04 6.828645127825438976e-04 4.277175758033990860e-04 3.196551697328686714e-04 9.226745169144123793e-05
7.020000000000000000e+02 7.020000000000000000e+02 1.335691660642623901e-03 2.522615343332290649e-02 1.143583911471068859e-03 9.835945675149559975e-04 7.131470483727753162e-04 4.324708424974232912e-04 3.161584318149834871e-04 9.964237688109278679e-05
7.110000000000000000e+02 7.110000000000000000e+02 1.324990182183682919e-03 2.629258111119270325e-02 1.266850042156875134e-03 1.155111007392406464e-03 8.076331578195095062e-04 4.240008129272609949e-04 3.150457632727921009e-04 7.406179065583273768e-05
7.200000000000000000e+02 7.200000000000000000e+02 1.318451948463916779e-03 3.110586106777191162e-02 1.494194031693041325e-03 1.215951400808990002e-03 7.998384535312652588e-04 4.462443175725638866e-04 3.156046441290527582e-04 1.032268191920593381e-04
7.290000000000000000e+02 7.290000000000000000e+02 1.297070295549929142e-03 1.656298711895942688e-02 9.009027853608131409e-04 8.161655277945101261e-04 5.931331543251872063e-04 4.085520631633698940e-04 3.096124564763158560e-04 6.775757356081157923e-05
7.380000000000000000e+02 7.380000000000000000e+02 1.290273154154419899e-03 2.481398545205593109e-02 1.111316261813044548e-03 9.382360731251537800e-04 6.767336744815111160e-04 4.134719783905893564e-04 3.040681767743080854e-04 8.762266224948689342e-05
7.470000000000000000e+02 7.470000000000000000e+02 1.280969358049333096e-03 2.537978440523147583e-02 1.205620355904102325e-03 1.146682188846170902e-03 7.013783324509859085e-04 4.172802146058529615e-04 3.075874119531363249e-04 1.122441171901300550e-04
7.560000000000000000e+02 7.560000000000000000e+02 1.270425273105502129e-03 2.522823773324489594e-02 1.117654726840555668e-03 9.661392541602253914e-04 6.825328455306589603e-04 4.083048261236399412e-04 3.025630721822381020e-04 7.935241592349484563e-05
7.650000000000000000e+02 7.650000000000000000e+02 1.260686200112104416e-03 2.624213881790637970e-02 1.246222527697682381e-03 1.093450002372264862e-03 7.203454151749610901e-04 4.055906028952449560e-04 2.979359705932438374e-04 9.051970118889585137e-05
7.740000000000000000e+02 7.740000000000000000e+02 1.251464127562940121e-03 2.630804106593132019e-02 1.233060378581285477e-03 1.096175168640911579e-03 7.356025162152945995e-04 3.995852021034806967e-04 2.991091168951243162e-04 1.281317672692239285e-04
7.840000000000000000e+02 7.840000000000000000e+02 1.236905110999941826e-03 2.197962813079357147e-02 1.034988788887858391e-03 8.825394324958324432e-04 6.412258371710777283e-04 3.947658988181501627e-04 2.902302658185362816e-04 7.381472823908552527e-05
7.940000000000000000e+02 7.940000000000000000e+02 1.224170904606580734e-03 1.695764809846878052e-02 9.119879687204957008e-04 8.573355735279619694e-04 5.921737756580114365e-04 3.861533768940716982e-04 2.896266232710331678e-04 5.622392200166359544e-05
8.030000000000000000e+02 8.030000000000000000e+02 1.222997787408530712e-03 3.007792867720127106e-02 1.336019136942923069e-03 1.156140235252678394e-03 7.539074867963790894e-04 4.030374984722584486e-04 2.841465175151824951e-04 1.180102772195823491e-04
8.130000000000000000e+02 8.130000000000000000e+02 1.205340260639786720e-03 1.812675595283508301e-02 9.446680196560919285e-04 7.960526854731142521e-04 5.981828435324132442e-04 3.803777799475938082e-04 2.858777297660708427e-04 5.793709715362638235e-05
8.230000000000000000e+02 8.230000000000000000e+02 1.203387742862105370e-03 3.055131249129772186e-02 1.410671393387019634e-03 1.296424539759755135e-03 7.824841304682195187e-04 4.002999048680067062e-04 2.785657998174428940e-04 1.485295942984521389e-04
8.330000000000000000e+02 8.330000000000000000e+02 1.185795059427618980e-03 1.851939782500267029e-02 9.416916873306035995e-04 8.844300755299627781e-04 5.897635128349065781e-04 3.761385160032659769e-04 2.812850289046764374e-04 7.600284880027174950e-05
8.430000000000000000e+02 8.430000000000000000e+02 1.175735378637909889e-03 1.799676753580570221e-02 9.179087355732917786e-04 8.379492792300879955e-04 5.856850766576826572e-04 3.656790649984031916e-04 2.768127596937119961e-04 7.993042527232319117e-05
8.540000000000000000e+02 8.540000000000000000e+02 1.164491521194577217e-03 1.536904927343130112e-02 8.361025829799473286e-04 7.567099528387188911e-04 5.450960015878081322e-04 3.581426281016319990e-04 2.770557766780257225e-04 7.567945431219413877e-05
8.640000000000000000e+02 8.640000000000000000e+02 1.153337070718407631e-03 9.562141261994838715e-03 6.320150569081306458e-04 5.823168321512639523e-04 4.824286443181335926e-04 3.499212325550615788e-04 2.708619576878845692e-04 5.321963544702157378e-05
8.750000000000000000e+02 8.750000000000000000e+02 1.158997183665633202e-03 3.555987030267715454e-02 1.586815109476447105e-03 1.424135058186948299e-03 8.990804199129343033e-04 3.901052696164697409e-04 2.657187869772315025e-04 2.120461285812780261e-04
8.860000000000000000e+02 8.860000000000000000e+02 1.137611805461347103e-03 1.880129985511302948e-02 9.307326399721205235e-04 7.863889331929385662e-04 5.979006527923047543e-04 3.640629292931407690e-04 2.694876457098871469e-04 9.497026621829718351e-05
8.960000000000000000e+02 8.960000000000000000e+02 1.129085663706064224e-03 1.881266571581363678e-02 9.108372614718973637e-04 8.170129149220883846e-04 5.828974535688757896e-04 3.575172740966081619e-04 2.658841840457171202e-04 7.996014755917713046e-05
9.070000000000000000e+02 9.070000000000000000e+02 1.130184391513466835e-03 3.225675225257873535e-02 1.460456289350986481e-03 1.253301510587334633e-03 8.229588274843990803e-04 3.841022553388029337e-04 2.685917133931070566e-04 1.448133552912622690e-04
9.190000000000000000e+02 9.190000000000000000e+02 1.111818477511405945e-03 2.215674892067909241e-02 1.120441011153161526e-03 1.044517732225358486e-03 6.789757753722369671e-04 3.604018420446664095e-04 2.595116966404020786e-04 7.151743193389847875e-05
9.300000000000000000e+02 9.300000000000000000e+02 1.097635598853230476e-03 1.038898434489965439e-02 6.468304200097918510e-04 6.497048889286816120e-04 4.682753351517021656e-04 3.348555183038115501e-04 2.564409514889121056e-04 7.189888856373727322e-05
9.410000000000000000e+02 9.410000000000000000e+02 1.096541876904666424e-03 2.498440258204936981e-02 1.163499429821968079e-03 9.358044480904936790e-04 6.879866705276072025e-04 3.583097131922841072e-04 2.629004593472927809e-04 1.917342888191342354e-04
9.530000000000000000e+02 9.530000000000000000e+02 1.085363328456878662e-03 2.243600040674209595e-02 1.053800224326550961e-03 9.136857697740197182e-04 6.272030295804142952e-04 3.536522854119539261e-04 2.567143528722226620e-04 1.553695328766480088e-04
9.640000000000000000e+02 9.640000000000000000e+02 1.082115573808550835e-03 2.885155007243156433e-02 1.330594415776431561e-03 1.145731890574097633e-03 7.495825993828475475e-04 3.653869207482784986e-04 2.543590962886810303e-04 1.112742174882441759e-04
9.760000000000000000e+02 9.760000000000000000e+02 1.075524720363318920e-03 3.263573721051216125e-02 1.467666006647050381e-03 1.322594005614519119e-03 8.673350093886256218e-04 3.569603431969881058e-04 2.434194757370278239e-04 2.047129673883318901e-04
9.880000000000000000e+02 9.880000000000000000e+02 1.056813634932041168e-03 1.723533682525157928e-02 8.787888800725340843e-04 8.191761444322764874e-04 6.284365663304924965e-04 3.332335909362882376e-04 2.488232275936752558e-04 9.004434832604601979e-05
1.000000000000000000e+03 1.000000000000000000e+03 1.050045364536345005e-03 2.043133042752742767e-02 9.938711300492286682e-04 8.821678929962217808e-04 5.876063369214534760e-04 3.348469908814877272e-04 2.465588040649890900e-04 9.279658843297511339e-05
1.013000000000000000e+03 1.013000000000000000e+03 1.051945611834526062e-03 3.335776552557945251e-02 1.552112633362412453e-03 1.260405406355857849e-03 8.452858310192823410e-04 3.697223728522658348e-04 2.471823245286941528e-04 1.444426889065653086e-04
1.025000000000000000e+03 1.025000000000000000e+03 1.037459704093635082e-03 2.741575241088867188e-02 1.315348315984010696e-03 1.131804194301366806e-03 7.382612093351781368e-04 3.361610579304397106e-04 2.375168987782672048e-04 8.711247210158035159e-05
1.038000000000000000e+03 1.038000000000000000e+03 1.024494995363056660e-03 2.184501290321350098e-02 1.060854876413941383e-03 9.766934672370553017e-04 6.772809429094195366e-04 3.212604497093707323e-04 2.320405474165454507e-04 1.616030058357864618e-04
1.050000000000000000e+03 1.050000000000000000e+03 1.014148117974400520e-03 1.671227253973484039e-02 8.645632187835872173e-04 8.399931830354034901e-04 5.438055959530174732e-04 3.086843644268810749e-04 2.354544558329507709e-04 9.656184556661173701e-05
1.063000000000000000e+03 1.063000000000000000e+03 1.018079114146530628e-03 3.483144193887710571e-02 1.539516728371381760e-03 1.302749733440577984e-03 8.508182945661246777e-04 3.457824932411313057e-04 2.288613322889432311e-04 2.134721435140818357e-04
1.076000000000000000e+03 1.076000000000000000e+03 9.990339167416095734e-04 1.994246989488601685e-02 9.596966556273400784e-04 8.693744312040507793e-04 5.708825192414224148e-04 3.108623204752802849e-04 2.281837514601647854e-04 1.168831295217387378e-04
1.089000000000000000e+03 1.089000000000000000e+03 9.975023567676544189e-04 2.941325306892395020e-02 1.334366388618946075e-03 1.185571192763745785e-03 7.129225996322929859e-04 3.377239045221358538e-04 2.305323578184470534e-04 6.620030035264790058e-05
1.103000000000000000e+03 1.103000000000000000e+03 9.780671680346131325e-04 6.722601596266031265e-03 5.905882571823894978e-04 5.501660052686929703e-04 4.170227621216326952e-04 2.933130599558353424e-04 2.280042244819924235e-04 9.381686686538159847e-05
1.116000000000000000e+03 1.116000000000000000e+03 9.776593651622533798e-04 2.373360097408294678e-02 1.110694953240454197e-03 9.545652428641915321e-04 6.383681320585310459e-04 3.213779418729245663e-04 2.280280459672212601e-04 1.247251639142632484e-04
1.130000000000000000e+03 1.130000000000000000e+03 9.771349141374230385e-04 3.430667147040367126e-02 1.515225041657686234e-03 1.326552359387278557e-03 7.990409503690898418e-04 3.317300579510629177e-04 2.175075787818059325e-04 1.963476825039833784e-04
1.144000000000000000e+03 1.144000000000000000e+03 9.594169678166508675e-04 2.054201439023017883e-02 9.861926082521677017e-04 8.060852997004985809e-04 5.554603412747383118e-04 3.039189323317259550e-04 2.233967534266412258e-04 1.086648117052391171e-04
1.158000000000000000e+03 1.158000000000000000e+03 9.693909087218344212e-04 4.198990017175674438e-02 1.900986884720623493e-03 1.718870946206152439e-03 1.162485219538211823e-03 3.749074239749461412e-04 2.182285970775410533e-04 1.851840206654742360e-04
1.172000000000000000e+03 1.172000000000000000e+03 9.419135749340057373e-04 1.640304923057556152e-02 8.401951636187732220e-04 7.579155499115586281e-04 4.852395504713058472e-04 2.928258618339896202e-04 2.174617256969213486e-04 9.674747707322239876e-05
1.187000000000000000e+03 1.187000000000000000e+03 9.463762398809194565e-04 3.552574664354324341e-02 1.556130242533981800e-03 1.347146229818463326e-03 8.842513198032975197e-04 3.412635996937751770e-04 2.104394807247444987e-04 1.385480281896889210e-04
1.201000000000000000e+03 1.201000000000000000e+03 9.259291691705584526e-04 1.497777923941612244e-02 7.796623394824564457e-04 7.465638918802142143e-04 5.338473711162805557e-04 2.850706223398447037e-04 2.076709788525477052e-04 9.934627451002597809e-05
1.216000000000000000e+03 1.216000000000000000e+03 9.162575006484985352e-04 7.426756899803876877e-03 5.342492368072271347e-04 4.894851008430123329e-04 3.833115624729543924e-04 2.732138382270932198e-04 2.065782755380496383e-04 8.688754314789548516e-05
1.231000000000000000e+03 1.231000000000000000e+03 9.154173312708735466e-04 2.335762605071067810e-02 1.079531153663992882e-03 9.346812730655074120e-04 5.717886961065232754e-04 3.017730196006596088e-04 2.115687966579571366e-04 9.914445399772375822e-05
1.246000000000000000e+03 1.246000000000000000e+03 9.134832653217017651e-04 3.023134730756282806e-02 1.405140035785734653e-03 1.350055215880274773e-03 8.943194989114999771e-04 3.082287439610809088e-04 2.113663940690457821e-04 1.612440246390178800e-04
1.261000000000000000e+03 1.261000000000000000e+03 9.001418948173522949e-04 2.133584022521972656e-02 1.065431861206889153e-03 1.126393908634781837e-03 7.638059323653578758e-04 2.948222972918301821e-04 2.065774606307968497e-04 1.047244732035323977e-04
1.277000000000000000e+03 1.277000000000000000e+03 8.880409877747297287e-04 1.112096942961215973e-02 6.449903012253344059e-04 5.498937098309397697e-04 4.303827299736440182e-04 2.689225366339087486e-04 2.016853395616635680e-04 5.907553713768720627e-05
1.292000000000000000e+03 1.292000000000000000e+03 8.888240554369986057e-04 2.711161598563194275e-02 1.236257841810584068e-03 1.096352352760732174e-03 7.168656447902321815e-04 2.907233138103038073e-04 1.943541574291884899e-04 1.723526947898790240e-04
1.308000000000000000e+03 1.308000000000000000e+03 8.776830509305000305e-04 1.981730945408344269e-02 9.810499614104628563e-04 9.179796325042843819e-04 5.080711562186479568e-04 2.768326667137444019e-04 1.979748631129041314e-04 6.461299199145287275e-05
1.324000000000000000e+03 1.324000000000000000e+03 8.747324463911354542e-04 2.593211084604263306e-02 1.240058103576302528e-03 1.194680109620094299e-03 7.505788234993815422e-04 3.010197542607784271e-04 1.931537699420005083e-04 1.113230100600048900e-04
1.340000000000000000e+03 1.340000000000000000e+03 8.624027250334620476e-04 1.677826792001724243e-02 8.055026410147547722e-04 6.531624821946024895e-04 4.670695052482187748e-04 2.632312534842640162e-04 1.890370913315564394e-04 9.105003118747845292e-05
1.357000000000000000e+03 1.357000000000000000e+03 8.547656470909714699e-04 1.448701042681932449e-02 7.412252016365528107e-04 7.386156357824802399e-04 4.733041860163211823e-04 2.650184324011206627e-04 1.887439429992809892e-04 8.104330481728538871e-05
1.373000000000000000e+03 1.373000000000000000e+03 8.652941323816776276e-04 3.658858314156532288e-02 1.689146622084081173e-03 1.580531592480838299e-03 1.068860292434692383e-03 3.543615457601845264e-04 2.015526988543570042e-04 2.069930196739733219e-04
1.390000000000000000e+03 1.390000000000000000e+03 8.466547587886452675e-04 2.474810928106307983e-02 1.129677053540945053e-03 9.516867576166987419e-04 6.029873620718717575e-04 2.688502718228846788e-04 1.820591423893347383e-04 1.618161331862211227e-04
1.407000000000000000e+03 1.407000000000000000e+03 8.371061994694173336e-04 1.903823576867580414e-02 9.604413062334060669e-04 8.594809332862496376e-04 4.958129138685762882e-04 2.654256823007017374e-04 1.850539265433326364e-04 7.339206786127761006e-05
1.425000000000000000e+03 1.425000000000000000e+03 8.313436410389840603e-04 2.063554525375366211e-02 9.252639138139784336e-04 7.738599088042974472e-04 5.191364907659590244e-04 2.699090109672397375e-04 1.871600252343341708e-04 9.480060543864965439e-05
1.442000000000000000e+03 1.442000000000000000e+03 8.228441583923995495e-04 1.723895967006683350e-02 8.469791500829160213e-04 7.696184911765158176e-04 4.484607779886573553e-04 2.555581741034984589e-04 1.810007088351994753e-04 5.753307050326839089e-05
1.460000000000000000e+03 1.460000000000000000e+03 8.190158405341207981e-04 2.163936756551265717e-02 1.006874023005366325e-03 9.023698512464761734e-04 6.087083020247519016e-04 2.648699737619608641e-04 1.831211120588704944e-04 8.991995127871632576e-05
1.478000000000000000e+03 1.478000000000000000e+03 8.130561327561736107e-04 2.264760620892047882e-02 1.028379192575812340e-03 9.453450329601764679e-04 6.791775231249630451e-04 2.718708128668367863e-04 1.832441193982958794e-04 1.010632258839905262e-04
1.496000000000000000e+03 1.496000000000000000e+03 8.046128787100315094e-04 1.922212354838848114e-02 8.800494833849370480e-04 7.999517256394028664e-04 5.400152294896543026e-04 2.514699299354106188e-04 1.732982927933335304e-04 9.111835970543324947e-05
1.514000000000000000e+03 1.514000000000000000e+03 8.122567669488489628e-04 3.564824908971786499e-02 1.646738382987678051e-03 1.572541194036602974e-03 1.017753384076058865e-03 3.124185604974627495e-04 1.862210920080542564e-04 1.651754282647743821e-04
1.533000000000000000e+03 1.533000000000000000e+03 7.936002220958471298e-04 2.158902585506439209e-02 1.035241875797510147e-03 9.144585928879678249e-04 5.093510262668132782e-04 2.606922062113881111e-04 1.722184533718973398e-04 7.019597978796809912e-05
1.551000000000000000e+03 1.551000000000000000e+03 7.844192441552877426e-04 1.467608101665973663e-02 7.302889716811478138e-04 6.715311901643872261e-04 4.626478475984185934e-04 2.450788451824337244e-04 1.738946739351376891e-04 8.214051194954663515e-05
1.570000000000000000e+03 1.570000000000000000e+03 7.835685973986983299e-04 2.462469041347503662e-02 1.096837688237428665e-03 9.205168462358415127e-04 6.633156444877386093e-04 2.738200710155069828e-04 1.720608706818893552e-04 7.583372644148766994e-05
1.590000000000000000e+03 1.590000000000000000e+03 7.713335216976702213e-04 1.269867550581693649e-02 6.127670640125870705e-04 5.206465721130371094e-04 3.766707086469978094e-04 2.319188206456601620e-04 1.674603408901020885e-04 6.972804840188473463e-05
1.609000000000000000e+03 1.609000000000000000e+03 7.697545224800705910e-04 2.213592827320098877e-02 9.606379899196326733e-04 8.062804699875414371e-04 5.181554006412625313e-04 2.483582939021289349e-04 1.670418132562190294e-04 5.824826075695455074e-05
1.629000000000000000e+03 1.629000000000000000e+03 7.621159311383962631e-04 1.902094669640064240e-02 9.045366896316409111e-04 8.059011888690292835e-04 5.054794601164758205e-04 2.483284042682498693e-04 1.671366189839318395e-04 5.290441549732349813e-05
1.649000000000000000e+03 1.649000000000000000e+03 7.571182213723659515e-04 1.957508362829685211e-02 9.228439885191619396e-04 8.398041827604174614e-04 5.661206669174134731e-04 2.406619460089132190e-04 1.680788409430533648e-04 8.326358511112630367e-05
1.669000000000000000e+03 1.669000000000000000e+03 7.484294474124908447e-04 1.392024476081132889e-02 7.208755123429000378e-04 6.747459992766380310e-04 4.480974166654050350e-04 2.310037234565243125e-04 1.622578565729781985e-04 5.367070480133406818e-05
1.690000000000000000e+03 1.690000000000000000e+03 7.430299883708357811e-04 1.543258689343929291e-02 7.817590958438813686e-04 6.819255650043487549e-04 4.390201356727629900e-04 2.281669876538217068e-04 1.613480562809854746e-04 4.150061067775823176e-05
1.710000000000000000e+03 1.710000000000000000e+03 7.448121905326843262e-04 2.657305821776390076e-02 1.270194887183606625e-03 1.138995750807225704e-03 7.075831526890397072e-04 2.680757897906005383e-04 1.651789207244291902e-04 1.402738998876884580e-04
1.731000000000000000e+03 1.731000000000000000e+03 7.386209908872842789e-04 2.740469761192798615e-02 1.261565019376575947e-03 1.184677123092114925e-03 7.196285878308117390e-04 2.584180620033293962e-04 1.588431478012353182e-04 6.362261774484068155e-05
1.753000000000000000e+03 1.753000000000000000e+03 7.291182409971952438e-04 2.111240662634372711e-02 9.712065220810472965e-04 8.019127999432384968e-04 4.791869141627103090e-04 2.399657678324729204e-04 1.592430780874565244e-04 6.436168769141659141e-05
1.774000000000000000e+03 1.774000000000000000e+03 7.312944508157670498e-04 3.171340748667716980e-02 1.490461756475269794e-03 1.265505445189774036e-03 8.087105234153568745e-04 2.639668236952275038e-04 1.552472967887297273e-04 8.796709880698472261e-05
1.796000000000000000e+03 1.796000000000000000e+03 7.210777839645743370e-04 2.568578347563743591e-02 1.156472833827137947e-03 1.031585037708282471e-03 6.666012923233211040e-04 2.523350703995674849e-04 1.631781778996810317e-04 1.524119288660585880e-04
1.818000000000000000e+03 1.818000000000000000e+03 7.111345184966921806e-04 1.833213865756988525e-02 9.096694411709904671e-04 8.004805422388017178e-04 4.948370624333620071e-04 2.260025212308391929e-04 1.565178681630641222e-04 6.623286753892898560e-05
1.840000000000000000e+03 1.840000000000000000e+03 7.037853356450796127e-04 1.405850052833557129e-02 6.926601636223495007e-04 6.076560239307582378e-04 4.044863162562251091e-04 2.105500025209039450e-04 1.500159269198775291e-04 7.196504157036542892e-05
1.863000000000000000e+03 1.863000000000000000e+03 7.144700502976775169e-04 3.631529957056045532e-02 1.648856326937675476e-03 1.470729010179638863e-03 9.429582278244197369e-04 2.928444591816514730e-04 1.634467480471357703e-04 1.953848986886441708e-04
1.886000000000000000e+03 1.886000000000000000e+03 6.987392553128302097e-04 2.453882619738578796e-02 1.167273963801562786e-03 1.034376909956336021e-03 6.373291835188865662e-04 2.337646583328023553e-04 1.493544696131721139e-04 9.709996083984151483e-05
1.909000000000000000e+03 1.909000000000000000e+03 6.918401923030614853e-04 2.301884628832340240e-02 1.063778414390981197e-03 1.080847112461924553e-03 6.357268430292606354e-04 2.418927469989284873e-04 1.470203278586268425e-04 9.535234858049079776e-05
1.932000000000000000e+03 1.932000000000000000e+03 6.871051155030727386e-04 2.301136031746864319e-02 1.040663453750312328e-03 1.047486206516623497e-03 6.562843918800354004e-04 2.357783378101885319e-04 1.484520180383697152e-04 1.073635503416880965e-04
1.956000000000000000e+03 1.956000000000000000e+03 6.786153535358607769e-04 1.766562461853027344e-02 8.711974369361996651e-04 7.923680823296308517e-04 4.643197171390056610e-04 2.151742664864286780e-04 1.421877095708623528e-04 6.006265539326705039e-05
1.980000000000000000e+03 1.980000000000000000e+03 6.717436481267213821e-04 1.384842116385698318e-02 7.017675670795142651e-04 6.098541198298335075e-04 4.011230776086449623e-04 2.079342812066897750e-04 1.408548559993505478e-04 6.153188587632030249e-05
2.004000000000000000e+03 2.004000000000000000e+03 6.731588509865105152e-04 2.556292898952960968e-02 1.241372781805694103e-03 1.018832321278750896e-03 5.827615386806428432e-04 2.389957662671804428e-04 1.470228307880461216e-04 1.138732695835642517e-04
2.029000000000000000e+03 2.029000000000000000e+03 6.667709094472229481e-04 2.399325557053089142e-02 1.192572643049061298e-03 1.055645756423473358e-03 5.645585479214787483e-04 2.310571144334971905e-04 1.416211016476154327e-04 6.205755926202982664e-05
2.053000000000000000e+03 2.053000000000000000e+03 6.687364657409489155e-04 3.390245884656906128e-02 1.568627776578068733e-03 1.300082891248166561e-03 8.345802780240774155e-04 2.645779459271579981e-04 1.390895631629973650e-04 1.308980281464755535e-04
2.079000000000000000e+03 2.079000000000000000e+03 6.560569163411855698e-04 2.339377067983150482e-02 1.118315383791923523e-03 9.625122183933854103e-04 6.033433019183576107e-04 2.195830311393365264e-04 1.395564613630995154e-04 6.456411210820078850e-05
2.104000000000000000e+03 2.104000000000000000e+03 6.543156923726201057e-04 2.809768915176391602e-02 1.258996082469820976e-03 1.276872819289565086e-03 7.779619190841913223e-04 2.438287483528256416e-04 1.449366100132465363e-04 1.607304293429479003e-04
2.130000000000000000e+03 2.130000000000000000e+03 6.488894578069448471e-04 2.752910554409027100e-02 1.279997406527400017e-03 1.041845534928143024e-03 6.422149599529802799e-04 2.398422511760145426e-04 1.418136525899171829e-04 1.188315291074104607e-04
2.156000000000000000e+03 2.156000000000000000e+03 6.381386774592101574e-04 1.879308745265007019e-02 8.792952867224812508e-04 7.632182678207755089e-04 4.634275101125240326e-04 2.158426359528675675e-04 1.339388691121712327e-04 8.630519005237147212e-05
2.182000000000000000e+03 2.182000000000000000e+03 6.359828403219580650e-04 2.295428887009620667e-02 1.040177303366363049e-03 1.064785290509462357e-03 6.633638404309749603e-04 2.208123914897441864e-04 1.334996632067486644e-04 1.265769096789881587e-04
2.209000000000000000e+03 2.209000000000000000e+03 6.321243708953261375e-04 2.509828656911849976e-02 1.231205184012651443e-03 1.080521848052740097e-03 5.727134412154555321e-04 2.284705842612311244e-04 1.392692938679829240e-04 1.002481440082192421e-04
2.236000000000000000e+03 2.236000000000000000e+03 6.312851910479366779e-04 2.950260043144226074e-02 1.341357710771262646e-03 1.220438047312200069e-03 7.998874061740934849e-04 2.543094742577522993e-04 1.399698230670765042e-04 1.335066044703125954e-04
2.264000000000000000e+03 2.264000000000000000e+03 6.239668000489473343e-04 2.708064205944538116e-02 1.283804187551140785e-03 1.118420390412211418e-03 6.966399378143250942e-04 2.367965644225478172e-04 1.350260572507977486e-04 9.060263255378231406e-05
2.292000000000000000e+03 2.292000000000000000e+03 6.224099779501557350e-04 3.095343150198459625e-02 1.422829926013946533e-03 1.211619237437844276e-03 7.756685372442007065e-04 2.521692076697945595e-04 1.360312744509428740e-04 1.390378602081909776e-04
2.320000000000000000e+03 2.320000000000000000e+03 6.163451471365988255e-04 2.901636995375156403e-02 1.363801886327564716e-03 1.144856098107993603e-03 6.672819727100431919e-04 2.364230167586356401e-04 1.311775558860972524e-04 7.033983274595811963e-05
2.348000000000000000e+03 2.348000000000000000e+03 6.055863341316580772e-04 2.105027250945568085e-02 9.418675326742231846e-04 8.603329188190400600e-04 5.735554732382297516e-04 2.058396057691425085e-04 1.257072726730257273e-04 1.254942035302519798e-04
2.377000000000000000e+03 2.377000000000000000e+03 5.983395967632532120e-04 1.521138846874237061e-02 7.533367024734616280e-04 6.198146147653460503e-04 3.779024118557572365e-04 1.914594031404703856e-04 1.242764119524508715e-04 7.407991506624966860e-05
2.406000000000000000e+03 2.406000000000000000e+03 5.970072234049439430e-04 2.167273499071598053e-02 1.007476705126464367e-03 8.447858854196965694e-04 5.075906519778072834e-04 2.094495721394196153e-04 1.282442390220239758e-04 4.672009526984766126e-05
2.435000000000000000e+03 2.435000000000000000e+03 5.890139727853238583e-04 1.366013940423727036e-02 6.902348832227289677e-04 6.175425951369106770e-04 4.362637992016971111e-04 1.840551703935489058e-04 1.261657453142106533e-04 7.316052506212145090e-05
2.465000000000000000e+03 2.465000000000000000e+03 5.875768838450312614e-04 2.114353142678737640e-02 9.534698911011219025e-04 7.809989037923514843e-04 5.109814228489995003e-04 2.184537006542086601e-04 1.238052936969324946e-04 8.172146772267296910e-05
2.496000000000000000e+03 2.496000000000000000e+03 5.832330789417028427e-04 2.143981307744979858e-02 9.757570805959403515e-04 7.992584723979234695e-04 5.014984053559601307e-04 2.028059971053153276e-04 1.211750859511084855e-04 7.299687422346323729e-05
2.526000000000000000e+03 2.526000000000000000e+03 5.780581850558519363e-04 1.934317871928215027e-02 9.598457254469394684e-04 8.466030121780931950e-04 5.503676366060972214e-04 1.944860705407336354e-04 1.216165255755186081e-04 6.311342440312728286e-05
2.557000000000000000e+03 2.557000000000000000e+03 5.781085346825420856e-04 2.654769271612167358e-02 1.259734854102134705e-03 1.106805633753538132e-03 6.763106212019920349e-04 2.198274305555969477e-04 1.244096492882817984e-04 7.749164069537073374e-05
2.589000000000000000e+03 2.589000000000000000e+03 5.704143550246953964e-04 2.118308097124099731e-02 1.051294966600835323e-03 8.892829646356403828e-04 5.326493992470204830e-04 2.158514253096655011e-04 1.217068784171715379e-04 9.208353731082752347e-05
2.620000000000000000e+03 2.620000000000000000e+03 5.679195746779441833e-04 2.443708665668964386e-02 1.104236347600817680e-03 9.249710710719227791e-04 5.916758673265576363e-04 2.217412838945165277e-04 1.210916889249347150e-04 7.333014218602329493e-05
2.652000000000000000e+03 2.652000000000000000e+03 5.599401774816215038e-04 1.781765185296535492e-02 8.653042605146765709e-04 7.513821474276483059e-04 5.146272596903145313e-04 1.931695878738537431e-04 1.183414933620952070e-04 4.500538125284947455e-05
2.685000000000000000e+03 2.685000000000000000e+03 5.531872157007455826e-04 1.242392417043447495e-02 6.494223489426076412e-04 5.711810663342475891e-04 3.278714721091091633e-04 1.726788177620619535e-04 1.171500189229846001e-04 4.551168240141123533e-05
2.718000000000000000e+03 2.718000000000000000e+03 5.508880130946636200e-04 1.744920015335083008e-02 8.624349138699471951e-04 7.608811720274388790e-04 4.661333805415779352e-04 1.808655360946431756e-04 1.174091448774561286e-04 5.736651655752211809e-05
2.751000000000000000e+03 2.751000000000000000e+03 5.490909097716212273e-04 2.129628136754035950e-02 1.027998630888760090e-03 1.049617072567343712e-03 6.725020357407629490e-04 2.102870930684730411e-04 1.183350250357761979e-04 1.567104336572811007e-04
2.785000000000000000e+03 2.785000000000000000e+03 5.520043196156620979e-04 3.229771554470062256e-02 1.522860140539705753e-03 1.569220330566167831e-03 9.599850163795053959e-04 2.460283867549151182e-04 1.178414750029332936e-04 1.297166600124910474e-04
2.819000000000000000e+03 2.819000000000000000e+03 5.468350136652588844e-04 3.124956972897052765e-02 1.435842947103083134e-03 1.187514280900359154e-03 8.366503170691430569e-04 2.442077675368636847e-04 1.133918049163185060e-04 1.536324416520074010e-04
2.854000000000000000e+03 2.854000000000000000e+03 5.337957409210503101e-04 1.637883670628070831e-02 7.889739936217665672e-04 6.896468112245202065e-04 4.762111057061702013e-04 1.815150899346917868e-04 1.123232286772690713e-04 9.273707109969109297e-05
2.889000000000000000e+03 2.889000000000000000e+03 5.328218685463070869e-04 2.224516868591308594e-02 1.015632646158337593e-03 7.927512633614242077e-04 5.467934533953666687e-04 2.015795325860381126e-04 1.122593312175013125e-04 7.555895717814564705e-05
2.924000000000000000e+03 2.924000000000000000e+03 5.266797379590570927e-04 1.835568062961101532e-02 8.840491063892841339e-04 7.370240055024623871e-04 4.811313410755246878e-04 1.820963370846584439e-04 1.117017018259502947e-04 6.713318725815042853e-05
2.960000000000000000e+03 2.960000000000000000e+03 5.383677780628204346e-04 3.985454142093658447e-02 1.825113780796527863e-03 1.493988558650016785e-03 1.031681313179433346e-03 2.777271147351711988e-04 1.123359834309667349e-04 1.556923671159893274e-04
2.996000000000000000e+03 2.996000000000000000e+03 5.166755290701985359e-04 1.394854392856359482e-02 7.095183245837688446e-04 6.398790865205228329e-04 4.212827188894152641e-04 1.687957992544397712e-04 1.078628847608342767e-04 5.079161564935930073e-05
3.033000000000000000e+03 3.033000000000000000e+03 5.143799935467541218e-04 1.781530492007732391e-02 8.418125798925757408e-04 7.254233350977301598e-04 4.574322374537587166e-04 1.798654702724888921e-04 1.063947929651476443e-04 5.357348345569334924e-05
3.070000000000000000e+03 3.070000000000000000e+03 5.136951222084462643e-04 2.283438295125961304e-02 1.171886571682989597e-03 9.847814217209815979e-04 5.853171460330486298e-04 1.987029390875250101e-04 1.100399385904893279e-04 7.936035399325191975e-05
3.108000000000000000e+03 3.108000000000000000e+03 5.109174526296555996e-04 2.527984790503978729e-02 1.240690005943179131e-03 1.041062758304178715e-03 5.787809495814144611e-04 2.127084735548123717e-04 1.108043070416897535e-04 6.195338210090994835e-05
3.146000000000000000e+03 3.146000000000000000e+03 5.050889449194073677e-04 2.278429642319679260e-02 1.095424639061093330e-03 9.868845809251070023e-04 6.652643205597996712e-04 2.089600748149678111e-04 1.081631417036987841e-04 1.050449864123947918e-04
3.184000000000000000e+03 3.184000000000000000e+03 4.990143352188169956e-04 1.847562938928604126e-02 8.610723307356238365e-04 7.660345872864127159e-04 4.970569279976189137e-04 1.843223726609721780e-04 1.037526817526668310e-04 6.970575486775487661e-05
3.223000000000000000e+03 3.223000000000000000e+03 4.964185063727200031e-04 2.056937478482723236e-02 1.005373429507017136e-03 9.487252100370824337e-04 6.293012411333620548e-04 1.998028892558068037e-04 1.038578629959374666e-04 8.818073547445237637e-05
3.263000000000000000e+03 3.263000000000000000e+03 4.911860451102256775e-04 1.700343377888202667e-02 8.774853777140378952e-04 8.598911808803677559e-04 6.103471387177705765e-04 1.781759347068145871e-04 1.029471895890310407e-04 1.114614133257418871e-04
3.303000000000000000e+03 3.303000000000000000e+03 4.912054864689707756e-04 2.449456229805946350e-02 1.187225803732872009e-03 1.043312018737196922e-03 6.817645044066011906e-04 2.154198591597378254e-04 1.031123538268730044e-04 1.020294657791964710e-04
3.343000000000000000e+03 3.343000000000000000e+03 4.854415019508451223e-04 2.095455117523670197e-02 9.787391172721982002e-04 8.085101144388318062e-04 5.163222667761147022e-04 1.869148545665666461e-04 1.018122566165402532e-04 8.161718869814649224e-05
3.384000000000000000e+03 3.384000000000000000e+03 4.946990520693361759e-04 3.770543634891510010e-02 1.783322426490485668e-03 1.422862289473414421e-03 9.607997490093111992e-04 2.695470466278493404e-04 1.077685010386630893e-04 1.220170524902641773e-04
3.426000000000000000e+03 3.426000000000000000e+03 4.726089537143707275e-04 6.769975181668996811e-03 3.938217996619641781e-04 3.361840790603309870e-04 2.494103100616484880e-04 1.389811077388003469e-04 9.556207805871963501e-05 4.600857573677785695e-05
3.468000000000000000e+03 3.468000000000000000e+03 4.818686284124851227e-04 3.153357654809951782e-02 1.518624951131641865e-03 1.373588689602911472e-03 9.489493677392601967e-04 2.451459295116364956e-04 1.064565585693344474e-04 1.462619547965005040e-04
3.510000000000000000e+03 3.510000000000000000e+03 4.699951678048819304e-04 1.947540231049060822e-02 9.209929849021136761e-04 8.692134288139641285e-04 5.706651718355715275e-04 1.945731637533754110e-04 1.021456773742102087e-04 1.110788507503457367e-04
3.553000000000000000e+03 3.553000000000000000e+03 4.692923976108431816e-04 2.452770806849002838e-02 1.189725589938461781e-03 1.037179608829319477e-03 6.712385220453143120e-04 2.059208782156929374e-04 1.013286746456287801e-04 7.614559581270441413e-05
3.597000000000000000e+03 3.597000000000000000e+03 4.614409408532083035e-04 1.685713976621627808e-02 8.447463042102754116e-04 7.393832784146070480e-04 4.202122800052165985e-04 1.722799934213981032e-04 9.605570812709629536e-05 1.007621249300427735e-04
3.641000000000000000e+03 3.641000000000000000e+03 4.665928136091679335e-04 3.068548627197742462e-02 1.490317867137491703e-03 1.245231600478291512e-03 7.670660270377993584e-04 2.560470602475106716e-04 1.032360305543988943e-04 9.233437594957649708e-05
3.686000000000000000e+03 3.686000000000000000e+03 4.718854906968772411e-04 4.029206186532974243e-02 1.896026311442255974e-03 1.501539605669677258e-03 1.006308011710643768e-03 2.686200605239719152e-04 1.020970739773474634e-04 1.228574983542785048e-04
3.731000000000000000e+03 3.731000000000000000e+03 4.517771885730326176e-04 1.873846910893917084e-02 9.277600329369306564e-04 8.650929667055606842e-04 5.985043826512992382e-04 1.827478263294324279e-04 9.705738921184092760e-05 9.902368037728592753e-05
3.777000000000000000e+03 3.777000000000000000e+03 4.659257538150995970e-04 3.993261978030204773e-02 1.957218861207365990e-03 1.561457407660782337e-03 9.512164397165179253e-04 2.871777396649122238e-04 1.035336026689037681e-04 1.328762300545349717e-04
3.823000000000000000e+03 3.823000000000000000e+03 4.560069937724620104e-04 3.376668319106101990e-02 1.664428738877177238e-03 1.454623416066169739e-03 8.946213638409972191e-04 2.662229817360639572e-04 1.019249175442382693e-04 1.239422417711466551e-04
3.870000000000000000e+03 3.870000000000000000e+03 4.446789971552789211e-04 2.453404664993286133e-02 1.202114042825996876e-03 1.024429104290902615e-03 6.445260369218885899e-04 2.142404555343091488e-04 9.576450975146144629e-05 7.480169733753427863e-05
3.917000000000000000e+03 3.917000000000000000e+03 4.363254702184349298e-04 1.425877586007118225e-02 7.119772490113973618e-04 5.931019550189375877e-04 3.828268672805279493e-04 1.564684935146942735e-04 9.222644439432770014e-05 3.700944216689094901e-05
3.965000000000000000e+03 3.965000000000000000e+03 4.382992337923496962e-04 2.444225177168846130e-02 1.186059205792844296e-03 1.159527222625911236e-03 7.836956647224724293e-04 2.163473400287330151e-04 9.520391176920384169e-05 1.565214915899559855e-04
4.014000000000000000e+03 4.014000000000000000e+03 4.298311541788280010e-04 1.447871513664722443e-02 7.245792658068239689e-04 6.287894793786108494e-04 3.743850393220782280e-04 1.460667990613728762e-04 8.962462015915662050e-05 4.923235246678814292e-05
4.063000000000000000e+03 4.063000000000000000e+03 4.297180566936731339e-04 2.037404105067253113e-02 1.035466673783957958e-03 9.270239970646798611e-04 5.671813851222395897e-04 1.907588302856311202e-04 9.222734661307185888e-05 5.658725422108545899e-05
4.113000000000000000e+03 4.113000000000000000e+03 4.263947485014796257e-04 2.115928754210472107e-02 9.960510069504380226e-04 7.929335697554051876e-04 5.160844884812831879e-04 1.718990679364651442e-04 8.855586929712444544e-05 6.384455627994611859e-05
4.163000000000000000e+03 4.163000000000000000e+03 4.243149305693805218e-04 2.289223484694957733e-02 1.141264801844954491e-03 1.122425543144345284e-03 7.750316872261464596e-04 2.114726084982976317e-04 9.529685485176742077e-05 1.683720911387354136e-04
4.215000000000000000e+03 4.215000000000000000e+03 4.194329667370766401e-04 1.904230564832687378e-02 9.550813701935112476e-04 8.149397326633334160e-04 5.435933126136660576e-04 1.769671071087941527e-04 8.996087854029610753e-05 1.309223735006526113e-04
4.266000000000000000e+03 4.266000000000000000e+03 4.129627486690878868e-04 1.173229422420263290e-02 6.159978802315890789e-04 5.514447111636400223e-04 3.755974175874143839e-04 1.373881241306662560e-04 8.701409387867897749e-05 7.308229396585375071e-05
4.318000000000000000e+03 4.318000000000000000e+03 4.142214311286807060e-04 2.136515080928802490e-02 1.088202698156237602e-03 1.011856016702950001e-03 6.354817887768149376e-04 1.998590887524187565e-04 9.292460890719667077e-05 1.534997281851246953e-04
4.371000000000000000e+03 4.371000000000000000e+03 4.170625179540365934e-04 2.969585545361042023e-02 1.461261417716741562e-03 1.261142198927700520e-03 7.480594795197248459e-04 2.564697642810642719e-04 9.720905654830858111e-05 8.428751607425510883e-05
4.425000000000000000e+03 4.425000000000000000e+03 4.079657664988189936e-04 2.170602045953273773e-02 1.094518345780670643e-03 9.519667946733534336e-04 5.524425650946795940e-04 1.783658663043752313e-04 8.671404793858528137e-05 6.720184319419786334e-05
4.479000000000000000e+03 4.479000000000000000e+03 4.045577661599963903e-04 2.123441174626350403e-02 1.043457305058836937e-03 8.368170238099992275e-04 5.216621211729943752e-04 1.810320100048556924e-04 8.653403347125276923e-05 6.334884528769180179e-05
4.534000000000000000e+03 4.534000000000000000e+03 4.251540522091090679e-04 4.757741093635559082e-02 2.339376136660575867e-03 1.974936807528138161e-03 1.229447429068386555e-03 3.618814516812562943e-04 1.074908286682330072e-04 2.658303419593721628e-04
4.590000000000000000e+03 4.590000000000000000e+03 3.937844594474881887e-04 1.089263428002595901e-02 5.671718390658497810e-04 5.189157673157751560e-04 3.166057576891034842e-04 1.381480251438915730e-04 8.134094969136640429e-05 6.438388663809746504e-05
4.646000000000000000e+03 4.646000000000000000e+03 3.939598100259900093e-04 1.879072003066539764e-02 9.682403178885579109e-04 8.682056795805692673e-04 5.065324949100613594e-04 1.622642594156786799e-04 8.459045784547924995e-05 6.878178101032972336e-05
4.703000000000000000e+03 4.703000000000000000e+03 3.885573823936283588e-04 1.302133407443761826e-02 6.633642478846013546e-04 5.416480125859379768e-04 3.513120464049279690e-04 1.419149630237370729e-04 8.141607395373284817e-05 4.604596324497833848e-05
4.761000000000000000e+03 4.761000000000000000e+03 3.897710121236741543e-04 2.145463414490222931e-02 1.091915066353976727e-03 9.777928935363888741e-04 5.728185060434043407e-04 1.879436313174664974e-04 8.635525591671466827e-05 8.433836774202063680e-05
4.819000000000000000e+03 4.819000000000000000e+03 3.902730531990528107e-04 2.804041467607021332e-02 1.345920376479625702e-03 1.104942872188985348e-03 7.472716970369219780e-04 2.149211213691160083e-04 8.647288632346317172e-05 1.148097871919162571e-04
4.878000000000000000e+03 4.878000000000000000e+03 3.828420594800263643e-04 2.086713351309299469e-02 1.035296358168125153e-03 8.581782458350062370e-04 5.061881965957581997e-04 1.808624801924452186e-04 8.400970546063035727e-05 1.046272518578916788e-04
4.938000000000000000e+03 4.938000000000000000e+03 3.797818790189921856e-04 1.923058182001113892e-02 9.504043846391141415e-04 8.847679710015654564e-04 5.832119495607912540e-04 1.889652630779892206e-04 8.463341509923338890e-05 1.045068565872497857e-04
4.998000000000000000e+03 4.998000000000000000e+03 3.723093832377344370e-04 7.712038699537515640e-03 4.488370905164629221e-04 3.799902333412319422e-04 2.522645227145403624e-04 1.192904164781793952e-04 7.760457810945808887e-05 4.028396506328135729e-05


==> Arxiv trial/data/BN_fitted.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000005364418029785e+00
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000005364418029785e+00
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.000005364418029785e+00
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 1.000005006790161133e+00
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.000005006790161133e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 1.000004768371582031e+00
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.000003099441528320e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 1.000000476837158203e+00
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 1.000000238418579102e+00
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.999998211860656738e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.000000238418579102e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 1.000001788139343262e+00
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 1.000003933906555176e+00
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 1.000005841255187988e+00
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 1.000020146369934082e+00
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.999765157699584961e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 9.999229907989501953e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 1.000005364418029785e+00
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 1.000004053115844727e+00
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 1.000003695487976074e+00
2.100000000000000000e+01 2.100000000000000000e+01 1.000000000000000000e+00 9.999989271163940430e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.000000000000000000e+00 9.999973773956298828e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.000000000000000000e+00 9.999708533287048340e-01
2.400000000000000000e+01 2.400000000000000000e+01 1.000000000000000000e+00 9.999982714653015137e-01
2.500000000000000000e+01 2.500000000000000000e+01 1.000000000000000000e+00 9.999986290931701660e-01
2.600000000000000000e+01 2.600000000000000000e+01 1.000000000000000000e+00 9.999998807907104492e-01
2.700000000000000000e+01 2.700000000000000000e+01 1.000000000000000000e+00 1.000001072883605957e+00
2.800000000000000000e+01 2.800000000000000000e+01 1.000000000000000000e+00 1.000003218650817871e+00
2.900000000000000000e+01 2.900000000000000000e+01 1.000000000000000000e+00 1.000004291534423828e+00
3.000000000000000000e+01 3.000000000000000000e+01 1.000000000000000000e+00 1.000005006790161133e+00
3.100000000000000000e+01 3.100000000000000000e+01 1.000000000000000000e+00 1.000005125999450684e+00
3.200000000000000000e+01 3.200000000000000000e+01 1.000000000000000000e+00 1.000005364418029785e+00
3.400000000000000000e+01 3.400000000000000000e+01 1.000000000000000000e+00 1.000002622604370117e+00
3.500000000000000000e+01 3.500000000000000000e+01 1.000000000000000000e+00 1.000001788139343262e+00
3.600000000000000000e+01 3.600000000000000000e+01 1.000000000000000000e+00 1.000000953674316406e+00
3.800000000000000000e+01 3.800000000000000000e+01 1.000000000000000000e+00 9.999989271163940430e-01
3.900000000000000000e+01 3.900000000000000000e+01 1.000000000000000000e+00 9.999979138374328613e-01
4.100000000000000000e+01 4.100000000000000000e+01 1.000000000000000000e+00 9.999971985816955566e-01
4.200000000000000000e+01 4.200000000000000000e+01 1.000000000000000000e+00 9.999983906745910645e-01
4.400000000000000000e+01 4.400000000000000000e+01 1.000000000000000000e+00 1.000003695487976074e+00
4.600000000000000000e+01 4.600000000000000000e+01 1.000000000000000000e+00 1.000002264976501465e+00
4.700000000000000000e+01 4.700000000000000000e+01 1.000000000000000000e+00 1.000000953674316406e+00
4.900000000000000000e+01 4.900000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
5.100000000000000000e+01 5.100000000000000000e+01 1.000000000000000000e+00 1.000000953674316406e+00
5.300000000000000000e+01 5.300000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
5.500000000000000000e+01 5.500000000000000000e+01 1.000000000000000000e+00 1.000000000000000000e+00
5.700000000000000000e+01 5.700000000000000000e+01 1.000000000000000000e+00 1.000001668930053711e+00
5.900000000000000000e+01 5.900000000000000000e+01 1.000000000000000000e+00 1.000004649162292480e+00
6.200000000000000000e+01 6.200000000000000000e+01 1.000000000000000000e+00 1.000004053115844727e+00
6.400000000000000000e+01 6.400000000000000000e+01 1.000000000000000000e+00 1.000002145767211914e+00
6.600000000000000000e+01 6.600000000000000000e+01 1.000000000000000000e+00 1.000004053115844727e+00
6.900000000000000000e+01 6.900000000000000000e+01 1.000000000000000000e+00 1.000005364418029785e+00
7.200000000000000000e+01 7.200000000000000000e+01 1.000000000000000000e+00 1.000002503395080566e+00
7.400000000000000000e+01 7.400000000000000000e+01 1.000000000000000000e+00 1.000000476837158203e+00
7.700000000000000000e+01 7.700000000000000000e+01 1.000000000000000000e+00 1.000001430511474609e+00
8.000000000000000000e+01 8.000000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
8.300000000000000000e+01 8.300000000000000000e+01 1.000000000000000000e+00 1.000003695487976074e+00
8.600000000000000000e+01 8.600000000000000000e+01 1.000000000000000000e+00 1.000029563903808594e+00
9.000000000000000000e+01 9.000000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
9.300000000000000000e+01 9.300000000000000000e+01 1.000000000000000000e+00 1.000002622604370117e+00
9.600000000000000000e+01 9.600000000000000000e+01 1.000000000000000000e+00 1.000005125999450684e+00
1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+00 1.000005125999450684e+00
1.040000000000000000e+02 1.040000000000000000e+02 1.000000000000000000e+00 1.000004649162292480e+00
1.080000000000000000e+02 1.080000000000000000e+02 1.000000000000000000e+00 1.000002622604370117e+00
1.120000000000000000e+02 1.120000000000000000e+02 1.000000000000000000e+00 1.000004291534423828e+00
1.160000000000000000e+02 1.160000000000000000e+02 1.000000000000000000e+00 1.000005364418029785e+00
1.210000000000000000e+02 1.210000000000000000e+02 1.000000000000000000e+00 1.000002384185791016e+00
1.250000000000000000e+02 1.250000000000000000e+02 1.000000000000000000e+00 1.000000357627868652e+00
1.300000000000000000e+02 1.300000000000000000e+02 0.000000000000000000e+00 -8.415160118602216244e-05
1.350000000000000000e+02 1.350000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.400000000000000000e+02 1.400000000000000000e+02 0.000000000000000000e+00 -1.342791074421256781e-04
1.450000000000000000e+02 1.450000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.510000000000000000e+02 1.510000000000000000e+02 0.000000000000000000e+00 -1.862543576862663031e-04
1.570000000000000000e+02 1.570000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.630000000000000000e+02 1.630000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.690000000000000000e+02 1.690000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.750000000000000000e+02 1.750000000000000000e+02 0.000000000000000000e+00 6.903233588673174381e-05
1.820000000000000000e+02 1.820000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.890000000000000000e+02 1.890000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.960000000000000000e+02 1.960000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.040000000000000000e+02 2.040000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.110000000000000000e+02 2.110000000000000000e+02 0.000000000000000000e+00 3.261389429098926485e-05
2.190000000000000000e+02 2.190000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.280000000000000000e+02 2.280000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.360000000000000000e+02 2.360000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.450000000000000000e+02 2.450000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.540000000000000000e+02 2.540000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06


==> Arxiv trial/data/BN_fitted2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.633086323738098145e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.075197100639343262e+00
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.006139874458312988e+00
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 1.003553152084350586e+00
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.026552796363830566e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 9.911201000213623047e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.040746688842773438e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 1.037044644355773926e+00
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 1.010139226913452148e+00
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.774211049079895020e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.030331134796142578e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 1.020255565643310547e+00
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 9.685539007186889648e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 9.961247444152832031e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 9.876883029937744141e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.923014640808105469e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 9.271332025527954102e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 9.999112486839294434e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 9.607092142105102539e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 9.420309662818908691e-01
2.100000000000000000e+01 2.100000000000000000e+01 0.000000000000000000e+00 4.623964801430702209e-02
2.200000000000000000e+01 2.200000000000000000e+01 0.000000000000000000e+00 -6.864082813262939453e-02
2.300000000000000000e+01 2.300000000000000000e+01 0.000000000000000000e+00 1.774553768336772919e-02
2.400000000000000000e+01 2.400000000000000000e+01 0.000000000000000000e+00 -2.511998265981674194e-02
2.500000000000000000e+01 2.500000000000000000e+01 0.000000000000000000e+00 2.423399500548839569e-02
2.600000000000000000e+01 2.600000000000000000e+01 0.000000000000000000e+00 -4.142519086599349976e-02
2.700000000000000000e+01 2.700000000000000000e+01 0.000000000000000000e+00 -5.702330265194177628e-03
2.800000000000000000e+01 2.800000000000000000e+01 0.000000000000000000e+00 1.171321142464876175e-02
2.900000000000000000e+01 2.900000000000000000e+01 0.000000000000000000e+00 -2.517963014543056488e-02
3.000000000000000000e+01 3.000000000000000000e+01 0.000000000000000000e+00 -8.610622957348823547e-03
3.100000000000000000e+01 3.100000000000000000e+01 0.000000000000000000e+00 2.105008810758590698e-02
3.200000000000000000e+01 3.200000000000000000e+01 0.000000000000000000e+00 -3.810387477278709412e-02
3.300000000000000000e+01 3.300000000000000000e+01 0.000000000000000000e+00 -2.484177984297275543e-02
3.400000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 5.261038616299629211e-02
3.500000000000000000e+01 3.500000000000000000e+01 0.000000000000000000e+00 -2.421672642230987549e-02
3.600000000000000000e+01 3.600000000000000000e+01 0.000000000000000000e+00 -1.701655797660350800e-02
3.700000000000000000e+01 3.700000000000000000e+01 0.000000000000000000e+00 3.778892010450363159e-02
3.800000000000000000e+01 3.800000000000000000e+01 0.000000000000000000e+00 -3.191623836755752563e-02
3.900000000000000000e+01 3.900000000000000000e+01 0.000000000000000000e+00 1.014404837042093277e-02
4.000000000000000000e+01 4.000000000000000000e+01 0.000000000000000000e+00 4.708877205848693848e-02
4.100000000000000000e+01 4.100000000000000000e+01 0.000000000000000000e+00 -1.890511438250541687e-02
4.200000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 -5.872369185090065002e-02
4.300000000000000000e+01 4.300000000000000000e+01 0.000000000000000000e+00 3.107954561710357666e-02
4.500000000000000000e+01 4.500000000000000000e+01 0.000000000000000000e+00 -2.183951437473297119e-03
4.600000000000000000e+01 4.600000000000000000e+01 0.000000000000000000e+00 -3.315340727567672729e-02
4.700000000000000000e+01 4.700000000000000000e+01 0.000000000000000000e+00 4.161802586168050766e-03
4.900000000000000000e+01 4.900000000000000000e+01 0.000000000000000000e+00 3.911364451050758362e-02
5.000000000000000000e+01 5.000000000000000000e+01 0.000000000000000000e+00 7.943865843117237091e-03
5.100000000000000000e+01 5.100000000000000000e+01 0.000000000000000000e+00 -7.071226835250854492e-02
5.300000000000000000e+01 5.300000000000000000e+01 0.000000000000000000e+00 2.177721820771694183e-02
5.400000000000000000e+01 5.400000000000000000e+01 0.000000000000000000e+00 3.176166501361876726e-04
5.600000000000000000e+01 5.600000000000000000e+01 0.000000000000000000e+00 2.654750645160675049e-02
5.700000000000000000e+01 5.700000000000000000e+01 0.000000000000000000e+00 1.089289784431457520e-02
5.900000000000000000e+01 5.900000000000000000e+01 0.000000000000000000e+00 5.465031042695045471e-02
6.100000000000000000e+01 6.100000000000000000e+01 0.000000000000000000e+00 2.470565587282180786e-02
6.300000000000000000e+01 6.300000000000000000e+01 0.000000000000000000e+00 1.028524264693260193e-01


==> Arxiv trial/data/BN_grad_mse.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 5.856506228446960449e-01 3.537992477416992188e+00 2.580525636672973633e+00 2.400579452514648438e+00 1.922382712364196777e+00 1.138299584388732910e+00 9.485784769058227539e-01 8.350290656089782715e-01 8.788926005363464355e-01 6.714588999748229980e-01 4.921568334102630615e-01 4.843856096267700195e-01 7.779887318611145020e-01 5.652090311050415039e-01
2.000000000000000000e+00 2.000000000000000000e+00 3.805942535400390625e-01 1.160816431045532227e+00 7.891722321510314941e-01 5.749708414077758789e-01 6.147504448890686035e-01 5.159987807273864746e-01 4.933682382106781006e-01 3.749961555004119873e-01 3.651571869850158691e-01 4.660376012325286865e-01 3.416388928890228271e-01 4.411400556564331055e-01 2.896430194377899170e-01 7.210143804550170898e-01
3.000000000000000000e+00 3.000000000000000000e+00 3.642115592956542969e-01 8.404812812805175781e-01 9.348852634429931641e-01 6.231363415718078613e-01 5.166723132133483887e-01 5.444171428680419922e-01 4.951592087745666504e-01 3.918679356575012207e-01 4.227068126201629639e-01 3.436622023582458496e-01 2.872633039951324463e-01 3.504098653793334961e-01 3.092366158962249756e-01 7.606873512268066406e-01
4.000000000000000000e+00 4.000000000000000000e+00 3.644925951957702637e-01 5.300645828247070312e-01 1.023738622665405273e+00 6.776295900344848633e-01 5.063892602920532227e-01 6.429066658020019531e-01 4.543120265007019043e-01 2.696688175201416016e-01 3.091273009777069092e-01 2.693531513214111328e-01 2.830456197261810303e-01 2.834155559539794922e-01 2.657480239868164062e-01 5.554003119468688965e-01
5.000000000000000000e+00 5.000000000000000000e+00 3.462546169757843018e-01 3.129345476627349854e-01 6.529605984687805176e-01 4.107225537300109863e-01 2.846410274505615234e-01 3.811632096767425537e-01 4.155998229980468750e-01 3.848097324371337891e-01 2.590389847755432129e-01 1.992635279893875122e-01 1.556298434734344482e-01 1.834968030452728271e-01 2.035549134016036987e-01 4.124056696891784668e-01
6.000000000000000000e+00 6.000000000000000000e+00 3.457866013050079346e-01 3.213657140731811523e-01 6.210815906524658203e-01 2.846801877021789551e-01 2.598311305046081543e-01 4.021255373954772949e-01 3.475584685802459717e-01 3.488438129425048828e-01 2.027815431356430054e-01 1.695957779884338379e-01 1.259276866912841797e-01 9.326738864183425903e-02 9.544610232114791870e-02 6.305301189422607422e-01
7.000000000000000000e+00 7.000000000000000000e+00 3.032958805561065674e-01 2.541976869106292725e-01 5.910670757293701172e-01 3.464382588863372803e-01 3.037245869636535645e-01 4.367081224918365479e-01 3.463684618473052979e-01 2.534138262271881104e-01 2.317004948854446411e-01 1.672489643096923828e-01 1.703328341245651245e-01 1.339404881000518799e-01 1.597242206335067749e-01 6.549476981163024902e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.659874856472015381e-01 3.031212985515594482e-01 5.733295083045959473e-01 3.268640339374542236e-01 2.773888111114501953e-01 3.366037607192993164e-01 3.894463777542114258e-01 3.225001990795135498e-01 3.293974101543426514e-01 2.214235961437225342e-01 2.009125500917434692e-01 1.349285393953323364e-01 2.049093246459960938e-01 4.006795287132263184e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.630815207958221436e-01 2.952615320682525635e-01 5.830896496772766113e-01 3.342325091361999512e-01 2.592069506645202637e-01 3.673519492149353027e-01 2.937657237052917480e-01 2.422862350940704346e-01 2.235701829195022583e-01 1.268934607505798340e-01 2.140374481678009033e-01 1.464107185602188110e-01 2.189722955226898193e-01 3.331731259822845459e-01
1.000000000000000000e+01 1.000000000000000000e+01 2.989644408226013184e-01 2.081767171621322632e-01 4.670330584049224854e-01 1.880921125411987305e-01 2.824670970439910889e-01 2.701969444751739502e-01 2.836933732032775879e-01 2.420068532228469849e-01 2.404664754867553711e-01 2.079490423202514648e-01 2.091794610023498535e-01 1.408542841672897339e-01 2.129641920328140259e-01 5.472209453582763672e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.834538221359252930e-01 1.031510531902313232e-01 1.758610159158706665e-01 1.465678513050079346e-01 1.601764410734176636e-01 2.242267876863479614e-01 2.207558751106262207e-01 1.741427928209304810e-01 2.032227516174316406e-01 1.641881316900253296e-01 8.968560397624969482e-02 9.184846282005310059e-02 1.252063512802124023e-01 5.322265028953552246e-01
1.200000000000000000e+01 1.200000000000000000e+01 2.481800317764282227e-01 5.559651926159858704e-02 1.037872880697250366e-01 8.677317202091217041e-02 8.594934642314910889e-02 1.250742077827453613e-01 1.015340760350227356e-01 1.176262125372886658e-01 1.208278536796569824e-01 9.807430207729339600e-02 9.687548130750656128e-02 7.071016728878021240e-02 1.008468493819236755e-01 4.090867340564727783e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.351699620485305786e-01 6.855177134275436401e-02 2.026019543409347534e-01 1.492714136838912964e-01 1.745632886886596680e-01 1.643737256526947021e-01 1.458195149898529053e-01 1.789579242467880249e-01 8.754099905490875244e-02 1.087625846266746521e-01 9.053964912891387939e-02 6.798815727233886719e-02 1.353148072957992554e-01 3.341180682182312012e-01
1.400000000000000000e+01 1.400000000000000000e+01 2.410101294517517090e-01 7.703085243701934814e-02 2.030029296875000000e-01 1.808871924877166748e-01 1.116538718342781067e-01 1.397698968648910522e-01 2.008853107690811157e-01 1.840975731611251831e-01 1.783296912908554077e-01 1.591998487710952759e-01 1.006477475166320801e-01 8.614468574523925781e-02 1.632915884256362915e-01 3.553244769573211670e-01
1.500000000000000000e+01 1.500000000000000000e+01 2.391451746225357056e-01 1.476253718137741089e-01 3.643691539764404297e-01 3.550665080547332764e-01 2.099220454692840576e-01 2.058498263359069824e-01 2.979390621185302734e-01 2.284782677888870239e-01 1.942006051540374756e-01 1.141847893595695496e-01 1.131317913532257080e-01 8.744392544031143188e-02 1.404877901077270508e-01 4.245602190494537354e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.208542078733444214e-01 1.512562185525894165e-01 3.110924661159515381e-01 3.013521432876586914e-01 2.309664189815521240e-01 2.110287398099899292e-01 2.619557678699493408e-01 3.069384396076202393e-01 2.034455984830856323e-01 2.137844264507293701e-01 1.346531212329864502e-01 1.171353310346603394e-01 1.354500055313110352e-01 3.659552037715911865e-01
1.700000000000000000e+01 1.700000000000000000e+01 2.045462727546691895e-01 1.451770663261413574e-01 3.235832452774047852e-01 1.659561842679977417e-01 2.774471342563629150e-01 3.493722975254058838e-01 3.504613935947418213e-01 2.420673072338104248e-01 2.034425139427185059e-01 1.654269099235534668e-01 1.508716046810150146e-01 1.129806041717529297e-01 1.861722618341445923e-01 2.042920738458633423e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.936966180801391602e-01 1.790022850036621094e-01 3.269481658935546875e-01 1.705769151449203491e-01 1.540731787681579590e-01 1.902525126934051514e-01 2.197353839874267578e-01 1.450182795524597168e-01 1.350820809602737427e-01 1.851613521575927734e-01 1.441303342580795288e-01 1.132436990737915039e-01 1.342589706182479858e-01 2.678473591804504395e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.804822087287902832e-01 1.464248448610305786e-01 3.386730253696441650e-01 2.271559536457061768e-01 2.222645580768585205e-01 2.733507156372070312e-01 3.065387308597564697e-01 2.216693758964538574e-01 2.253747731447219849e-01 1.561480760574340820e-01 1.242011561989784241e-01 9.214996546506881714e-02 1.232017055153846741e-01 3.393451571464538574e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.496195346117019653e-01 1.694667339324951172e-01 4.375796914100646973e-01 3.676284849643707275e-01 2.806700170040130615e-01 3.304261565208435059e-01 3.778300583362579346e-01 2.336882501840591431e-01 2.688773274421691895e-01 1.207290515303611755e-01 1.051896587014198303e-01 8.554786443710327148e-02 9.441336244344711304e-02 2.559840083122253418e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.416518688201904297e-01 1.389124393463134766e-01 3.427412211894989014e-01 2.625300288200378418e-01 2.162998765707015991e-01 2.138968110084533691e-01 2.698489427566528320e-01 3.804251253604888916e-01 2.733417749404907227e-01 1.475544124841690063e-01 1.376941353082656860e-01 9.509491175413131714e-02 7.577138394117355347e-02 4.702439904212951660e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.463052928447723389e-01 1.276779174804687500e-01 3.217668533325195312e-01 1.746415644884109497e-01 2.150360941886901855e-01 2.031325250864028931e-01 2.230253070592880249e-01 1.527500152587890625e-01 1.455567330121994019e-01 1.186360791325569153e-01 9.626228362321853638e-02 9.444484114646911621e-02 1.252655833959579468e-01 2.457720041275024414e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.450818628072738647e-01 1.637123674154281616e-01 3.164739310741424561e-01 2.271397709846496582e-01 2.339690625667572021e-01 3.010812103748321533e-01 3.943736851215362549e-01 2.623903453350067139e-01 2.141062170267105103e-01 1.575443297624588013e-01 1.119477599859237671e-01 9.994520992040634155e-02 1.121310666203498840e-01 2.544611692428588867e-01
2.400000000000000000e+01 2.400000000000000000e+01 1.255830526351928711e-01 9.708351641893386841e-02 1.666100621223449707e-01 1.766811311244964600e-01 1.160301566123962402e-01 1.556417495012283325e-01 1.343493014574050903e-01 1.777939349412918091e-01 1.961210519075393677e-01 1.328348219394683838e-01 7.924512773752212524e-02 5.212050303816795349e-02 9.766876697540283203e-02 1.509665250778198242e-01
2.600000000000000000e+01 2.600000000000000000e+01 9.215162694454193115e-02 6.905489414930343628e-02 1.216312572360038757e-01 1.369949728250503540e-01 1.128351837396621704e-01 1.288447380065917969e-01 1.268159896135330200e-01 1.189873963594436646e-01 1.225222870707511902e-01 2.351289242506027222e-01 1.737741678953170776e-01 1.049891188740730286e-01 6.157724186778068542e-02 1.678759306669235229e-01
2.700000000000000000e+01 2.700000000000000000e+01 6.862960010766983032e-02 7.927832752466201782e-02 1.479334682226181030e-01 8.982340246438980103e-02 8.093860745429992676e-02 9.208384901285171509e-02 1.278181970119476318e-01 1.176269799470901489e-01 9.593656659126281738e-02 1.745450645685195923e-01 1.192176565527915955e-01 7.245781272649765015e-02 6.046859547495841980e-02 1.427269279956817627e-01
2.800000000000000000e+01 2.800000000000000000e+01 5.678357928991317749e-02 5.131708458065986633e-02 1.069658249616622925e-01 1.182245910167694092e-01 1.192352622747421265e-01 1.087424978613853455e-01 9.153526276350021362e-02 1.044670790433883667e-01 9.495569020509719849e-02 9.715081006288528442e-02 6.103743612766265869e-02 5.018756911158561707e-02 8.021931350231170654e-02 1.088118925690650940e-01
3.000000000000000000e+01 3.000000000000000000e+01 5.041886866092681885e-02 7.755392044782638550e-02 1.512993276119232178e-01 8.277320861816406250e-02 1.075436770915985107e-01 9.207913279533386230e-02 1.386324018239974976e-01 9.552729129791259766e-02 8.837370574474334717e-02 1.040323525667190552e-01 6.740863621234893799e-02 5.728243291378021240e-02 8.476406335830688477e-02 1.071337759494781494e-01
3.200000000000000000e+01 3.200000000000000000e+01 4.027255624532699585e-02 4.726463928818702698e-02 1.196052208542823792e-01 8.451277017593383789e-02 5.560038983821868896e-02 4.445168003439903259e-02 7.672132551670074463e-02 6.192819401621818542e-02 5.966284498572349548e-02 5.738892033696174622e-02 3.515137732028961182e-02 3.568265959620475769e-02 5.176100134849548340e-02 1.313626170158386230e-01
3.300000000000000000e+01 3.300000000000000000e+01 3.393323719501495361e-02 5.193181708455085754e-02 7.245808839797973633e-02 5.602959543466567993e-02 7.143440097570419312e-02 5.973780900239944458e-02 7.751404494047164917e-02 5.480681732296943665e-02 4.346759244799613953e-02 5.016610026359558105e-02 4.692701250314712524e-02 3.845632821321487427e-02 5.213399976491928101e-02 6.566615402698516846e-02
3.500000000000000000e+01 3.500000000000000000e+01 3.016072697937488556e-02 3.670209646224975586e-02 8.106388151645660400e-02 7.028743624687194824e-02 4.476106911897659302e-02 5.593187734484672546e-02 5.482449755072593689e-02 4.980978369712829590e-02 4.991520196199417114e-02 4.491225257515907288e-02 3.636813536286354065e-02 2.976471744477748871e-02 7.315198332071304321e-02 9.920112788677215576e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.766564488410949707e-02 2.207498401403427124e-01 2.587496936321258545e-01 2.190883755683898926e-01 2.263462245464324951e-01 3.512565493583679199e-01 1.725181639194488525e-01 9.400556236505508423e-02 7.115643471479415894e-02 8.499693125486373901e-02 4.846103116869926453e-02 2.305007912218570709e-02 5.202763527631759644e-02 8.049181103706359863e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.841403894126415253e-02 6.866702437400817871e-02 1.302726715803146362e-01 1.644088327884674072e-01 1.063492596149444580e-01 1.132156252861022949e-01 1.437678188085556030e-01 8.579645305871963501e-02 8.261033147573471069e-02 5.791470780968666077e-02 3.519120067358016968e-02 3.830607235431671143e-02 5.936597287654876709e-02 7.292944937944412231e-02
4.100000000000000000e+01 4.100000000000000000e+01 1.924572512507438660e-02 3.218529373407363892e-02 6.093489751219749451e-02 3.007270023226737976e-02 4.023274779319763184e-02 4.007130861282348633e-02 3.695181012153625488e-02 5.049872025847434998e-02 3.943490609526634216e-02 6.073182076215744019e-02 6.240653991699218750e-02 4.634436219930648804e-02 4.411656036972999573e-02 4.430307075381278992e-02
4.300000000000000000e+01 4.300000000000000000e+01 1.424441765993833542e-02 3.981401398777961731e-02 5.286318063735961914e-02 3.443520516157150269e-02 4.015944153070449829e-02 5.187882483005523682e-02 4.149247705936431885e-02 4.282800480723381042e-02 4.422346502542495728e-02 5.242236331105232239e-02 3.989776968955993652e-02 3.002151474356651306e-02 5.657189339399337769e-02 5.803511291742324829e-02
4.500000000000000000e+01 4.500000000000000000e+01 8.493434637784957886e-03 1.911913603544235229e-02 3.606951236724853516e-02 3.464301675558090210e-02 2.194114401936531067e-02 1.984965242445468903e-02 4.922988638281822205e-02 3.653400391340255737e-02 5.929108709096908569e-02 3.923302888870239258e-02 2.110162936151027679e-02 1.726259477436542511e-02 2.909387089312076569e-02 2.476814016699790955e-02
4.800000000000000000e+01 4.800000000000000000e+01 5.651151295751333237e-03 1.458831969648599625e-02 2.573662064969539642e-02 1.613987237215042114e-02 2.799987979233264923e-02 3.934086486697196960e-02 3.453012555837631226e-02 4.338050261139869690e-02 3.889819234609603882e-02 3.764415532350540161e-02 2.597872540354728699e-02 2.127785235643386841e-02 4.364157095551490784e-02 5.218664929270744324e-02
5.000000000000000000e+01 5.000000000000000000e+01 2.444725949317216873e-03 9.408237412571907043e-03 1.639109104871749878e-02 1.448945887386798859e-02 1.927448809146881104e-02 2.281874977052211761e-02 1.862427592277526855e-02 1.852339878678321838e-02 1.912432722747325897e-02 1.529401447623968124e-02 1.342865917831659317e-02 8.634242229163646698e-03 2.443835884332656860e-02 1.494423951953649521e-02
5.300000000000000000e+01 5.300000000000000000e+01 1.399658271111547947e-03 5.933722481131553650e-03 1.086070947349071503e-02 9.530681185424327850e-03 1.004976220428943634e-02 8.386287838220596313e-03 1.150570530444383621e-02 8.570643141865730286e-03 5.775344092398881912e-03 7.214584853500127792e-03 7.727189455181360245e-03 1.043646410107612610e-02 4.153990000486373901e-02 3.476714342832565308e-02
5.600000000000000000e+01 5.600000000000000000e+01 1.359896385110914707e-03 6.868056952953338623e-03 1.510459277778863907e-02 8.546307682991027832e-03 1.361600589007139206e-02 1.375695783644914627e-02 1.378293335437774658e-02 1.034006755799055099e-02 1.047124899923801422e-02 1.405763067305088043e-02 9.743219241499900818e-03 7.787758950144052505e-03 1.488749403506517410e-02 2.847201563417911530e-02
5.900000000000000000e+01 5.900000000000000000e+01 1.054575084708631039e-03 8.455591276288032532e-03 1.669678650796413422e-02 5.832805298268795013e-03 1.019930560141801834e-02 8.464653044939041138e-03 9.967487305402755737e-03 6.867786869406700134e-03 6.036418955773115158e-03 6.483413279056549072e-03 7.130578625947237015e-03 5.631805397570133209e-03 2.087530493736267090e-02 2.175365947186946869e-02
6.200000000000000000e+01 6.200000000000000000e+01 6.795670487917959690e-04 7.424072828143835068e-03 1.387052331119775772e-02 6.020704284310340881e-03 8.867080323398113251e-03 7.882341742515563965e-03 6.201116833835840225e-03 4.575113765895366669e-03 4.860173445194959641e-03 4.681305028498172760e-03 4.735042341053485870e-03 5.769283045083284378e-03 2.723001316189765930e-02 2.173722907900810242e-02
6.500000000000000000e+01 6.500000000000000000e+01 3.736151847988367081e-04 3.878022078424692154e-03 6.448125001043081284e-03 5.087863653898239136e-03 6.084741093218326569e-03 6.872889585793018341e-03 4.889139905571937561e-03 2.967289648950099945e-03 3.152745775878429413e-03 4.495501518249511719e-03 3.745271125808358192e-03 2.877592574805021286e-03 6.580656860023736954e-03 1.906946860253810883e-02
6.800000000000000000e+01 6.800000000000000000e+01 2.760188071988523006e-04 1.395129482261836529e-03 1.886382699012756348e-03 2.655535470694303513e-03 2.611286705359816551e-03 1.843061880208551884e-03 2.114377450197935104e-03 1.303295954130589962e-03 1.316255889832973480e-03 2.679243683815002441e-03 1.824011094868183136e-03 3.980160225182771683e-03 1.765423826873302460e-02 1.198968663811683655e-02
7.200000000000000000e+01 7.200000000000000000e+01 2.280585467815399170e-04 9.793726494535803795e-04 1.357820467092096806e-03 1.913563231937587261e-03 1.547202933579683304e-03 1.468605478294193745e-03 1.448701135814189911e-03 1.626270124688744545e-03 1.654449617490172386e-03 1.973764738067984581e-03 1.883598859421908855e-03 1.881077303551137447e-03 1.406165212392807007e-02 1.446165423840284348e-02
7.600000000000000000e+01 7.600000000000000000e+01 1.650282501941546798e-04 9.888005442917346954e-04 2.176623092964291573e-03 1.800326863303780556e-03 1.905708224512636662e-03 1.327611855231225491e-03 1.902605523355305195e-03 1.455331803299486637e-03 1.089064287953078747e-03 2.116142073646187782e-03 2.033191267400979996e-03 2.543434267863631248e-03 1.532323844730854034e-02 6.879044696688652039e-03
8.000000000000000000e+01 8.000000000000000000e+01 1.067710545612499118e-04 1.121956389397382736e-03 2.289531286805868149e-03 7.600064272992312908e-04 1.218782621435821056e-03 1.632050494663417339e-03 1.469700015150010586e-03 1.055531902238726616e-03 1.108033815398812294e-03 1.956968335434794426e-03 1.646082964725792408e-03 1.442352891899645329e-03 9.554720483720302582e-03 8.457181975245475769e-03
8.400000000000000000e+01 8.400000000000000000e+01 7.481023931177332997e-05 2.684454666450619698e-04 4.434141446836292744e-04 5.329020204953849316e-04 6.544537027366459370e-04 7.764991605654358864e-04 7.180608226917684078e-04 4.778308502864092588e-04 4.263503942638635635e-04 1.009393250569701195e-03 7.766002090647816658e-04 8.844734984450042248e-04 6.754178553819656372e-03 5.701370071619749069e-03
8.900000000000000000e+01 8.900000000000000000e+01 5.998081906000152230e-05 1.131969154812395573e-03 2.164861885830760002e-03 1.110621960833668709e-03 1.389259356074035168e-03 1.776320277713239193e-03 2.340522827580571175e-03 1.950190518982708454e-03 1.669739489443600178e-03 3.503510961309075356e-03 1.972686732187867165e-03 1.522963633760809898e-03 6.867147982120513916e-03 3.917462192475795746e-03
9.300000000000000000e+01 9.300000000000000000e+01 4.477550464798696339e-05 3.164491790812462568e-04 8.507188758812844753e-04 7.082750089466571808e-04 7.796159479767084122e-04 1.021827105432748795e-03 9.616950410418212414e-04 5.705124931409955025e-04 6.036590784788131714e-04 1.309782965108752251e-03 9.506960050202906132e-04 6.737691583111882210e-04 3.645819146186113358e-03 2.737553557381033897e-03
9.800000000000000000e+01 9.800000000000000000e+01 3.568917964003048837e-05 1.882100041257217526e-04 3.985030052717775106e-04 2.949046902358531952e-04 4.255770472809672356e-04 4.305958573240786791e-04 5.225907661952078342e-04 3.172986616846174002e-04 3.443088789936155081e-04 6.542029441334307194e-04 5.109203630127012730e-04 7.159368251450359821e-04 3.826878964900970459e-03 2.249346114695072174e-03
1.030000000000000000e+02 1.030000000000000000e+02 2.890966788982041180e-05 2.605762856546789408e-04 4.369148227851837873e-04 4.214988148305565119e-04 3.635884204413741827e-04 3.174423763994127512e-04 4.196060181129723787e-04 2.644899068400263786e-04 2.232407714473083615e-04 3.395887906663119793e-04 3.709259617608040571e-04 5.311392596922814846e-04 3.000267548486590385e-03 2.495753113180398941e-03
1.090000000000000000e+02 1.090000000000000000e+02 2.352694536966737360e-05 1.629970647627487779e-04 1.357532455585896969e-04 2.600685984361916780e-04 2.371688460698351264e-04 2.777103509288281202e-04 2.876319631468504667e-04 1.907180121634155512e-04 2.657424774952232838e-04 4.068346461281180382e-04 3.267540887463837862e-04 2.667428925633430481e-04 1.753121032379567623e-03 1.130819669924676418e-03
1.140000000000000000e+02 1.140000000000000000e+02 2.078258330584503710e-05 1.214321891893632710e-04 3.027501516044139862e-04 2.252615086035802960e-04 2.354110765736550093e-04 2.276129671372473240e-04 2.444988640490919352e-04 2.021582331508398056e-04 2.017074875766411424e-04 4.570334567688405514e-04 3.026956401299685240e-04 2.615365083329379559e-04 9.879702702164649963e-04 5.080013652332127094e-04
1.200000000000000000e+02 1.200000000000000000e+02 1.831603003665804863e-05 1.122434041462838650e-04 1.673125516390427947e-04 2.134448732249438763e-04 2.173423854401335120e-04 2.188233775086700916e-04 2.514529041945934296e-04 1.328731013927608728e-04 1.905752142192795873e-04 1.606486766831949353e-04 2.305988018633797765e-04 2.340897190151736140e-04 7.109266007319092751e-04 5.534326191991567612e-04
1.270000000000000000e+02 1.270000000000000000e+02 1.625059485377278179e-05 1.301239972235634923e-04 1.653374929446727037e-04 1.320719311479479074e-04 1.358242443529888988e-04 1.496996264904737473e-04 1.713008095975965261e-04 1.332548999926075339e-04 1.682460278971120715e-04 2.098617260344326496e-04 2.055371733149513602e-04 2.030590258073061705e-04 7.630922482348978519e-04 4.848602111451327801e-04
1.330000000000000000e+02 1.330000000000000000e+02 1.474911005061585456e-05 6.307274452410638332e-05 1.739489816827699542e-04 1.113894613808952272e-04 1.161147083621472120e-04 1.344937045359984040e-04 1.945519761648029089e-04 1.594782224856317043e-04 2.108998305629938841e-04 2.823833492584526539e-04 1.869216648628935218e-04 1.820853940444067121e-04 2.402829559287056327e-04 2.508843608666211367e-04
1.400000000000000000e+02 1.400000000000000000e+02 1.341579354630084708e-05 8.602993329986929893e-05 1.014080917229875922e-04 8.286906813737004995e-05 9.277983917854726315e-05 1.265463943127542734e-04 1.443952496629208326e-04 8.561419963371008635e-05 9.780504478840157390e-05 1.080591682693921030e-04 1.655478699831292033e-04 1.492972514824941754e-04 4.394693241920322180e-04 3.110338002443313599e-04
1.480000000000000000e+02 1.480000000000000000e+02 1.226510630658594891e-05 8.973247895482927561e-05 9.428021439816802740e-05 1.065527030732482672e-04 1.030142229865305126e-04 1.038715709000825882e-04 9.891614172374829650e-05 8.398481440963223577e-05 9.738502558320760727e-05 1.207186433020979166e-04 1.627693127375096083e-04 1.410842669429257512e-04 2.558409760240465403e-04 1.590858737472444773e-04
1.560000000000000000e+02 1.560000000000000000e+02 1.129480187955778092e-05 6.574351573362946510e-05 8.311960118589922786e-05 8.303212962346151471e-05 6.802134885219857097e-05 6.751892215106636286e-05 1.029224949888885021e-04 6.285888957791030407e-05 7.735378312645480037e-05 1.216836026287637651e-04 1.225961750606074929e-04 1.136187202064320445e-04 1.371378311887383461e-04 1.115461200242862105e-04
1.640000000000000000e+02 1.640000000000000000e+02 1.051532399287680164e-05 6.921990279806777835e-05 7.916693721199408174e-05 1.059005880961194634e-04 7.804622146068140864e-05 7.813944830559194088e-05 8.125105523504316807e-05 5.262104241410270333e-05 7.211798219941556454e-05 9.869828500086441636e-05 1.205769076477736235e-04 1.116984058171510696e-04 1.389199751429259777e-04 1.035343084367923439e-04
1.720000000000000000e+02 1.720000000000000000e+02 9.839027370617259294e-06 6.469281652243807912e-05 6.490868690889328718e-05 8.318945037899538875e-05 7.750852819299325347e-05 8.634001278551295400e-05 7.562804967164993286e-05 5.989355850033462048e-05 6.596791354240849614e-05 9.190192213281989098e-05 1.240982965100556612e-04 1.056879409588873386e-04 1.193767820950597525e-04 5.263769708108156919e-05
1.810000000000000000e+02 1.810000000000000000e+02 9.204723937727976590e-06 7.760099106235429645e-05 1.239878765773028135e-04 9.047488128999248147e-05 9.971470717573538423e-05 1.565396232763305306e-04 1.189065442304126918e-04 5.340645293472334743e-05 5.416583735495805740e-05 8.739739132579416037e-05 1.024612938635982573e-04 9.931094973580911756e-05 1.022521901177242398e-04 3.848838969133794308e-05
1.910000000000000000e+02 1.910000000000000000e+02 8.606374649389181286e-06 7.820616883691400290e-05 1.204162836074829102e-04 8.933168282965198159e-05 9.930002124747261405e-05 1.553249749122187495e-04 1.122707326430827379e-04 5.071554187452420592e-05 5.154347309144213796e-05 8.313805301440879703e-05 9.528889495413750410e-05 9.467905329074710608e-05 9.085245983442291617e-05 2.710384796955622733e-05
2.010000000000000000e+02 2.010000000000000000e+02 8.062256711127702147e-06 5.370469443732872605e-05 7.126206764951348305e-05 7.291684596566483378e-05 7.039374759187921882e-05 8.818806963972747326e-05 8.947747846832498908e-05 5.031859473092481494e-05 4.327917122282087803e-05 6.571046833414584398e-05 1.031436186167411506e-04 8.964600419858470559e-05 8.149548375513404608e-05 1.437007267668377608e-05
2.110000000000000000e+02 2.110000000000000000e+02 7.575031304440926760e-06 5.022851109970360994e-05 7.309371721930801868e-05 5.906438673264347017e-05 6.892526289448142052e-05 1.137822036980651319e-04 7.734986866125836968e-05 5.256770236883312464e-05 4.736030314234085381e-05 6.576033047167584300e-05 9.069434599950909615e-05 8.597131818532943726e-05 7.753089448669925332e-05 8.603039532317779958e-06
2.220000000000000000e+02 2.220000000000000000e+02 7.058018127281684428e-06 4.418431126396171749e-05 4.832406557397916913e-05 6.686202686978504062e-05 5.654282722389325500e-05 9.018003765959292650e-05 6.923937326064333320e-05 5.156798579264432192e-05 4.449475090950727463e-05 6.011940786265768111e-05 8.770579734118655324e-05 8.233518747147172689e-05 7.073934830259531736e-05 9.329543900093995035e-06
2.340000000000000000e+02 2.340000000000000000e+02 6.528235644509550184e-06 3.788372487179003656e-05 5.163269815966486931e-05 5.058404713054187596e-05 4.770290979649871588e-05 6.682769890176132321e-05 7.273846858879551291e-05 3.872590605169534683e-05 3.752944394364021719e-05 6.411191134247928858e-05 8.018335938686504960e-05 7.696763350395485759e-05 6.387693429132923484e-05 9.551796210871543735e-06
2.460000000000000000e+02 2.460000000000000000e+02 6.098889571148902178e-06 4.616164369508624077e-05 6.030163058312609792e-05 5.826777123729698360e-05 6.613732693949714303e-05 8.278944733319804072e-05 5.902201155549846590e-05 4.264461313141509891e-05 4.247885226504877210e-05 5.942169082118198276e-05 7.727080810582265258e-05 7.398913294309750199e-05 6.072337419027462602e-05 3.789934908127179369e-06
2.590000000000000000e+02 2.590000000000000000e+02 5.686159056494943798e-06 4.481540236156433821e-05 6.552295235451310873e-05 5.413553299149498343e-05 6.583971116924658418e-05 9.521340689389035106e-05 8.602385059930384159e-05 4.690741479862481356e-05 3.569857653928920627e-05 5.458249142975546420e-05 7.539897342212498188e-05 6.984846550039947033e-05 5.741326094721443951e-05 3.396185547899222001e-06
2.730000000000000000e+02 2.730000000000000000e+02 5.292932200973154977e-06 3.237001510569825768e-05 4.894818994216620922e-05 4.165194332017563283e-05 5.209587470744736493e-05 5.945492011960595846e-05 5.551451977225951850e-05 3.616844333009794354e-05 3.239648140151984990e-05 4.676100070355460048e-05 6.868738273624330759e-05 6.475966802099719644e-05 5.303830403136089444e-05 5.660780971084022895e-06
2.870000000000000000e+02 2.870000000000000000e+02 4.938213351124431938e-06 3.502184335957281291e-05 4.666599852498620749e-05 4.360913590062409639e-05 5.219317245064303279e-05 7.249575719470158219e-05 6.940396269783377647e-05 3.926998397218994796e-05 3.755404395633377135e-05 4.869050098932348192e-05 6.611735443584620953e-05 6.288658187258988619e-05 4.893091681879013777e-05 6.970924005145207047e-06
3.020000000000000000e+02 3.020000000000000000e+02 4.593372523231664672e-06 3.057608410017564893e-05 4.900095882476307452e-05 3.816769822151400149e-05 4.274679304216988385e-05 5.013302143197506666e-05 4.256100874044932425e-05 3.107695010839961469e-05 3.035688496311195195e-05 3.994292637798935175e-05 6.083267726353369653e-05 6.014704558765515685e-05 4.538717621471732855e-05 4.519161848293151706e-06
3.180000000000000000e+02 3.180000000000000000e+02 4.238298060954548419e-06 3.386050229892134666e-05 4.211387204122729599e-05 3.551220288500189781e-05 3.978496897616423666e-05 4.962166713085025549e-05 4.529515354079194367e-05 3.082454350078478456e-05 2.850504642992746085e-05 4.170348620391450822e-05 5.969266931060701609e-05 6.406031752703711390e-05 4.237628672854043543e-05 4.420654477144125849e-06
3.350000000000000000e+02 3.350000000000000000e+02 3.877186372847063467e-06 1.012297216220758855e-04 1.626155863050371408e-04 1.525597908766940236e-04 2.154386602342128754e-04 1.320969458902254701e-04 9.663938544690608978e-05 5.389832222135737538e-05 5.489737668540328741e-05 9.073354158317670226e-05 7.659758557565510273e-05 7.171036122599616647e-05 4.132665708311833441e-05 5.168859843251993880e-06
3.520000000000000000e+02 3.520000000000000000e+02 3.521162170727620833e-06 3.967864904552698135e-05 7.362508040387183428e-05 5.986540782032534480e-05 5.161832450539804995e-05 5.402539318311028183e-05 6.284441042225807905e-05 3.261677920818328857e-05 3.517720324452966452e-05 4.172610351815819740e-05 5.322815559338778257e-05 5.934990986133925617e-05 3.209239366697147489e-05 7.971899322001263499e-06
3.710000000000000000e+02 3.710000000000000000e+02 3.190339157299604267e-06 3.458764695096760988e-05 5.331267311703413725e-05 3.766131339943967760e-05 5.155941835255362093e-05 4.846532465307973325e-05 4.255006570019759238e-05 2.603160282887984067e-05 3.169151750626042485e-05 3.457363709458149970e-05 4.963038009009324014e-05 5.513319774763658643e-05 3.093236591666936874e-05 3.301236574770882726e-06
3.900000000000000000e+02 3.900000000000000000e+02 2.896320665968232788e-06 3.265619307057932019e-05 5.140553184901364148e-05 4.801402610610239208e-05 4.372328112367540598e-05 5.061115371063351631e-05 4.486046964302659035e-05 2.952354770968668163e-05 2.941153979918453842e-05 2.902508640545420349e-05 4.727469786303117871e-05 5.315847010933794081e-05 2.933060022769495845e-05 7.620308224431937560e-06
4.110000000000000000e+02 4.110000000000000000e+02 2.629235950735164806e-06 3.203176311217248440e-05 4.762889875564724207e-05 3.626916077337227762e-05 3.245904736104421318e-05 4.319395520724356174e-05 4.015729427919723094e-05 1.979296212084591389e-05 2.142158518836367875e-05 2.712336026888806373e-05 4.202097989036701620e-05 4.913385419058613479e-05 2.729890547925606370e-05 7.710438694630283862e-06
4.320000000000000000e+02 4.320000000000000000e+02 2.397512616880703717e-06 2.570083779573906213e-05 3.474860204732976854e-05 2.730633968894835562e-05 3.168703551637008786e-05 4.362456456874497235e-05 3.615028981585055590e-05 2.311220487172249705e-05 1.985696508199907839e-05 2.286496965098194778e-05 4.171976615907624364e-05 4.623642234946601093e-05 2.636994213389698416e-05 3.545580966601846740e-06
4.550000000000000000e+02 4.550000000000000000e+02 2.169848812627606094e-06 2.372658855165354908e-05 2.924529144365806133e-05 2.292784665769431740e-05 2.645220774866174906e-05 2.775612665573135018e-05 3.017350536538287997e-05 1.694092679827008396e-05 1.952157981577329338e-05 2.418619442323688418e-05 3.648410347523167729e-05 4.281274595996364951e-05 2.527958895370829850e-05 3.659135472844354808e-06
4.790000000000000000e+02 4.790000000000000000e+02 1.958950178959639743e-06 2.326225512661039829e-05 3.105086943833157420e-05 2.635998862388078123e-05 3.087132790824398398e-05 2.711292836465872824e-05 3.314482819405384362e-05 1.606766454642638564e-05 1.820086981751956046e-05 2.427277104288805276e-05 3.373329309397377074e-05 3.996612940682098269e-05 2.480724833731073886e-05 1.497960624874394853e-06
5.040000000000000000e+02 5.040000000000000000e+02 1.765740535120130517e-06 2.242887239845003933e-05 2.742926699283998460e-05 1.898627670016139746e-05 2.756600224529393017e-05 2.770367063931189477e-05 3.853624366456642747e-05 1.794081435946281999e-05 1.948274802998639643e-05 2.336328907404094934e-05 3.163122528349049389e-05 3.654230022220872343e-05 2.519005283829756081e-05 4.221396466164151207e-06
5.300000000000000000e+02 5.300000000000000000e+02 1.589064595464151353e-06 2.717831921472679824e-05 3.750308314920403063e-05 3.031633423233870417e-05 2.848165786417666823e-05 3.484229091554880142e-05 3.015169568243436515e-05 1.385962241329252720e-05 1.605076977284625173e-05 1.919017449836246669e-05 2.923632382589858025e-05 3.500491948216222227e-05 2.314637822564691305e-05 2.703206064325058833e-06
5.580000000000000000e+02 5.580000000000000000e+02 1.420138573848817032e-06 2.391534144408069551e-05 3.088358425884507596e-05 2.454650893923826516e-05 2.351384500798303634e-05 2.738893090281635523e-05 2.681417208805214614e-05 1.350683396594831720e-05 1.549331682326737791e-05 1.793746014300268143e-05 2.682464401004835963e-05 3.210653812857344747e-05 2.233501982118468732e-05 4.643229658540803939e-06
5.870000000000000000e+02 5.870000000000000000e+02 1.264750721929885913e-06 1.974724546016659588e-05 2.707607200136408210e-05 2.070067239401396364e-05 2.593258250271901488e-05 2.970410605485085398e-05 2.937089448096230626e-05 1.653761864872649312e-05 1.449064529879251495e-05 1.759945917001459748e-05 2.542929360060952604e-05 3.044676486751995981e-05 2.166506601497530937e-05 4.293529400456463918e-06
6.180000000000000000e+02 6.180000000000000000e+02 1.118674958888732363e-06 1.843151585489977151e-05 2.296412094437982887e-05 1.915179018396884203e-05 2.217954170191660523e-05 2.424488047836348414e-05 2.432276960462331772e-05 1.456646532460581511e-05 1.310965672018937767e-05 1.488498764956602827e-05 2.404892074991948903e-05 2.790351754811126739e-05 2.111023422912694514e-05 2.009668833125033416e-06
6.500000000000000000e+02 6.500000000000000000e+02 9.862797014648094773e-07 1.626899029361084104e-05 1.942261587828397751e-05 1.698798223515041173e-05 2.163692988688126206e-05 1.709638127067591995e-05 2.020782631007023156e-05 1.284456175199011341e-05 1.119351236411603168e-05 1.260513818124309182e-05 2.298300569236744195e-05 2.585031143098603934e-05 1.993310979742091149e-05 1.460638145545090083e-06
6.840000000000000000e+02 6.840000000000000000e+02 8.638388067083724309e-07 1.634170803299639374e-05 2.053534444712568074e-05 1.720625004963949323e-05 1.883288678072858602e-05 1.929310928971972317e-05 1.940946458489634097e-05 1.202095063490560278e-05 1.012476695905206725e-05 1.282569610339123756e-05 1.981912282644771039e-05 2.356885124754626304e-05 1.897770926007069647e-05 2.308397370143211447e-06
7.200000000000000000e+02 7.200000000000000000e+02 7.520487770307227038e-07 1.470634742872789502e-05 1.679373599472455680e-05 1.517108103143982589e-05 1.751644413161557168e-05 1.398928725393489003e-05 1.622199670237023383e-05 9.469403266848530620e-06 8.317078936670441180e-06 1.083239567378768697e-05 1.738463106448762119e-05 2.138317722710780799e-05 1.817358315747696906e-05 2.838414502548403107e-06
7.580000000000000000e+02 7.580000000000000000e+02 6.506347745016682893e-07 1.366577816952485591e-05 1.483254345657769591e-05 1.445139241695869714e-05 1.605101169843692333e-05 1.215403153764782473e-05 1.585027530381921679e-05 9.810629308049101382e-06 7.798754268151242286e-06 1.004976638796506450e-05 1.660919224377721548e-05 1.972704012587200850e-05 1.727257222228217870e-05 1.306942749579320662e-06
7.980000000000000000e+02 7.980000000000000000e+02 5.593631726696912665e-07 1.433043053111759946e-05 1.734528996166773140e-05 1.240926212631165981e-05 2.155833681172225624e-05 1.364807485515484586e-05 1.820078432501759380e-05 8.360480933333747089e-06 8.265152246167417616e-06 9.519087143416982144e-06 1.424262973159784451e-05 1.745337976899463683e-05 1.642018469283357263e-05 1.888762653834419325e-06
8.390000000000000000e+02 8.390000000000000000e+02 4.797632300324039534e-07 1.305455680267186835e-05 1.756085111992433667e-05 1.450964282412314788e-05 1.730975054670125246e-05 1.415172937413444743e-05 1.560269083711318672e-05 8.889805030776187778e-06 1.007842274702852592e-05 9.422154107596725225e-06 1.300103031098842621e-05 1.633492684049997479e-05 1.488908128521870822e-05 2.920068709499901161e-06
8.830000000000000000e+02 8.830000000000000000e+02 4.071459613896877272e-07 1.107004845835035667e-05 1.195330514747183770e-05 1.132484067056793720e-05 1.359899124508956447e-05 9.745252100401557982e-06 1.134655576606746763e-05 6.956570359761826694e-06 6.524819582409691066e-06 8.034801794565282762e-06 1.186455119750462472e-05 1.435656304238364100e-05 1.418329156877007335e-05 1.886359768832335249e-06
9.300000000000000000e+02 9.300000000000000000e+02 3.419920062697201502e-07 1.207304285344434902e-05 1.470238021283876151e-05 1.171144140243995935e-05 1.913690903165843338e-05 9.563939784129615873e-06 1.029082341119647026e-05 5.349045750335790217e-06 6.623252829740522429e-06 6.751727596565615386e-06 1.021682783175492659e-05 1.311812866333639249e-05 1.298975439567584544e-05 2.890432824642630294e-06
9.780000000000000000e+02 9.780000000000000000e+02 2.865705539534246782e-07 1.093472928914707154e-05 1.297250946663552895e-05 1.038167374645126984e-05 1.724743560771457851e-05 8.377671292691957206e-06 9.818418220675084740e-06 4.985695795767242089e-06 5.549165507545694709e-06 6.163790203572716564e-06 9.027367013914044946e-06 1.172252814285457134e-05 1.204437103297095746e-05 2.379170382482698187e-06
1.029000000000000000e+03 1.029000000000000000e+03 2.376469012688176008e-07 9.844294254435226321e-06 1.222114042320754379e-05 1.068398978532059118e-05 1.480005994380917400e-05 9.204466550727374852e-06 1.081189293472561985e-05 4.902257387584540993e-06 4.683960014517651871e-06 6.847239092167001218e-06 7.937836926430463791e-06 1.046609941113274544e-05 1.106974104914115742e-05 1.157944211627182085e-06
1.083000000000000000e+03 1.083000000000000000e+03 1.950310064557925216e-07 7.919648851384408772e-06 8.999840247270185500e-06 8.126773536787368357e-06 1.039777998812496662e-05 6.532746738230343908e-06 6.876232419017469510e-06 4.253439783497015014e-06 3.947818186134099960e-06 6.569129709532717243e-06 6.730098903062753379e-06 9.297406904806848615e-06 9.957841939467471093e-06 2.474924258422106504e-06
1.140000000000000000e+03 1.140000000000000000e+03 1.583788389325491153e-07 8.619694199296645820e-06 1.057000372384209186e-05 8.562037692172452807e-06 1.367393906548386440e-05 6.483879133156733587e-06 7.014163657004246488e-06 3.670023261292953975e-06 5.133298145665321499e-06 5.318117018759949133e-06 6.462413239205488935e-06 8.246670404332689941e-06 9.048844731296412647e-06 1.414933876731083728e-06
1.200000000000000000e+03 1.200000000000000000e+03 1.268987546154676238e-07 7.141196419979678467e-06 8.054252248257398605e-06 6.725223556713899598e-06 7.749001269985456020e-06 6.706495241814991459e-06 8.077387064986396581e-06 3.799405249083065428e-06 3.826096417469670996e-06 4.264135441189864650e-06 5.363564469007542357e-06 8.498514944221824408e-06 8.473380148643627763e-06 9.173065222967125010e-07
1.263000000000000000e+03 1.263000000000000000e+03 1.013104338198900223e-07 6.138166099844966084e-06 7.020757948339451104e-06 5.697972937923623249e-06 6.733909231115831062e-06 5.590505224972730502e-06 6.193927220010664314e-06 2.971142066598986275e-06 2.489761527613154612e-06 3.743630486496840604e-06 4.563263701129471883e-06 6.344888333842391148e-06 7.198231742222560570e-06 8.973539706857991405e-07
1.329000000000000000e+03 1.329000000000000000e+03 8.090304959296190646e-08 4.944958163832779974e-06 5.904274075874127448e-06 4.988568434782791883e-06 6.163151283544721082e-06 3.685065166791900992e-06 4.055033969052601606e-06 2.874443225664435886e-06 2.292024646521895193e-06 4.040718522446695715e-06 4.090597940376028419e-06 5.409860477811889723e-06 6.202726126502966508e-06 1.374974431200826075e-06
1.398000000000000000e+03 1.398000000000000000e+03 6.430053645090083592e-08 4.491920662985648960e-06 5.649845206789905205e-06 4.409074335853802040e-06 5.786144811281701550e-06 4.841258032683981583e-06 5.272147973300889134e-06 2.766823172350996174e-06 2.151767375835333951e-06 3.590763299143873155e-06 3.367563749634427950e-06 4.641206942324060947e-06 5.577314368565566838e-06 1.333623686150531285e-06
1.471000000000000000e+03 1.471000000000000000e+03 5.214204890080509358e-08 3.063925078095053323e-06 4.469616214919369668e-06 4.428810370882274583e-06 4.215719854983035475e-06 2.453757815601420589e-06 3.786821253015659750e-06 2.137607452823431231e-06 2.306314627276151441e-06 3.654479314718628302e-06 3.081076329181087203e-06 4.166983217146480456e-06 4.639562121155904606e-06 1.020984541355574038e-06
1.548000000000000000e+03 1.548000000000000000e+03 4.390495078610001656e-08 2.599759227450704202e-06 3.800154900091001764e-06 2.875121026590932161e-06 3.476219262665836141e-06 2.355961214561830275e-06 2.883593879232648760e-06 1.677358909546455834e-06 1.860765792116580997e-06 2.284545416841865517e-06 2.490668975951848552e-06 4.404045739647699520e-06 4.086694843863369897e-06 1.054080826179415453e-06
1.630000000000000000e+03 1.630000000000000000e+03 3.694353267746919300e-08 2.324885372217977419e-06 3.286894298071274534e-06 2.857601884898031130e-06 2.999937578351818956e-06 1.968079686776036397e-06 2.984599404953769408e-06 1.807230432859796565e-06 2.008586761803599074e-06 2.761234782155952416e-06 2.359462314416305162e-06 3.416578692849725485e-06 3.813503553828923032e-06 6.837290129624307156e-07
1.715000000000000000e+03 1.715000000000000000e+03 3.113245128361086245e-08 1.918429916258901358e-06 2.799336698444676585e-06 2.185312723668175749e-06 2.970055220430367626e-06 2.197152070948504843e-06 2.017127144426922314e-06 1.184047619062766898e-06 1.190027433040086180e-06 2.213964535258128308e-06 2.266794126626336947e-06 3.040351202798774466e-06 3.426349621804547496e-06 1.202655539600527845e-06
1.805000000000000000e+03 1.805000000000000000e+03 2.615985117415675631e-08 2.327310085092904046e-06 2.664791963979951106e-06 2.742515334830386564e-06 3.796028067881707102e-06 2.269339802296599373e-06 2.279599129906273447e-06 1.234695901075610891e-06 1.777444708750408608e-06 2.168676246583345346e-06 2.383865648880600929e-06 2.743042387010063976e-06 3.027060756721766666e-06 9.835874834607238881e-07
1.899000000000000000e+03 1.899000000000000000e+03 2.203849547299796541e-08 1.544084057059080806e-06 2.372626340729766525e-06 1.428880636922258418e-06 2.299654170201392844e-06 1.866518459792132489e-06 1.737667389534180984e-06 1.399460643369820900e-06 1.532618512101180386e-06 2.093942839564988390e-06 1.752261368892504834e-06 2.833524376910645515e-06 2.751063675532350317e-06 8.894259053704445250e-07
1.999000000000000000e+03 1.999000000000000000e+03 1.853837616749842709e-08 1.751629156387934927e-06 1.941931259352713823e-06 2.086286258418112993e-06 3.564292001101421192e-06 1.546230237181589473e-06 1.435395802218408789e-06 9.647916385802091099e-07 1.363575734103505965e-06 1.674318923505779821e-06 1.712929702080145944e-06 2.545485131122404709e-06 2.470482058924972080e-06 8.052394946389540564e-07


==> Arxiv trial/data/BN_grad_mse2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 8.925291299819946289e-01 1.596430540084838867e-01 8.057374507188796997e-02 6.323464214801788330e-02 9.073056280612945557e-02 6.244614347815513611e-02 5.155906826257705688e-02 8.829904347658157349e-02 1.656301468610763550e-01 8.367042988538742065e-02 1.201153993606567383e-01 1.330286264419555664e+00
2.000000000000000000e+00 2.000000000000000000e+00 4.251331984996795654e-01 7.886303961277008057e-02 8.744560182094573975e-02 1.560436487197875977e-01 7.274839282035827637e-02 9.202820807695388794e-02 6.408014148473739624e-02 8.999538421630859375e-02 1.945481449365615845e-01 1.037125065922737122e-01 1.374764591455459595e-01 7.471143007278442383e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.267706841230392456e-01 2.072381973266601562e-02 2.567709051072597504e-02 4.267501085996627808e-02 2.097306773066520691e-02 2.699043415486812592e-02 1.956207491457462311e-02 2.726410143077373505e-02 4.930209740996360779e-02 2.924877963960170746e-02 3.617886081337928772e-02 1.326104104518890381e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.743738591670989990e-01 2.854339219629764557e-02 3.714064136147499084e-02 5.524835735559463501e-02 2.964144200086593628e-02 3.830445185303688049e-02 2.885778807103633881e-02 4.118885099887847900e-02 6.198605895042419434e-02 4.138532280921936035e-02 4.796745255589485168e-02 4.922171533107757568e-01
5.000000000000000000e+00 5.000000000000000000e+00 4.396198987960815430e-01 6.823267787694931030e-02 9.242323786020278931e-02 1.281414330005645752e-01 7.945555448532104492e-02 9.957896173000335693e-02 8.146042376756668091e-02 1.183205097913742065e-01 1.407740414142608643e-01 1.030186191201210022e-01 1.187534853816032410e-01 9.980655312538146973e-01
6.000000000000000000e+00 6.000000000000000000e+00 5.349248647689819336e-01 1.057955399155616760e-01 1.460284590721130371e-01 2.011714726686477661e-01 1.572219580411911011e-01 1.742372214794158936e-01 1.660462766885757446e-01 2.186054289340972900e-01 2.149944156408309937e-01 1.620129644870758057e-01 1.960895806550979614e-01 1.164700388908386230e+00
7.000000000000000000e+00 7.000000000000000000e+00 4.701136946678161621e-01 1.002458781003952026e-01 1.379858553409576416e-01 1.824854165315628052e-01 1.964733600616455078e-01 1.812050938606262207e-01 2.243734449148178101e-01 2.428158372640609741e-01 1.932130903005599976e-01 1.542160660028457642e-01 1.945636123418807983e-01 8.281765580177307129e-01
8.000000000000000000e+00 8.000000000000000000e+00 4.051127135753631592e-01 3.661122173070907593e-02 1.554612219333648682e-01 9.464090317487716675e-02 7.970803231000900269e-02 5.859314650297164917e-02 1.234704256057739258e-01 6.257069855928421021e-02 7.274448126554489136e-02 1.135990917682647705e-01 7.867295295000076294e-02 1.866110265254974365e-01
9.000000000000000000e+00 9.000000000000000000e+00 4.414552450180053711e-01 8.845514059066772461e-02 3.468821346759796143e-01 1.707914471626281738e-01 1.269528865814208984e-01 1.292921602725982666e-01 1.158447563648223877e-01 7.545564323663711548e-02 1.500898748636245728e-01 1.943020224571228027e-01 1.425819844007492065e-01 3.336608707904815674e-01
1.000000000000000000e+01 1.000000000000000000e+01 4.157582521438598633e-01 7.948455959558486938e-02 4.821236431598663330e-01 1.966574192047119141e-01 1.171376556158065796e-01 1.103711277246475220e-01 9.465251863002777100e-02 7.296425104141235352e-02 1.508418470621109009e-01 2.108233571052551270e-01 1.342048346996307373e-01 5.976352095603942871e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.639973461627960205e-01 1.489796191453933716e-01 5.650675296783447266e-01 2.195325344800949097e-01 1.075464263558387756e-01 1.867874264717102051e-01 1.246553212404251099e-01 2.046723663806915283e-01 1.831794232130050659e-01 2.679610848426818848e-01 2.000239193439483643e-01 4.795911610126495361e-01
1.200000000000000000e+01 1.200000000000000000e+01 1.144913733005523682e-01 1.574982553720474243e-01 3.388886749744415283e-01 1.328924447298049927e-01 5.683432891964912415e-02 1.887304186820983887e-01 1.579897999763488770e-01 1.840490549802780151e-01 1.280542165040969849e-01 1.715592592954635620e-01 1.561907827854156494e-01 8.811056613922119141e-02
1.300000000000000000e+01 1.300000000000000000e+01 1.373515129089355469e-01 7.985009253025054932e-02 1.472667455673217773e-01 8.625666797161102295e-02 3.477954864501953125e-02 8.182659745216369629e-02 7.469382882118225098e-02 5.112485587596893311e-02 5.903540924191474915e-02 7.481171190738677979e-02 5.251708626747131348e-02 8.504017591476440430e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.398999840021133423e-01 1.301490217447280884e-01 7.856778800487518311e-02 6.693044304847717285e-02 3.702821210026741028e-02 1.346281617879867554e-01 1.239525154232978821e-01 7.183067500591278076e-02 7.777880132198333740e-02 9.406615793704986572e-02 7.648144662380218506e-02 8.165491819381713867e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.016901731491088867e-01 7.334208488464355469e-02 3.190185502171516418e-02 3.230999037623405457e-02 2.012364193797111511e-02 7.488312572240829468e-02 6.956578046083450317e-02 3.685003519058227539e-02 4.113601148128509521e-02 4.731068760156631470e-02 3.905424103140830994e-02 1.855685263872146606e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.569380015134811401e-01 2.873837947845458984e-02 1.111868023872375488e-02 1.200853753834962845e-02 7.922123186290264130e-03 2.880750596523284912e-02 2.678937278687953949e-02 1.222712546586990356e-02 1.482078712433576584e-02 1.639847457408905029e-02 1.319892983883619308e-02 1.053559541702270508e+00
1.700000000000000000e+01 1.700000000000000000e+01 1.316954493522644043e-01 1.767441257834434509e-02 7.832286879420280457e-03 8.352406322956085205e-03 5.532804410904645920e-03 1.700359210371971130e-02 1.562755368649959564e-02 6.197028327733278275e-03 8.128358051180839539e-03 8.466944098472595215e-03 6.350366398692131042e-03 7.765768766403198242e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.133819594979286194e-01 3.789168782532215118e-03 8.023199625313282013e-03 9.221592918038368225e-03 5.576392170041799545e-03 3.311007050797343254e-03 3.828072920441627502e-03 1.257043983787298203e-02 6.647713016718626022e-03 5.205004010349512100e-03 7.842996157705783844e-03 3.369233012199401855e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.482890397310256958e-01 2.545588463544845581e-02 7.936036214232444763e-03 1.339753810316324234e-02 8.714754134416580200e-03 2.911596745252609253e-02 2.920157462358474731e-02 2.718059346079826355e-02 1.904543675482273102e-02 1.877483166754245758e-02 2.092635445296764374e-02 9.133201837539672852e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.004432663321495056e-01 3.322232887148857117e-02 6.701452191919088364e-03 1.341130398213863373e-02 9.238137863576412201e-03 3.646263480186462402e-02 3.609657660126686096e-02 2.765015140175819397e-02 2.115173265337944031e-02 2.102779969573020935e-02 2.210848033428192139e-02 2.297061383724212646e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.124272495508193970e-01 2.402506209909915924e-02 4.579044878482818604e-03 9.657693095505237579e-03 6.711499299854040146e-03 2.620588615536689758e-02 2.603182196617126465e-02 1.975217647850513458e-02 1.511632092297077179e-02 1.488176733255386353e-02 1.560184266418218613e-02 7.626391053199768066e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.057038009166717529e-01 1.985961198806762695e-02 4.267812240868806839e-03 9.032458066940307617e-03 6.191881839185953140e-03 2.193943411111831665e-02 2.202299423515796661e-02 1.846965216100215912e-02 1.341237965971231461e-02 1.299143489450216293e-02 1.397678069770336151e-02 7.838737964630126953e-01
2.300000000000000000e+01 2.300000000000000000e+01 7.359723001718521118e-02 1.413238793611526489e-02 5.141413304954767227e-03 9.905979968607425690e-03 6.688568741083145142e-03 1.681138575077056885e-02 1.734980568289756775e-02 2.029040642082691193e-02 1.274514477699995041e-02 1.190894003957509995e-02 1.390865165740251541e-02 1.291087567806243896e-01
2.400000000000000000e+01 2.400000000000000000e+01 9.317290782928466797e-02 5.381225142627954483e-03 6.001067813485860825e-03 8.811441250145435333e-03 6.777129136025905609e-03 3.815351519733667374e-03 3.909415565431118011e-03 1.655440218746662140e-02 7.386492565274238586e-03 5.673614796251058578e-03 8.941352367401123047e-03 7.483931779861450195e-01
2.600000000000000000e+01 2.600000000000000000e+01 6.747639924287796021e-02 2.863793075084686279e-02 6.322855595499277115e-03 8.271549828350543976e-03 8.540154434740543365e-03 2.560104615986347198e-02 2.481654100120067596e-02 1.006030011922121048e-02 9.475645609200000763e-03 8.562402799725532532e-03 7.295469753444194794e-03 5.107985138893127441e-01
2.700000000000000000e+01 2.700000000000000000e+01 7.092843204736709595e-02 3.197323903441429138e-02 6.468847393989562988e-03 8.638941682875156403e-03 9.117764420807361603e-03 2.843193896114826202e-02 2.771293371915817261e-02 1.071881782263517380e-02 1.038048043847084045e-02 9.450498968362808228e-03 8.013109676539897919e-03 6.101515889167785645e-01
2.800000000000000000e+01 2.800000000000000000e+01 5.296438932418823242e-02 3.271254152059555054e-02 6.807019468396902084e-03 8.930195122957229614e-03 9.544277563691139221e-03 2.808587625622749329e-02 2.731956169009208679e-02 1.280356664210557938e-02 9.654959663748741150e-03 8.418786339461803436e-03 7.619985844939947128e-03 5.892425030469894409e-02
3.000000000000000000e+01 3.000000000000000000e+01 5.819411948323249817e-02 2.902462380006909370e-03 4.910527262836694717e-03 9.726822376251220703e-03 7.076341658830642700e-03 5.995113402605056763e-03 6.968012545257806778e-03 2.243037521839141846e-02 1.026113610714673996e-02 8.799836970865726471e-03 1.178087759763002396e-02 3.227605819702148438e-01
3.200000000000000000e+01 3.200000000000000000e+01 6.766928732395172119e-02 2.036613039672374725e-02 4.895577672868967056e-03 1.286808494478464127e-02 8.935480378568172455e-03 2.502320148050785065e-02 2.593096904456615448e-02 2.774934098124504089e-02 1.712024025619029999e-02 1.584149338304996490e-02 1.730884984135627747e-02 4.534251093864440918e-01
3.300000000000000000e+01 3.300000000000000000e+01 5.726702511310577393e-02 1.544177159667015076e-02 4.815449938178062439e-03 1.257216650992631912e-02 8.660448715090751648e-03 2.122981660068035126e-02 2.224859036505222321e-02 2.829362638294696808e-02 1.614191569387912750e-02 1.480382215231657028e-02 1.658863201737403870e-02 8.692126721143722534e-03
3.500000000000000000e+01 3.500000000000000000e+01 6.054767966270446777e-02 2.136196941137313843e-02 4.130762536078691483e-03 6.934126839041709900e-03 6.041225045919418335e-03 1.143486611545085907e-02 1.080860942602157593e-02 2.004852890968322754e-02 5.465573165565729141e-03 3.693267237395048141e-03 7.017069496214389801e-03 3.159283101558685303e-01
3.700000000000000000e+01 3.700000000000000000e+01 6.137426942586898804e-02 3.401387110352516174e-02 3.905100049450993538e-03 5.544557701796293259e-03 6.065983790904283524e-03 2.154421247541904449e-02 2.098904363811016083e-02 1.615257188677787781e-02 4.999735858291387558e-03 3.863730002194643021e-03 4.885766655206680298e-03 3.598731160163879395e-01
3.900000000000000000e+01 3.900000000000000000e+01 5.518542975187301636e-02 1.831922307610511780e-02 2.899430692195892334e-03 6.538910325616598129e-03 4.669895395636558533e-03 4.372933413833379745e-03 4.047250375151634216e-03 2.224352210760116577e-02 6.278136279433965683e-03 5.116440821439027786e-03 7.544005755335092545e-03 3.428694605827331543e-01
4.100000000000000000e+01 4.100000000000000000e+01 4.821030050516128540e-02 6.457436829805374146e-03 3.532418049871921539e-03 9.930600412189960480e-03 7.093751803040504456e-03 1.732898876070976257e-02 1.839393004775047302e-02 2.678295597434043884e-02 1.256091054528951645e-02 1.155406236648559570e-02 1.247816067188978195e-02 1.428244709968566895e-01
4.300000000000000000e+01 4.300000000000000000e+01 4.462129622697830200e-02 4.053711891174316406e-03 2.923432271927595139e-03 8.252650499343872070e-03 5.864103790372610092e-03 1.243848819285631180e-02 1.348217204213142395e-02 2.556793391704559326e-02 1.018481794744729996e-02 9.319171309471130371e-03 1.022678613662719727e-02 3.446969762444496155e-02
4.500000000000000000e+01 4.500000000000000000e+01 4.429123923182487488e-02 2.842446602880954742e-02 1.592460204847157001e-03 4.101541358977556229e-03 2.756496891379356384e-03 4.382952582091093063e-03 3.788526169955730438e-03 2.172095142304897308e-02 3.963579889386892319e-03 3.253530012443661690e-03 4.743026569485664368e-03 1.748414188623428345e-01
4.800000000000000000e+01 4.800000000000000000e+01 4.110089316964149475e-02 2.548437006771564484e-02 1.379273599013686180e-03 3.983301576226949692e-03 2.708046697080135345e-03 2.110439818352460861e-03 2.983022248372435570e-03 2.314553037285804749e-02 4.539830144494771957e-03 4.051236435770988464e-03 4.804128315299749374e-03 6.263997405767440796e-03
5.000000000000000000e+01 5.000000000000000000e+01 4.016997292637825012e-02 3.170761279761791229e-03 2.827371703460812569e-03 7.115797139704227448e-03 5.793933290988206863e-03 1.719046011567115784e-02 1.797399297356605530e-02 2.919870987534523010e-02 9.225040674209594727e-03 8.627208881080150604e-03 8.640628308057785034e-03 9.762103855609893799e-02
5.300000000000000000e+01 5.300000000000000000e+01 3.669441863894462585e-02 9.102804586291313171e-03 1.456668716855347157e-03 3.594263223931193352e-03 3.077555214986205101e-03 9.548937901854515076e-03 1.004146318882703781e-02 2.640196681022644043e-02 4.977629054337739944e-03 4.737012553960084915e-03 4.475771449506282806e-03 2.637073025107383728e-02
5.600000000000000000e+01 5.600000000000000000e+01 3.446272760629653931e-02 1.111810933798551559e-02 4.924916429445147514e-04 1.454284763894975185e-03 7.216121302917599678e-04 4.304011526983231306e-04 7.017470197752118111e-04 2.206099778413772583e-02 5.821934319101274014e-04 3.825171152129769325e-04 1.226858352310955524e-03 1.365386098623275757e-01
5.900000000000000000e+01 5.900000000000000000e+01 3.351316601037979126e-02 2.835501730442047119e-02 1.229762565344572067e-03 3.281667595729231834e-03 1.902241492643952370e-03 1.654451130889356136e-03 1.876820926554501057e-03 2.497900649905204773e-02 1.911881496198475361e-03 1.255165319889783859e-03 3.099450841546058655e-03 1.277565956115722656e-01
6.200000000000000000e+01 6.200000000000000000e+01 3.324392810463905334e-02 6.897435989230871201e-03 3.212540643289685249e-03 7.777318358421325684e-03 5.703335162252187729e-03 1.092431135475635529e-02 1.139159873127937317e-02 4.828347638249397278e-02 7.060695439577102661e-03 5.982618313282728195e-03 8.112312294542789459e-03 7.542805373668670654e-02
6.500000000000000000e+01 6.500000000000000000e+01 3.248295560479164124e-02 2.551697567105293274e-02 1.529554021544754505e-03 3.509417409077286720e-03 2.468394581228494644e-03 2.934888470917940140e-03 3.369403537362813950e-03 2.345389686524868011e-02 2.573767909780144691e-03 2.093839459121227264e-03 3.437105333432555199e-03 8.854739367961883545e-03
6.800000000000000000e+01 6.800000000000000000e+01 3.251676261425018311e-02 1.524506881833076477e-02 1.553492271341383457e-03 3.366322256624698639e-03 2.639569574967026711e-03 7.759262342005968094e-03 7.868466898798942566e-03 1.654089987277984619e-02 3.060932504013180733e-03 2.874086378142237663e-03 3.442479064688086510e-03 5.453199893236160278e-02
7.200000000000000000e+01 7.200000000000000000e+01 3.241970762610435486e-02 2.027911599725484848e-03 1.637468580156564713e-03 1.909447484649717808e-03 2.994125243276357651e-03 2.810215344652533531e-03 2.575919497758150101e-03 2.516099996864795685e-02 2.848974196240305901e-03 2.028049435466527939e-03 2.373714698478579521e-03 2.852167375385761261e-02
7.600000000000000000e+01 7.600000000000000000e+01 3.192821890115737915e-02 8.652945980429649353e-03 1.115067396312952042e-03 1.586225349456071854e-03 1.848434912972152233e-03 2.597431652247905731e-03 2.519282512366771698e-03 1.390739530324935913e-02 1.557564944960176945e-03 1.111983670853078365e-03 1.614323700778186321e-03 5.164464563131332397e-02
8.000000000000000000e+01 8.000000000000000000e+01 3.155027702450752258e-02 3.495849203318357468e-03 1.042579766362905502e-03 2.049908274784684181e-03 1.603847369551658630e-03 1.063157338649034500e-03 1.120398286730051041e-03 9.169944562017917633e-03 1.358462730422616005e-03 9.386047022417187691e-04 1.902680727653205395e-03 1.431223005056381226e-02
8.400000000000000000e+01 8.400000000000000000e+01 3.160310536623001099e-02 7.582240272313356400e-03 1.232180977240204811e-03 2.933671697974205017e-03 1.833884976804256439e-03 9.898708667606115341e-04 1.318276394158601761e-03 1.500581856817007065e-02 1.780735678039491177e-03 1.281364704482257366e-03 2.742798300459980965e-03 2.380093187093734741e-02
8.900000000000000000e+01 8.900000000000000000e+01 3.126155212521553040e-02 7.803962216712534428e-04 1.406930852681398392e-03 2.842521993443369865e-03 2.092429436743259430e-03 2.145248698070645332e-03 2.252791309729218483e-03 5.923679098486900330e-03 1.944988151080906391e-03 1.438207458704710007e-03 2.680409466847777367e-03 1.515387371182441711e-02
9.300000000000000000e+01 9.300000000000000000e+01 3.116472251713275909e-02 1.595408655703067780e-03 1.572189270518720150e-03 1.957479165866971016e-03 2.473759930580854416e-03 1.600528717972338200e-03 1.228641951456665993e-03 8.714315481483936310e-03 1.961718313395977020e-03 1.222918159328401089e-03 1.932219485752284527e-03 2.056676521897315979e-02
9.800000000000000000e+01 9.800000000000000000e+01 3.102450817823410034e-02 3.094418905675411224e-03 1.628707279451191425e-03 2.230171114206314087e-03 2.442803001031279564e-03 1.670315745286643505e-03 1.404655864462256432e-03 6.492430809885263443e-03 1.941729220561683178e-03 1.219769474118947983e-03 2.123712096363306046e-03 1.726811006665229797e-02
1.030000000000000000e+02 1.030000000000000000e+02 3.088393993675708771e-02 1.171570620499551296e-03 1.575994770973920822e-03 2.452540211379528046e-03 2.184839453548192978e-03 1.216945587657392025e-03 9.765043505467474461e-04 4.774022847414016724e-03 1.697057625278830528e-03 1.016910187900066376e-03 2.204630523920059204e-03 1.383525133132934570e-02
1.090000000000000000e+02 1.090000000000000000e+02 3.072262555360794067e-02 1.503940206021070480e-03 1.606195350177586079e-03 2.216143300756812096e-03 2.192234620451927185e-03 1.664700452238321304e-03 1.415554899722337723e-03 3.596886293962597847e-03 1.638139132410287857e-03 9.504185291007161140e-04 1.962837530300021172e-03 1.570552587509155273e-03
1.140000000000000000e+02 1.140000000000000000e+02 3.059102036058902740e-02 1.448470982722938061e-03 1.728642266243696213e-03 2.210648730397224426e-03 2.354677766561508179e-03 1.501469174399971962e-03 1.171421608887612820e-03 3.317632945254445076e-03 1.771150506101548672e-03 1.028118655085563660e-03 1.991045661270618439e-03 2.620331943035125732e-04
1.200000000000000000e+02 1.200000000000000000e+02 3.043271414935588837e-02 1.194391981698572636e-03 1.841695397160947323e-03 2.543648006394505501e-03 2.348564099520444870e-03 1.317529357038438320e-03 1.092788064852356911e-03 2.135849557816982269e-03 1.799586461856961250e-03 1.052686478942632675e-03 2.270233584567904472e-03 5.656041204929351807e-03
1.270000000000000000e+02 1.270000000000000000e+02 3.023310750722885132e-02 1.144196372479200363e-03 1.918063964694738388e-03 2.577182836830615997e-03 2.330647082999348640e-03 1.408022711984813213e-03 1.252236077561974525e-03 1.728813862428069115e-03 1.772569841705262661e-03 1.027875579893589020e-03 2.277149586006999016e-03 2.921901643276214600e-03
1.330000000000000000e+02 1.330000000000000000e+02 3.005276992917060852e-02 1.318159978836774826e-03 2.049833303317427635e-03 2.621907275170087814e-03 2.436183858662843704e-03 1.386690884828567505e-03 1.225751708261668682e-03 1.302088028751313686e-03 1.856777584180235863e-03 1.085391384549438953e-03 2.323949243873357773e-03 1.818541437387466431e-03
1.400000000000000000e+02 1.400000000000000000e+02 2.982961386442184448e-02 1.237162388861179352e-03 2.219331683591008186e-03 2.716212300583720207e-03 2.544404938817024231e-03 1.485195942223072052e-03 1.364074181765317917e-03 1.121350564062595367e-03 1.933202845975756645e-03 1.134908292442560196e-03 2.401591045781970024e-03 1.594964414834976196e-03
1.480000000000000000e+02 1.480000000000000000e+02 2.955403923988342285e-02 1.329602207988500595e-03 2.374979667365550995e-03 2.654762938618659973e-03 2.655430231243371964e-03 1.600051182322204113e-03 1.465121749788522720e-03 1.088793971575796604e-03 1.978389220312237740e-03 1.154430676251649857e-03 2.335431287065148354e-03 3.008842468261718750e-04
1.560000000000000000e+02 1.560000000000000000e+02 2.925782091915607452e-02 1.373843871988356113e-03 2.577676903456449509e-03 2.668025204911828041e-03 2.799381967633962631e-03 1.705704489722847939e-03 1.590055064298212528e-03 6.100276368670165539e-04 2.053767209872603416e-03 1.200638245791196823e-03 2.336514648050069809e-03 3.042165189981460571e-04
1.640000000000000000e+02 1.640000000000000000e+02 2.894008718430995941e-02 1.467210240662097931e-03 2.770471386611461639e-03 2.627637004479765892e-03 2.945316722616553307e-03 1.785430707968771458e-03 1.680299290455877781e-03 5.921394913457334042e-04 2.117122290655970573e-03 1.238614786416292191e-03 2.288498915731906891e-03 5.615949630737304688e-04
1.720000000000000000e+02 1.720000000000000000e+02 2.860030718147754669e-02 1.490343129262328148e-03 2.972346963360905647e-03 2.618953818455338478e-03 3.075871383771300316e-03 1.876113470643758774e-03 1.826432882808148861e-03 5.856635398231446743e-04 2.162319142371416092e-03 1.269967062398791313e-03 2.257853979244828224e-03 2.416707575321197510e-04
1.810000000000000000e+02 1.810000000000000000e+02 2.819023467600345612e-02 1.549548585899174213e-03 3.208456793799996376e-03 2.623475855216383934e-03 3.237132215872406960e-03 1.916051376610994339e-03 1.951108570210635662e-03 5.114507512189447880e-04 2.220569178462028503e-03 1.318665337748825550e-03 2.233261941000819206e-03 1.423545181751251221e-04
1.910000000000000000e+02 1.910000000000000000e+02 2.769631333649158478e-02 1.589795108884572983e-03 3.481710795313119888e-03 2.667459426447749138e-03 3.420795546844601631e-03 1.966707175597548485e-03 2.145335776731371880e-03 5.364268436096608639e-04 2.275013132020831108e-03 1.373244100250303745e-03 2.220551948994398117e-03 5.335360765457153320e-05
2.010000000000000000e+02 2.010000000000000000e+02 2.715295366942882538e-02 1.650236663408577442e-03 3.784014843404293060e-03 2.778064692392945290e-03 3.645941847935318947e-03 1.998303923755884171e-03 2.365524880588054657e-03 5.535125965252518654e-04 2.352838404476642609e-03 1.454922603443264961e-03 2.247958211228251457e-03 6.619840860366821289e-06
2.110000000000000000e+02 2.110000000000000000e+02 2.654217742383480072e-02 1.739556319080293179e-03 4.131673369556665421e-03 2.974383998662233353e-03 3.946443088352680206e-03 2.044172259047627449e-03 2.636610530316829681e-03 5.707283853553235531e-04 2.480286639183759689e-03 1.582361641339957714e-03 2.327753230929374695e-03 3.850832581520080566e-05
2.220000000000000000e+02 2.220000000000000000e+02 2.575344219803810120e-02 1.895027235150337219e-03 4.605730064213275909e-03 3.329293569549918175e-03 4.413294605910778046e-03 2.158631337806582451e-03 3.034140681847929955e-03 6.297406507655978203e-04 2.722491975873708725e-03 1.813149894587695599e-03 2.504113595932722092e-03 1.121256500482559204e-04
2.340000000000000000e+02 2.340000000000000000e+02 2.466110698878765106e-02 2.206652890890836716e-03 5.295242182910442352e-03 3.952145576477050781e-03 5.185384303331375122e-03 2.491957973688840866e-03 3.676589578390121460e-03 7.432020502164959908e-04 3.194024087861180305e-03 2.236301079392433167e-03 2.843646099790930748e-03 1.344755291938781738e-04
2.460000000000000000e+02 2.460000000000000000e+02 2.312821336090564728e-02 2.792411949485540390e-03 6.207327358424663544e-03 4.961242899298667908e-03 6.371782161295413971e-03 3.245672676712274551e-03 4.663337487727403641e-03 9.653051965869963169e-04 4.015068057924509048e-03 2.925574779510498047e-03 3.415974322706460953e-03 2.044849097728729248e-04
2.590000000000000000e+02 2.590000000000000000e+02 2.055875398218631744e-02 3.781546605750918388e-03 6.870831362903118134e-03 6.467703264206647873e-03 7.900855503976345062e-03 4.531281534582376480e-03 5.864611826837062836e-03 1.403144910000264645e-03 5.192017648369073868e-03 3.811415284872055054e-03 4.184541292488574982e-03 3.290120512247085571e-04
2.730000000000000000e+02 2.730000000000000000e+02 1.748355291783809662e-02 2.324383705854415894e-03 1.434779609553515911e-03 4.914834629744291306e-03 4.258948843926191330e-03 2.156968461349606514e-03 2.429496962577104568e-03 1.594499684870243073e-03 2.390207024291157722e-03 1.371748978272080421e-03 2.375473035499453545e-03 9.050779044628143311e-05
2.870000000000000000e+02 2.870000000000000000e+02 1.734085939824581146e-02 2.719766460359096527e-03 4.419088363647460938e-03 2.168564358726143837e-03 2.036367775872349739e-03 3.235184121876955032e-03 4.148374777287244797e-03 1.254100003279745579e-03 2.589294686913490295e-03 1.718880026601254940e-03 2.794822677969932556e-03 1.691393554210662842e-04
3.020000000000000000e+02 3.020000000000000000e+02 1.702802628278732300e-02 2.958035911433398724e-04 1.399116823449730873e-03 2.440606709569692612e-03 1.294012530706822872e-03 8.890507160685956478e-04 5.329511477611958981e-04 4.395092837512493134e-04 4.199051181785762310e-04 6.517941947095096111e-04 1.976062194444239140e-04 1.174416393041610718e-04
3.180000000000000000e+02 3.180000000000000000e+02 1.686180755496025085e-02 2.726545790210366249e-04 1.191904535517096519e-03 2.507553435862064362e-03 1.610055798664689064e-03 1.029946841299533844e-03 8.423744002357125282e-04 3.251426096539944410e-04 5.881618126295506954e-04 9.322146070189774036e-04 5.990876234136521816e-04 3.299862146377563477e-05
3.350000000000000000e+02 3.350000000000000000e+02 1.665124855935573578e-02 5.402578390203416348e-04 2.341503277420997620e-03 1.582478522323071957e-03 1.096876221708953381e-03 9.704441181384027004e-04 1.260773278772830963e-03 2.033445489360019565e-04 5.105613381601870060e-04 6.573183345608413219e-04 1.110645360313355923e-03 3.295764327049255371e-05
3.520000000000000000e+02 3.520000000000000000e+02 1.642500050365924835e-02 2.965261228382587433e-04 2.185558201745152473e-03 1.628324855118989944e-03 1.532894792035222054e-03 7.072091102600097656e-04 9.655738831497728825e-04 1.782427862053737044e-04 4.375770804472267628e-04 8.446957799606025219e-04 1.155819627456367016e-03 8.190050721168518066e-06
3.710000000000000000e+02 3.710000000000000000e+02 1.617642678320407867e-02 3.591187996789813042e-04 2.259119879454374313e-03 1.010829815641045570e-03 1.464224653318524361e-03 6.591559504158794880e-04 8.624094771221280098e-04 1.680653076618909836e-04 5.275642615742981434e-04 1.020015683025121689e-03 1.329369843006134033e-03 1.684203743934631348e-05
3.900000000000000000e+02 3.900000000000000000e+02 1.594472862780094147e-02 4.723716410808265209e-04 1.802682527340948582e-03 7.357338326983153820e-04 1.336973160505294800e-03 8.790597785264253616e-04 1.088626217097043991e-03 1.900708593893796206e-04 6.891789962537586689e-04 1.270573702640831470e-03 1.420486718416213989e-03 1.268647611141204834e-05
4.110000000000000000e+02 4.110000000000000000e+02 1.570071652531623840e-02 6.288904114626348019e-04 1.266943057999014854e-03 5.354947643354535103e-04 1.212261500768363476e-03 1.126473420299589634e-03 1.426789327524602413e-03 2.052413328783586621e-04 8.328451658599078655e-04 1.359243178740143776e-03 1.475985744036734104e-03 1.417472958564758301e-05
4.320000000000000000e+02 4.320000000000000000e+02 1.545352675020694733e-02 7.305599865503609180e-04 9.025509352795779705e-04 4.975851043127477169e-04 1.287937746383249760e-03 1.258808304555714130e-03 1.595773384906351566e-03 2.243752242065966129e-04 9.120960603468120098e-04 1.319669070653617382e-03 1.480935025028884411e-03 1.340359449386596680e-05
4.550000000000000000e+02 4.550000000000000000e+02 1.517000049352645874e-02 8.144562598317861557e-04 7.387255900539457798e-04 5.118123372085392475e-04 1.505217864178121090e-03 1.356753055006265640e-03 1.608438906259834766e-03 2.580581058282405138e-04 9.965314529836177826e-04 1.253027701750397682e-03 1.466467860154807568e-03 1.414678990840911865e-05
4.790000000000000000e+02 4.790000000000000000e+02 1.485041901469230652e-02 9.113020496442914009e-04 6.615623715333640575e-04 5.319170886650681496e-04 1.753865391947329044e-03 1.505396212451159954e-03 1.574754016473889351e-03 3.131526755169034004e-04 1.132312114350497723e-03 1.232674694620072842e-03 1.461463165469467640e-03 1.577101647853851318e-05
5.040000000000000000e+02 5.040000000000000000e+02 1.447227597236633301e-02 1.022513490170240402e-03 6.722469697706401348e-04 5.629046354442834854e-04 1.985538285225629807e-03 1.710445736534893513e-03 1.584627083502709866e-03 3.961039183195680380e-04 1.317864865995943546e-03 1.260969438590109348e-03 1.509706838987767696e-03 1.838617026805877686e-05
5.300000000000000000e+02 5.300000000000000000e+02 1.400032453238964081e-02 1.161171123385429382e-03 7.857952150516211987e-04 6.325948052108287811e-04 2.158417599275708199e-03 1.985579263418912888e-03 1.680242246948182583e-03 5.292772548273205757e-04 1.572261215187609196e-03 1.345341443084180355e-03 1.655246131122112274e-03 2.420507371425628662e-05
5.580000000000000000e+02 5.580000000000000000e+02 1.334824878722429276e-02 1.388034899719059467e-03 1.025706878863275051e-03 7.748403004370629787e-04 2.279837382957339287e-03 2.396311378106474876e-03 1.849108608439564705e-03 7.710910285823047161e-04 1.986066112294793129e-03 1.508889137767255306e-03 1.924160402268171310e-03 3.160536289215087891e-05
5.870000000000000000e+02 5.870000000000000000e+02 1.251806598156690598e-02 1.334429369308054447e-03 7.597883814014494419e-04 6.505182827822864056e-04 1.775215729139745235e-03 2.273130463436245918e-03 1.525126746855676174e-03 6.854046951048076153e-04 1.852636807598173618e-03 8.734682342037558556e-04 1.701375585980713367e-03 2.345442771911621094e-05
6.180000000000000000e+02 6.180000000000000000e+02 1.218084990978240967e-02 7.282477454282343388e-04 7.952898740768432617e-04 3.846685867756605148e-04 8.472272893413901329e-04 1.124442089349031448e-03 5.648760125041007996e-04 4.426954837981611490e-04 7.739246357232332230e-04 1.689420081675052643e-03 6.494387635029852390e-04 1.363083720207214355e-05
6.500000000000000000e+02 6.500000000000000000e+02 1.197384949773550034e-02 7.821322069503366947e-04 5.298322648741304874e-04 2.966877946164458990e-04 6.312595796771347523e-04 1.276409719139337540e-03 4.255465755704790354e-04 2.610252122394740582e-04 1.046681194566190243e-03 1.135475351475179195e-03 5.783550441265106201e-04 7.273629307746887207e-06
6.840000000000000000e+02 6.840000000000000000e+02 1.176768075674772263e-02 7.688570767641067505e-04 6.188898114487528801e-04 2.986967156175523996e-04 5.806859117001295090e-04 1.308965380303561687e-03 3.974900464527308941e-04 3.006148326676338911e-04 1.146446913480758667e-03 1.233561197295784950e-03 5.112809012643992901e-04 7.580965757369995117e-06
7.200000000000000000e+02 7.200000000000000000e+02 1.151968259364366531e-02 7.950310828164219856e-04 7.239312981255352497e-04 2.879433159250766039e-04 6.583850481547415257e-04 1.364323776215314865e-03 4.256330721545964479e-04 3.465191402938216925e-04 1.366056036204099655e-03 1.322319381870329380e-03 5.347983678802847862e-04 9.149312973022460938e-06
7.580000000000000000e+02 7.580000000000000000e+02 1.120706740766763687e-02 8.874168270267546177e-04 8.614175021648406982e-04 2.581127337180078030e-04 7.374376291409134865e-04 1.236100099049508572e-03 4.519773356150835752e-04 3.859052085317671299e-04 1.678219530731439590e-03 1.348252175375819206e-03 6.036870181560516357e-04 1.067854464054107666e-05
7.980000000000000000e+02 7.980000000000000000e+02 1.083403732627630234e-02 1.151412841863930225e-03 1.032036961987614632e-03 2.850421005859971046e-04 7.356948917731642723e-04 8.711752016097307205e-04 5.021400866098701954e-04 4.412326088640838861e-04 1.926550292409956455e-03 1.218924997374415398e-03 8.094795048236846924e-04 1.121405512094497681e-05
8.390000000000000000e+02 8.390000000000000000e+02 1.038201246410608292e-02 1.636889763176441193e-03 1.262399717234075069e-03 4.918315098620951176e-04 8.302313508465886116e-04 7.612379267811775208e-04 6.818789988756179810e-04 5.484842695295810699e-04 2.078161342069506645e-03 9.523569606244564056e-04 1.189992297440767288e-03 1.493841409683227539e-05
8.830000000000000000e+02 8.830000000000000000e+02 9.765882976353168488e-03 1.796042546629905701e-03 1.427972107194364071e-03 6.107021472416818142e-04 7.827238878235220909e-04 7.463163929060101509e-04 6.144499056972563267e-04 5.833561881445348263e-04 1.790760317817330360e-03 5.946264136582612991e-04 1.182778854854404926e-03 1.266226172447204590e-05
9.300000000000000000e+02 9.300000000000000000e+02 9.243725799024105072e-03 1.981370849534869194e-03 1.414004247635602951e-03 7.691503851674497128e-04 6.773361237719655037e-04 7.942853844724595547e-04 8.635806152597069740e-04 8.935051155276596546e-04 1.230567693710327148e-03 1.397206098772585392e-03 9.816015372052788734e-04 1.616147346794605255e-05
9.780000000000000000e+02 9.780000000000000000e+02 8.177679032087326050e-03 3.891880856826901436e-03 2.166981576010584831e-03 1.575962756760418415e-03 1.342569361440837383e-03 1.377299544401466846e-03 1.480760169215500355e-03 1.487412839196622372e-03 2.106684725731611252e-03 3.064323682337999344e-03 1.967896707355976105e-03 5.367398262023925781e-05
1.029000000000000000e+03 1.029000000000000000e+03 5.188634619116783142e-03 1.800316036678850651e-03 2.030866220593452454e-03 2.994946902617812157e-03 1.928909798152744770e-03 2.003231551498174667e-03 1.222838996909558773e-03 1.084784860722720623e-03 2.602240070700645447e-03 2.146793762221932411e-03 2.085120650008320808e-03 1.164805144071578979e-05
1.083000000000000000e+03 1.083000000000000000e+03 4.191880114376544952e-03 1.314227818511426449e-03 9.984676726162433624e-04 1.825055573135614395e-03 8.896425133571028709e-04 1.910937833599746227e-03 5.302251665852963924e-04 9.972129482775926590e-04 1.184875145554542542e-03 5.119713605381548405e-04 7.849753601476550102e-04 1.541245728731155396e-05
1.140000000000000000e+03 1.140000000000000000e+03 3.514574375003576279e-03 5.330050480552017689e-04 8.070779731497168541e-04 1.029345556162297726e-03 1.233248389326035976e-03 1.048908685334026814e-03 5.462170811370015144e-04 7.959721260704100132e-04 1.060613780282437801e-03 5.232623661868274212e-04 4.767019418068230152e-04 6.120651960372924805e-06
1.200000000000000000e+03 1.200000000000000000e+03 3.185173263773322105e-03 4.790226812474429607e-04 7.321497541852295399e-04 7.176413782872259617e-04 7.342195603996515274e-04 4.032863071188330650e-04 6.418718839995563030e-04 7.272477960214018822e-04 9.576192824169993401e-04 4.353688855189830065e-04 4.529390716925263405e-04 5.772337317466735840e-06
1.263000000000000000e+03 1.263000000000000000e+03 2.951086731627583504e-03 4.292642988730221987e-04 6.348502356559038162e-04 6.689821602776646614e-04 3.414089151192456484e-04 2.563832385931164026e-04 5.318915937095880508e-04 6.311296601779758930e-04 8.349206182174384594e-04 2.931008639279752970e-04 7.081966032274067402e-04 2.814922481775283813e-06
1.329000000000000000e+03 1.329000000000000000e+03 2.755762077867984772e-03 2.986850740853697062e-04 5.407268763519823551e-04 5.784273962490260601e-04 2.823216200340539217e-04 1.898047630675137043e-04 4.070085124112665653e-04 6.177379400469362736e-04 6.652242736890912056e-04 3.186191897839307785e-04 9.025921463035047054e-04 3.588385879993438721e-06
1.398000000000000000e+03 1.398000000000000000e+03 2.584638306871056557e-03 2.584324101917445660e-04 4.301102599129080772e-04 5.458352388814091682e-04 3.329909523017704487e-04 1.636688539292663336e-04 3.409809432923793793e-04 5.979388370178639889e-04 4.735280817840248346e-04 3.074032720178365707e-04 8.041083929128944874e-04 2.530869096517562866e-06
1.471000000000000000e+03 1.471000000000000000e+03 2.446596510708332062e-03 2.562384470365941525e-04 3.542671911418437958e-04 5.393658648245036602e-04 3.430702490732073784e-04 1.626273733563721180e-04 3.584051737561821938e-04 5.571286892518401146e-04 3.950535028707236052e-04 2.973495575133711100e-04 6.129972753114998341e-04 1.626089215278625488e-06
1.548000000000000000e+03 1.548000000000000000e+03 2.312352648004889488e-03 2.706620434764772654e-04 4.106511187274008989e-04 5.644521443173289299e-04 3.216597251594066620e-04 1.822091144276782870e-04 4.496710316743701696e-04 6.438656128011643887e-04 4.831546102650463581e-04 3.888258361257612705e-04 5.721595953218638897e-04 1.844484359025955200e-06
1.630000000000000000e+03 1.630000000000000000e+03 2.091502770781517029e-03 2.584757166914641857e-04 6.634636083617806435e-04 6.457832059822976589e-04 3.205273242201656103e-04 1.950882724486291409e-04 3.763249551411718130e-04 8.486539591103792191e-04 8.027605945244431496e-04 6.978044402785599232e-04 7.462728535756468773e-04 3.699911758303642273e-06
1.715000000000000000e+03 1.715000000000000000e+03 1.790887559764087200e-03 2.265393413836136460e-04 8.176009869202971458e-04 6.545906071551144123e-04 2.330939023522660136e-04 1.363070041406899691e-04 2.973909431602805853e-04 5.351794534362852573e-04 9.727263241074979305e-04 3.899880975950509310e-04 7.265044259838759899e-04 3.082677721977233887e-06
1.805000000000000000e+03 1.805000000000000000e+03 1.488217385485768318e-03 3.001809527631849051e-04 7.987657445482909679e-04 8.149518398568034172e-04 3.147108072880655527e-04 1.824510545702651143e-04 4.540902737062424421e-04 4.447450046427547932e-04 1.146722352132201195e-03 1.804257335606962442e-04 6.715023191645741463e-04 3.742985427379608154e-06
1.899000000000000000e+03 1.899000000000000000e+03 1.246902742423117161e-03 3.050245717167854309e-02 1.910383463837206364e-03 6.349164061248302460e-03 1.872355677187442780e-02 9.478741325438022614e-03 2.132463455200195312e-02 1.151302270591259003e-02 4.188476130366325378e-03 5.072881467640399933e-03 4.570576921105384827e-02 2.421349287033081055e-03
1.999000000000000000e+03 1.999000000000000000e+03 1.147448783740401268e-03 4.246297851204872131e-02 2.741002477705478668e-03 1.193329785019159317e-02 2.558084204792976379e-02 1.249500736594200134e-02 3.344921767711639404e-02 1.909688115119934082e-02 4.608368501067161560e-03 8.200133219361305237e-03 8.444367349147796631e-02 3.193691372871398926e-05


==> Arxiv trial/data/LN_fitted.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.400000000000000000e+01 2.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.500000000000000000e+01 2.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.600000000000000000e+01 2.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.700000000000000000e+01 2.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.800000000000000000e+01 2.800000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.900000000000000000e+01 2.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.000000000000000000e+01 3.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.100000000000000000e+01 3.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.200000000000000000e+01 3.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.400000000000000000e+01 3.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.500000000000000000e+01 3.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.600000000000000000e+01 3.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.800000000000000000e+01 3.800000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.900000000000000000e+01 3.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.100000000000000000e+01 4.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.200000000000000000e+01 4.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.400000000000000000e+01 4.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.600000000000000000e+01 4.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.700000000000000000e+01 4.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.900000000000000000e+01 4.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.100000000000000000e+01 5.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.300000000000000000e+01 5.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.500000000000000000e+01 5.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.700000000000000000e+01 5.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.900000000000000000e+01 5.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.200000000000000000e+01 6.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.400000000000000000e+01 6.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.600000000000000000e+01 6.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.900000000000000000e+01 6.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
7.200000000000000000e+01 7.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
7.400000000000000000e+01 7.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
7.700000000000000000e+01 7.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
8.000000000000000000e+01 8.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
8.300000000000000000e+01 8.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
8.600000000000000000e+01 8.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+01 9.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
9.300000000000000000e+01 9.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
9.600000000000000000e+01 9.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.040000000000000000e+02 1.040000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.080000000000000000e+02 1.080000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.120000000000000000e+02 1.120000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.160000000000000000e+02 1.160000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.210000000000000000e+02 1.210000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.250000000000000000e+02 1.250000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.300000000000000000e+02 1.300000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.350000000000000000e+02 1.350000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.400000000000000000e+02 1.400000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.450000000000000000e+02 1.450000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.510000000000000000e+02 1.510000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.570000000000000000e+02 1.570000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.630000000000000000e+02 1.630000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.690000000000000000e+02 1.690000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.750000000000000000e+02 1.750000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.820000000000000000e+02 1.820000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.890000000000000000e+02 1.890000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.960000000000000000e+02 1.960000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.040000000000000000e+02 2.040000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.110000000000000000e+02 2.110000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.190000000000000000e+02 2.190000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.280000000000000000e+02 2.280000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.360000000000000000e+02 2.360000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.450000000000000000e+02 2.450000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.540000000000000000e+02 2.540000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01


==> Arxiv trial/data/LN_fitted2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 3.281223773956298828e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 3.281120061874389648e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 3.281183838844299316e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 3.281316459178924561e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 3.281385898590087891e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 3.281284272670745850e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 3.281155228614807129e-01
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 3.281156420707702637e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 3.281257450580596924e-01
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 3.281349539756774902e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 3.281314671039581299e-01
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 3.281224668025970459e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 3.281176984310150146e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 3.281196951866149902e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 3.281299471855163574e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 3.281339406967163086e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 3.281278312206268311e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 3.281220495700836182e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 3.281177580356597900e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 3.281222879886627197e-01
2.100000000000000000e+01 2.100000000000000000e+01 0.000000000000000000e+00 3.281326293945312500e-01
2.200000000000000000e+01 2.200000000000000000e+01 0.000000000000000000e+00 3.281323611736297607e-01
2.300000000000000000e+01 2.300000000000000000e+01 0.000000000000000000e+00 3.281253278255462646e-01
2.400000000000000000e+01 2.400000000000000000e+01 0.000000000000000000e+00 3.281193375587463379e-01
2.500000000000000000e+01 2.500000000000000000e+01 0.000000000000000000e+00 3.281182944774627686e-01
2.600000000000000000e+01 2.600000000000000000e+01 0.000000000000000000e+00 3.281272053718566895e-01
2.700000000000000000e+01 2.700000000000000000e+01 0.000000000000000000e+00 3.281337618827819824e-01
2.800000000000000000e+01 2.800000000000000000e+01 0.000000000000000000e+00 3.281292021274566650e-01
2.900000000000000000e+01 2.900000000000000000e+01 0.000000000000000000e+00 3.281220197677612305e-01
3.000000000000000000e+01 3.000000000000000000e+01 0.000000000000000000e+00 3.281178474426269531e-01
3.100000000000000000e+01 3.100000000000000000e+01 0.000000000000000000e+00 3.281226456165313721e-01
3.200000000000000000e+01 3.200000000000000000e+01 0.000000000000000000e+00 3.281319737434387207e-01
3.300000000000000000e+01 3.300000000000000000e+01 0.000000000000000000e+00 3.281311392784118652e-01
3.400000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 3.281240463256835938e-01
3.500000000000000000e+01 3.500000000000000000e+01 0.000000000000000000e+00 3.281195461750030518e-01
3.600000000000000000e+01 3.600000000000000000e+01 0.000000000000000000e+00 3.281211256980895996e-01
3.700000000000000000e+01 3.700000000000000000e+01 0.000000000000000000e+00 3.281293213367462158e-01
3.800000000000000000e+01 3.800000000000000000e+01 0.000000000000000000e+00 3.281309604644775391e-01
3.900000000000000000e+01 3.900000000000000000e+01 0.000000000000000000e+00 3.281237483024597168e-01
4.000000000000000000e+01 4.000000000000000000e+01 0.000000000000000000e+00 3.281195461750030518e-01
4.100000000000000000e+01 4.100000000000000000e+01 0.000000000000000000e+00 3.281221389770507812e-01
4.200000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 3.281295001506805420e-01
4.300000000000000000e+01 4.300000000000000000e+01 0.000000000000000000e+00 3.281314969062805176e-01
4.500000000000000000e+01 4.500000000000000000e+01 0.000000000000000000e+00 3.281183540821075439e-01
4.600000000000000000e+01 4.600000000000000000e+01 0.000000000000000000e+00 3.281218111515045166e-01
4.700000000000000000e+01 4.700000000000000000e+01 0.000000000000000000e+00 3.281310498714447021e-01
4.900000000000000000e+01 4.900000000000000000e+01 0.000000000000000000e+00 3.281254768371582031e-01
5.000000000000000000e+01 5.000000000000000000e+01 0.000000000000000000e+00 3.281160295009613037e-01
5.100000000000000000e+01 5.100000000000000000e+01 0.000000000000000000e+00 3.281191885471343994e-01
5.300000000000000000e+01 5.300000000000000000e+01 0.000000000000000000e+00 3.281369805335998535e-01
5.400000000000000000e+01 5.400000000000000000e+01 0.000000000000000000e+00 3.281280994415283203e-01
5.600000000000000000e+01 5.600000000000000000e+01 0.000000000000000000e+00 3.281138539314270020e-01
5.700000000000000000e+01 5.700000000000000000e+01 0.000000000000000000e+00 3.281272351741790771e-01
5.900000000000000000e+01 5.900000000000000000e+01 0.000000000000000000e+00 3.281330466270446777e-01
6.100000000000000000e+01 6.100000000000000000e+01 0.000000000000000000e+00 3.281117379665374756e-01
6.300000000000000000e+01 6.300000000000000000e+01 0.000000000000000000e+00 3.281373977661132812e-01


==> Arxiv trial/data/LN_grad_mse.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 6.923509836196899414e-01 8.511417945555876940e-06 5.783985216112341732e-06 4.045056357426801696e-06 9.421569302503485233e-06 5.558471002586884424e-06 4.291394816391402856e-06 1.273237558052642271e-05 1.763635555107612163e-05 2.560908433224540204e-05 1.833285932661965489e-04 2.303069457411766052e-03 1.438487973064184189e-02 1.063506528735160828e-01
2.000000000000000000e+00 2.000000000000000000e+00 3.487192988395690918e-01 5.687328666681423783e-06 2.944687594208517112e-06 2.158118832085165195e-06 5.284980943542905152e-06 2.958136292363633402e-06 2.383852233833749779e-06 7.312197340070270002e-06 1.202954535983735695e-05 3.024845318577717990e-05 2.478844544384628534e-04 2.838856074959039688e-03 1.975465938448905945e-02 1.354323774576187134e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.573799490928649902e-01 1.249417209692182951e-06 1.044890041157486849e-06 9.458502177039918024e-07 5.432139005279168487e-07 6.197812467689800542e-07 5.611212259282183368e-07 1.640623281673470046e-06 3.800483000304666348e-06 1.510784659330965951e-05 1.275512477150186896e-04 1.389571349136531353e-03 1.002874691039323807e-02 6.335294991731643677e-02
4.000000000000000000e+00 4.000000000000000000e+00 4.326750934123992920e-01 1.271228757104836404e-05 7.078275302774272859e-06 5.112101916893152520e-06 1.002345379674807191e-05 5.919619525229791179e-06 5.436445007944712415e-06 1.751141644490417093e-05 3.791928611462935805e-05 1.620207476662471890e-04 1.405187766067683697e-03 8.958230726420879364e-03 7.130912691354751587e-02 4.254475831985473633e-01
5.000000000000000000e+00 5.000000000000000000e+00 6.164429187774658203e-01 1.734429315547458827e-05 9.626259270589798689e-06 6.897016646689735353e-06 1.432473436580039561e-05 8.187612365873064846e-06 6.828343884990317747e-06 2.296353704878129065e-05 5.284493818180635571e-05 2.186437777709215879e-04 1.948963501490652561e-03 1.271043065935373306e-02 1.061068996787071228e-01 6.862515211105346680e-01
6.000000000000000000e+00 6.000000000000000000e+00 5.815268754959106445e-01 1.255502684216480702e-05 6.809788374084746465e-06 4.942297437082743272e-06 1.041514951793942600e-05 5.775430054200114682e-06 3.998695774498628452e-06 1.486045948695391417e-05 3.764145731111057103e-05 1.234434748766943812e-04 1.167843118309974670e-03 8.105350658297538757e-03 7.598556578159332275e-02 6.525287032127380371e-01
7.000000000000000000e+00 7.000000000000000000e+00 4.004859030246734619e-01 2.948702558569493704e-06 1.678866738075157627e-06 1.232116460414545145e-06 2.495598664609133266e-06 1.534524358248745557e-06 1.142238716056453995e-06 3.542467311490327120e-06 9.873680028249509633e-06 3.590719643398188055e-05 3.038726863451302052e-04 2.220822032541036606e-03 2.487414143979549408e-02 4.044348001480102539e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.677152454853057861e-01 1.017545230297400849e-07 8.405762486063395045e-08 4.841532330601694412e-08 6.291185883355865371e-08 3.849229557317812578e-08 4.864866198772688222e-08 7.754147191008087248e-08 6.851336706859001424e-07 1.285946495954704005e-06 1.492452611273620278e-05 1.371175312669947743e-04 7.156329811550676823e-04 1.236538216471672058e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.623101770877838135e-01 1.266192839466384612e-07 1.147890245078997395e-07 4.948345377897567232e-08 6.359741888672942878e-08 4.384396845580340596e-08 3.961593364465443301e-08 6.554491704946485697e-08 2.787101323065144243e-07 3.795346685819822596e-07 7.098575679265195504e-06 2.755285822786390781e-04 4.840078763663768768e-03 9.193538129329681396e-02
1.000000000000000000e+01 1.000000000000000000e+01 3.337798416614532471e-01 1.732648939878345118e-07 1.049066611358284717e-07 7.912555588518443983e-08 1.738327028988351231e-07 1.139534973049194377e-07 8.079632607405073941e-08 1.586757036875496851e-07 2.179221837650402449e-06 6.103091891418443993e-06 8.390214497921988368e-05 9.222692460753023624e-04 2.116198092699050903e-02 2.122372537851333618e-01
1.100000000000000000e+01 1.100000000000000000e+01 3.843910992145538330e-01 1.226811718879616819e-06 7.614985406689811498e-07 5.592893330685910769e-07 1.313526695412292611e-06 7.480428507733449806e-07 4.039274585920793470e-07 8.937487905313901138e-07 9.790546755539253354e-06 3.105926589341834188e-05 1.774733245838433504e-04 8.413294563069939613e-04 3.215846419334411621e-02 2.250483930110931396e-01
1.200000000000000000e+01 1.200000000000000000e+01 3.599621057510375977e-01 2.547281212628149660e-07 1.822982937937922543e-07 1.353174639007193036e-07 3.014245066879084334e-07 1.700222753697744338e-07 9.126269162607059116e-08 1.801351743324630661e-07 2.064760110442875884e-06 6.961883173062233254e-06 8.314348087878897786e-05 6.706000422127544880e-04 3.034897148609161377e-02 1.485283672809600830e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.917213439941406250e-01 1.158854772143058653e-07 5.431140337464057666e-08 4.367244699210459657e-08 9.823161661870472017e-08 5.340065101222535304e-08 2.905389173690764437e-08 5.534872116186306812e-08 7.255451350829389412e-07 2.553040758357383311e-06 3.000382457685191184e-05 2.480598632246255875e-04 8.202780969440937042e-03 4.911031946539878845e-02
1.400000000000000000e+01 1.400000000000000000e+01 2.508436143398284912e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.604957902804017067e-03 2.230387181043624878e-03
1.500000000000000000e+01 1.500000000000000000e+01 2.708106935024261475e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.573193073272705078e-02 3.192672133445739746e-02
1.600000000000000000e+01 1.600000000000000000e+01 3.200601935386657715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.475145995616912842e-02 9.589465707540512085e-02
1.700000000000000000e+01 1.700000000000000000e+01 3.374639749526977539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.699501022696495056e-02 1.228211894631385803e-01
1.800000000000000000e+01 1.800000000000000000e+01 3.038116395473480225e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.603557288646697998e-02 8.769778907299041748e-02
1.900000000000000000e+01 1.900000000000000000e+01 2.605411410331726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.521639503538608551e-02 2.976772002875804901e-02
2.000000000000000000e+01 2.000000000000000000e+01 2.519547343254089355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.342225261032581329e-02 9.590429253876209259e-03
2.100000000000000000e+01 2.100000000000000000e+01 2.765859365463256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.799752846360206604e-02 3.440532460808753967e-02
2.200000000000000000e+01 2.200000000000000000e+01 2.984893023967742920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.614215999841690063e-02 5.080464109778404236e-02
2.300000000000000000e+01 2.300000000000000000e+01 2.916690409183502197e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.270786702632904053e-02 4.746557399630546570e-02
2.400000000000000000e+01 2.400000000000000000e+01 2.662587165832519531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.122457444667816162e-02 3.104992210865020752e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.567345499992370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.114060126245021820e-02 3.202273324131965637e-02
2.700000000000000000e+01 2.700000000000000000e+01 2.721619904041290283e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.551548302173614502e-02 6.818337738513946533e-02
2.800000000000000000e+01 2.800000000000000000e+01 2.766699194908142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059141829609870911e-02 7.877944409847259521e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.532402575016021729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.137916535139083862e-02 2.342559210956096649e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.572260200977325439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232271969318389893e-02 2.650553919374942780e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.638965547084808350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.461890459060668945e-02 3.437533229589462280e-02
3.500000000000000000e+01 3.500000000000000000e+01 2.565755546092987061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.959854342043399811e-02 2.593874931335449219e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.506668865680694580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.976371958851814270e-03 1.050582155585289001e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.575647830963134766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.905295230448246002e-02 4.027803987264633179e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.528034746646881104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.709792017936706543e-02 2.335506118834018707e-02
4.300000000000000000e+01 4.300000000000000000e+01 2.505683600902557373e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.463440299034118652e-03 9.131602011620998383e-03
4.500000000000000000e+01 4.500000000000000000e+01 2.540277540683746338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.931481249630451202e-02 2.241781912744045258e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.501130700111389160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.119328524917364120e-03 4.189531318843364716e-03
5.000000000000000000e+01 5.000000000000000000e+01 2.513759434223175049e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.067461166530847549e-02 1.601133495569229126e-02
5.300000000000000000e+01 5.300000000000000000e+01 2.507790923118591309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.795367855578660965e-03 1.188711449503898621e-02
5.600000000000000000e+01 5.600000000000000000e+01 2.506960034370422363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.154828403145074844e-03 1.015368662774562836e-02
5.900000000000000000e+01 5.900000000000000000e+01 2.504552900791168213e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.683535244315862656e-03 8.281377144157886505e-03
6.200000000000000000e+01 6.200000000000000000e+01 2.503316104412078857e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.804884083569049835e-03 7.598889060318470001e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.502659857273101807e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.251773934811353683e-03 6.779837422072887421e-03
6.800000000000000000e+01 6.800000000000000000e+01 2.501561343669891357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.213253803551197052e-03 4.924487322568893433e-03
7.200000000000000000e+01 7.200000000000000000e+01 2.500317692756652832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.437648897990584373e-03 2.246533520519733429e-03
7.600000000000000000e+01 7.600000000000000000e+01 2.501532435417175293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.147767623886466026e-03 5.094947759062051773e-03
8.000000000000000000e+01 8.000000000000000000e+01 2.500308752059936523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.402278663590550423e-03 2.212623134255409241e-03
8.400000000000000000e+01 8.400000000000000000e+01 2.500160038471221924e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.006481121294200420e-03 1.596280140802264214e-03
8.900000000000000000e+01 8.900000000000000000e+01 2.500310540199279785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.400969922542572021e-03 2.261892193928360939e-03
9.300000000000000000e+01 9.300000000000000000e+01 2.500171363353729248e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.037189387716352940e-03 1.650063553825020790e-03
9.800000000000000000e+01 9.800000000000000000e+01 2.500019669532775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.514100390020757914e-04 5.645470810122787952e-04
1.030000000000000000e+02 1.030000000000000000e+02 2.500004172325134277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.611826155567541718e-04 2.587896888144314289e-04
1.090000000000000000e+02 1.090000000000000000e+02 2.500003874301910400e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.562303659738972783e-04 2.504909352865070105e-04
1.140000000000000000e+02 1.140000000000000000e+02 2.500016689300537109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.224527463316917419e-04 5.186444032005965710e-04
1.200000000000000000e+02 1.200000000000000000e+02 2.500009834766387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.487186866346746683e-04 3.985881630796939135e-04
1.270000000000000000e+02 1.270000000000000000e+02 2.500001788139343262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.034489832818508148e-04 1.660868438193574548e-04
1.330000000000000000e+02 1.330000000000000000e+02 2.500000894069671631e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.502949640387669206e-05 1.363624323857948184e-04
1.400000000000000000e+02 1.400000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.561865065013989806e-05 2.511800448701251298e-05
1.480000000000000000e+02 1.480000000000000000e+02 2.500000298023223877e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.027126462664455175e-05 8.079475810518488288e-05
1.560000000000000000e+02 1.560000000000000000e+02 2.500000596046447754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.508233905653469265e-05 7.233094947878271341e-05
1.640000000000000000e+02 1.640000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.268151117983506992e-05 2.047056659648660570e-05
1.720000000000000000e+02 1.720000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.643847988627385348e-06 1.545584200357552618e-05
1.810000000000000000e+02 1.810000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.118181262427242473e-05 1.796129981812555343e-05
1.910000000000000000e+02 1.910000000000000000e+02 2.499999850988388062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.338461960491258651e-06 8.576347681810148060e-06
2.010000000000000000e+02 2.010000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.328152166024665348e-06 2.127570041920989752e-06
2.110000000000000000e+02 2.110000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.428156449241214432e-06 3.870262389682466164e-06
2.220000000000000000e+02 2.220000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.513287202214996796e-06 2.463828877807827666e-06
2.340000000000000000e+02 2.340000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.304619427690340672e-07 1.368227458442561328e-06
2.460000000000000000e+02 2.460000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.815721013073925860e-07 8.336447763213072903e-07
2.590000000000000000e+02 2.590000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.265341123575126403e-07 2.830416292454174254e-07
2.730000000000000000e+02 2.730000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.363375901064500795e-07 1.845344428375028656e-07
2.870000000000000000e+02 2.870000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.281868944325026405e-09 2.471955440341844223e-08
3.020000000000000000e+02 3.020000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.118837430653002230e-08 5.517840762081505090e-08
3.180000000000000000e+02 3.180000000000000000e+02 2.499999850988388062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.239511035095347324e-08 7.479627583961701021e-09
3.350000000000000000e+02 3.350000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
3.520000000000000000e+02 3.520000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
3.710000000000000000e+02 3.710000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
3.900000000000000000e+02 3.900000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
4.110000000000000000e+02 4.110000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
4.320000000000000000e+02 4.320000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
4.550000000000000000e+02 4.550000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
4.790000000000000000e+02 4.790000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
5.040000000000000000e+02 5.040000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
5.300000000000000000e+02 5.300000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
5.580000000000000000e+02 5.580000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
5.870000000000000000e+02 5.870000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
6.180000000000000000e+02 6.180000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
6.500000000000000000e+02 6.500000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
6.840000000000000000e+02 6.840000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
7.200000000000000000e+02 7.200000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
7.580000000000000000e+02 7.580000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
7.980000000000000000e+02 7.980000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.247501627143492442e-09
8.390000000000000000e+02 8.390000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
8.830000000000000000e+02 8.830000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.587935447692871094e-09
9.300000000000000000e+02 9.300000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.587935447692871094e-09
9.780000000000000000e+02 9.780000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.077532160337796086e-08 2.689798606070326059e-08
1.029000000000000000e+03 1.029000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
1.083000000000000000e+03 1.083000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.257256046637849067e-09
1.140000000000000000e+03 1.140000000000000000e+03 2.499999850988388062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.239511035095347324e-08 8.355993230679814587e-09
1.200000000000000000e+03 1.200000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
1.263000000000000000e+03 1.263000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.587935447692871094e-09
1.329000000000000000e+03 1.329000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
1.398000000000000000e+03 1.398000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
1.471000000000000000e+03 1.471000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
1.548000000000000000e+03 1.548000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
1.630000000000000000e+03 1.630000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
1.715000000000000000e+03 1.715000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
1.805000000000000000e+03 1.805000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
1.899000000000000000e+03 1.899000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
1.999000000000000000e+03 1.999000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.607304398580481575e-09


==> Arxiv trial/data/LN_grad_mse2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 3.209279179573059082e-01 9.490688535152003169e-05 3.979546454502269626e-05 3.278286749264225364e-05 7.115347398212179542e-05 8.400824299314990640e-05 6.047487840987741947e-05 6.417669937945902348e-04 2.104227198287844658e-03 6.264373660087585449e-03 3.086320869624614716e-02 4.254108667373657227e-02
2.000000000000000000e+00 2.000000000000000000e+00 2.305275201797485352e-01 2.938689613074529916e-05 1.407669606123818085e-05 1.890381281555164605e-05 2.015818972722627223e-05 2.190379200328607112e-05 1.125861235777847469e-04 5.599451251327991486e-04 1.824800856411457062e-03 5.381571594625711441e-03 2.566512301564216614e-02 3.518343716859817505e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.367288619279861450e-01 9.685080294730141759e-05 4.468955376069061458e-05 2.542604488553479314e-05 7.845767686376348138e-05 6.064531771698966622e-05 2.348841953789815307e-04 1.234170049428939819e-03 4.038701765239238739e-03 1.193995494395494461e-02 5.427617952227592468e-02 7.378970086574554443e-02
4.000000000000000000e+00 4.000000000000000000e+00 3.055658340454101562e-01 1.653780636843293905e-04 7.406825898215174675e-05 3.985004877904430032e-05 1.314188411924988031e-04 1.007589817163534462e-04 7.306302431970834732e-04 3.593948204070329666e-03 1.174803916364908218e-02 3.469350188970565796e-02 1.585611402988433838e-01 2.164053916931152344e-01
5.000000000000000000e+00 5.000000000000000000e+00 3.344768583774566650e-01 1.496633485658094287e-04 6.613655568799003959e-05 3.640926661319099367e-05 1.162956687039695680e-04 8.905662980396300554e-05 7.259357371367514133e-04 3.527625929564237595e-03 1.159028522670269012e-02 3.511656075716018677e-02 1.877310127019882202e-01 2.648956775665283203e-01
6.000000000000000000e+00 6.000000000000000000e+00 2.912746369838714600e-01 7.722966256551444530e-05 3.310624742880463600e-05 2.131826113327406347e-05 5.540361598832532763e-05 4.509325299295596778e-05 2.992123190779238939e-04 1.466000452637672424e-03 4.865689668804407120e-03 1.551572047173976898e-02 1.273137032985687256e-01 1.891654580831527710e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.364051938056945801e-01 3.209751594113186002e-05 1.296128630201565102e-05 1.431573309673694894e-05 1.851234810601454228e-05 1.775115379132330418e-05 4.555251871352083981e-05 1.529618748463690281e-04 5.104499286971986294e-04 1.752276555635035038e-03 4.734198749065399170e-02 7.248312234878540039e-02
8.000000000000000000e+00 8.000000000000000000e+00 2.210668921470642090e-01 2.646530811034608632e-05 1.092701586458133534e-05 1.285633607039926574e-05 1.759748920449055731e-05 1.494146181357791647e-05 3.285919592599384487e-05 3.615197420003823936e-05 1.009769694064743817e-04 3.784587897825986147e-04 7.090572267770767212e-03 1.058740727603435516e-02
9.000000000000000000e+00 9.000000000000000000e+00 2.415504008531570435e-01 2.881319051084574312e-05 1.033792432281188667e-05 1.212466668221168220e-05 1.509332014393294230e-05 1.570021777297370136e-05 7.107654528226703405e-05 3.213121381122618914e-04 1.098392996937036514e-03 4.192087333649396896e-03 3.167174756526947021e-02 4.490464180707931519e-02
1.000000000000000000e+01 1.000000000000000000e+01 2.655770182609558105e-01 3.444364847382530570e-05 1.176525620394386351e-05 1.247683394467458129e-05 1.632243947824463248e-05 2.046795998467132449e-05 9.854917152551934123e-05 4.956183838658034801e-04 1.710615819320082664e-03 6.909682881087064743e-03 3.410422429442405701e-02 4.989399015903472900e-02
1.100000000000000000e+01 1.100000000000000000e+01 2.688449919223785400e-01 3.462572203716263175e-05 1.181991228804690763e-05 1.223676554218400270e-05 1.643425821384880692e-05 2.189357473980635405e-05 8.071296906564384699e-05 4.282160371076315641e-04 1.491380971856415272e-03 6.408322602510452271e-03 2.356916852295398712e-02 4.615064710378646851e-02
1.200000000000000000e+01 1.200000000000000000e+01 2.511669695377349854e-01 2.839119952113833278e-05 9.586168744135648012e-06 1.089131001208443195e-05 1.324429831583984196e-05 1.805446663638576865e-05 4.384457861306145787e-05 2.322581276530399919e-04 8.154542301781475544e-04 3.728952491655945778e-03 9.791956283152103424e-03 3.986260294914245605e-02
1.300000000000000000e+01 1.300000000000000000e+01 2.295310646295547485e-01 2.091986061714123935e-05 7.539944363088579848e-06 9.341729310108348727e-06 1.224221614393172786e-05 1.209514721267623827e-05 2.418932308501098305e-05 6.388824112946167588e-05 2.213015832239761949e-04 1.058878493495285511e-03 7.542931125499308109e-04 2.615838870406150818e-02
1.400000000000000000e+01 1.400000000000000000e+01 2.204620391130447388e-01 1.926978620758745819e-05 8.598837666795589030e-06 8.585156137996818870e-06 1.714302561595104635e-05 1.113540383812505752e-05 2.262318776047322899e-05 1.521879221400013193e-05 1.700479333521798253e-05 3.337486486998386681e-05 7.049580744933336973e-05 7.078005000948905945e-04
1.500000000000000000e+01 1.500000000000000000e+01 2.271583229303359985e-01 2.328741538804024458e-05 1.117493229685351253e-05 8.663407243147958070e-06 2.297304308740422130e-05 1.616004738025367260e-05 3.081011891481466591e-05 3.980554902227595448e-05 1.355072599835693836e-04 8.851858437992632389e-04 5.560305435210466385e-03 3.218995779752731323e-02
1.600000000000000000e+01 1.600000000000000000e+01 2.396336495876312256e-01 2.631393545016180724e-05 1.260037788597401232e-05 8.734622497286181897e-06 2.584614048828370869e-05 1.988489020732231438e-05 4.836519656237214804e-05 1.105554547393694520e-04 3.987307718489319086e-04 2.669325098395347595e-03 1.236537564545869827e-02 6.044019013643264771e-02
1.700000000000000000e+01 1.700000000000000000e+01 2.453140616416931152e-01 2.520431189623195678e-05 1.193384741782210767e-05 8.152495865942910314e-06 2.449703606544062495e-05 1.941565824381541461e-05 5.624442565022036433e-05 1.503963576396927238e-04 5.472360062412917614e-04 3.886026097461581230e-03 1.525320298969745636e-02 7.210935652256011963e-02
1.800000000000000000e+01 1.800000000000000000e+01 2.398449629545211792e-01 2.060615588561631739e-05 9.606921594240702689e-06 6.975581527512986213e-06 1.982583125936798751e-05 1.536100171506404877e-05 4.777401409228332341e-05 1.322043535765260458e-04 4.838219028897583485e-04 3.693763399496674538e-03 1.277833152562379837e-02 6.346457451581954956e-02
1.900000000000000000e+01 1.900000000000000000e+01 2.289127558469772339e-01 1.505597174400463700e-05 6.805196335335494950e-06 5.680684353137621656e-06 1.404833710694219917e-05 1.019746378005947918e-05 3.017645212821662426e-05 7.726552576059475541e-05 2.836518979165703058e-04 2.351587172597646713e-03 7.256489712744951248e-03 4.024091735482215881e-02
2.000000000000000000e+01 2.000000000000000000e+01 2.213528007268905640e-01 1.074504598364001140e-05 4.580510903906542808e-06 4.608742528944276273e-06 9.170687008008826524e-06 6.348475835693534464e-06 1.495645574323134497e-05 2.165935438824817538e-05 7.597038347739726305e-05 6.905455957166850567e-04 1.898022950626909733e-03 1.230717450380325317e-02
2.100000000000000000e+01 2.100000000000000000e+01 2.214582711458206177e-01 8.128808985929936171e-06 3.251401039960910566e-06 3.765133214983507060e-06 5.997608695906819776e-06 4.606842594512272626e-06 1.049649381457129493e-05 1.848781903390772641e-05 6.329074676614254713e-05 6.067709764465689659e-04 1.553221954964101315e-03 1.219620183110237122e-02
2.200000000000000000e+01 2.200000000000000000e+01 2.268143594264984131e-01 6.461688826675526798e-06 2.504776148271048442e-06 3.052709416806465015e-06 4.224384156259475276e-06 3.890241259796312079e-06 1.132460602093487978e-05 3.308970553916878998e-05 1.209203473990783095e-04 1.285186153836548328e-03 3.006153041496872902e-03 2.902469225227832794e-02
2.300000000000000000e+01 2.300000000000000000e+01 2.316873371601104736e-01 5.179733307159040123e-06 1.998047991946805269e-06 2.451001364534022287e-06 3.218548499717144296e-06 3.261286792621831410e-06 1.053897176461759955e-05 3.338553869980387390e-05 1.231746718985959888e-04 1.424678950570523739e-03 3.121719229966402054e-03 3.698402643203735352e-02
2.400000000000000000e+01 2.400000000000000000e+01 2.319916039705276489e-01 4.190160325379110873e-06 1.623671437300799880e-06 1.987778432521736249e-06 2.613831156850210391e-06 2.637193574628327042e-06 8.427243301412090659e-06 2.669637251528911293e-05 9.874779061647132039e-05 1.233090995810925961e-03 2.580032916739583015e-03 3.652281314134597778e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.229232341051101685e-01 3.161621862091124058e-06 1.245927705895155668e-06 1.488364546275988687e-06 2.172467475247685798e-06 1.847389739850768819e-06 4.395122687128605321e-06 9.491248420090414584e-06 3.397085311007685959e-05 4.809050296898931265e-04 9.573268471285700798e-04 1.662351936101913452e-02
2.700000000000000000e+01 2.700000000000000000e+01 2.204987555742263794e-01 2.998808440679567866e-06 1.193068328575463966e-06 1.381452079840528313e-06 2.179084049203083850e-06 1.718370981507177930e-06 3.750873702301760204e-06 2.762800249911379069e-06 5.052627784607466310e-06 5.775758836534805596e-05 1.178072561742737889e-04 2.128871623426675797e-03
2.800000000000000000e+01 2.800000000000000000e+01 2.216117829084396362e-01 2.896741079894127324e-06 1.160739657279918902e-06 1.299394284615118522e-06 2.190116902056615800e-06 1.669264293013839051e-06 4.076800451002782211e-06 5.497331130754901096e-06 1.961426278285216540e-05 3.218664787709712982e-04 6.128480890765786171e-04 1.139189302921295166e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.263156026601791382e-01 2.359859763600979932e-06 9.475838851358275861e-07 1.031867782330664340e-06 1.822770968828990590e-06 1.384637357659812551e-06 4.032411652588052675e-06 8.785671525401994586e-06 3.319939423818141222e-05 6.089928210712969303e-04 1.131458557210862637e-03 2.552602067589759827e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.234235554933547974e-01 1.153272364717849996e-06 4.589996080994751537e-07 5.175654109734750818e-07 8.587081765654147603e-07 6.674142696283524856e-07 1.738764240144519135e-06 2.927948798969737254e-06 1.088844874175265431e-05 2.249284298159182072e-04 4.028596158605068922e-04 1.777214743196964264e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.211777418851852417e-01 4.329817500092758564e-07 1.716257855832736823e-07 1.981715769261427340e-07 3.128395178464415949e-07 2.496589388556458289e-07 5.849739750374283176e-07 5.955407118563016411e-07 1.966620175153366290e-06 4.299369174987077713e-05 7.529806316597387195e-05 8.635953068733215332e-03
3.500000000000000000e+01 3.500000000000000000e+01 2.213639616966247559e-01 8.806229629954032134e-07 3.482178385638690088e-07 4.142614216107176617e-07 6.025649099683505483e-07 5.160997602615680080e-07 1.128501139646687079e-06 1.379026230097224470e-06 4.364821052149636671e-06 1.000293559627607465e-04 1.732959935907274485e-04 9.487029165029525757e-03
3.700000000000000000e+01 3.700000000000000000e+01 2.233650982379913330e-01 1.694840420896071009e-06 6.710245656904589850e-07 8.036043368520040531e-07 1.135945467467536218e-06 1.006943307402252685e-06 2.258484983030939475e-06 3.898096565535524860e-06 1.365096977679058909e-05 3.537528973538428545e-04 5.945615703240036964e-04 1.661814004182815552e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.215780615806579590e-01 1.920587465065182187e-06 7.604114102832681965e-07 9.064838195627089590e-07 1.300797180192603264e-06 1.132311581386602484e-06 2.467703552611055784e-06 2.900464096455834806e-06 9.049035725183784962e-06 2.516251406632363796e-04 4.121959791518747807e-04 1.002638507634401321e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.205192148685455322e-01 1.843671043388894759e-06 7.292015880011604168e-07 8.612499300397757906e-07 1.272744270863768179e-06 1.075926434168650303e-06 2.388865823377273045e-06 1.551213131278927904e-06 2.347347162867663428e-06 5.869464439456351101e-05 8.968465408543124795e-05 2.241660142317414284e-03
4.300000000000000000e+01 4.300000000000000000e+01 2.217138558626174927e-01 1.839801711867039558e-06 7.271565323208051268e-07 8.540755516150966287e-07 1.281385834772663657e-06 1.070722987606131937e-06 2.483028083588578738e-06 2.321124838999821804e-06 7.417848792101722211e-06 2.625309862196445465e-04 4.028599068988114595e-04 1.003327406942844391e-02
4.500000000000000000e+01 4.500000000000000000e+01 2.214724123477935791e-01 2.096398247886099853e-06 8.288128583444631658e-07 9.759113481777603738e-07 1.451972593713435344e-06 1.222334390149626415e-06 2.805013536999467760e-06 2.406541398158879019e-06 7.235539214889286086e-06 2.715070149861276150e-04 4.113129107281565666e-04 8.905351161956787109e-03
4.800000000000000000e+01 4.800000000000000000e+01 2.205355018377304077e-01 2.753477019723504782e-06 1.090979026230343152e-06 1.296349410040420480e-06 1.868614049271855038e-06 1.620693751647195313e-06 3.537315024004783481e-06 2.457977416270296089e-06 3.875135917041916400e-06 9.583161590853706002e-05 1.498113851994276047e-04 2.448105020448565483e-03
5.000000000000000000e+01 5.000000000000000000e+01 2.211208641529083252e-01 3.053327418456319720e-06 1.211227754538413137e-06 1.443253040633862838e-06 2.055566483250004239e-06 1.806501472856325563e-06 3.916113200830295682e-06 3.447028575465083122e-06 8.761780918575823307e-06 3.207352710887789726e-04 4.903022781945765018e-04 7.174966856837272644e-03
5.300000000000000000e+01 5.300000000000000000e+01 2.205956578254699707e-01 3.066760200454154983e-06 1.216115492752578575e-06 1.446565761398233008e-06 2.071946255455259234e-06 1.809883428904868197e-06 3.942681814805837348e-06 2.802598601192585193e-06 4.783327312907204032e-06 1.451908465242013335e-04 2.206926146754994988e-04 3.196524688974022865e-03
5.600000000000000000e+01 5.600000000000000000e+01 2.206927239894866943e-01 2.912580839620204642e-06 1.153753032667736989e-06 1.367748382108402438e-06 1.982328058147686534e-06 1.711285449346178211e-06 3.807156645052600652e-06 2.522105660318629816e-06 4.519729827734408900e-06 1.872387074399739504e-04 2.690059482119977474e-04 4.064780194312334061e-03
5.900000000000000000e+01 5.900000000000000000e+01 2.206302583217620850e-01 3.005814505741000175e-06 1.191052206195308827e-06 1.412884216733800713e-06 2.041842208200250752e-06 1.767873300195788033e-06 3.922021733160363510e-06 2.557983634687843733e-06 4.149003871134482324e-06 1.662964932620525360e-04 2.368706336710602045e-04 3.453391604125499725e-03
6.200000000000000000e+01 6.200000000000000000e+01 2.205116599798202515e-01 3.249179144404479302e-06 1.288968178414506838e-06 1.533204908810148481e-06 2.191974772358662449e-06 1.919031547004124150e-06 4.190337676845956594e-06 2.825998308253474534e-06 3.966273197875125334e-06 9.489171497989445925e-05 1.428546675015240908e-04 1.931961858645081520e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.205959111452102661e-01 3.328153297843527980e-06 1.320734440923843067e-06 1.571972234160057269e-06 2.241138645331375301e-06 1.968032620425219648e-06 4.286890543880872428e-06 3.004295194841688499e-06 4.903331500827334821e-06 1.592852349858731031e-04 2.362521481700241566e-04 3.108795732259750366e-03
6.800000000000000000e+01 6.800000000000000000e+01 2.204625606536865234e-01 3.227135266570257954e-06 1.279863340641895775e-06 1.521174567642447073e-06 2.180762294301530346e-06 1.903763518384948839e-06 4.181426447757985443e-06 2.687051164684817195e-06 3.117986125289462507e-06 2.776813198579475284e-05 3.464178007561713457e-05 4.605608992278575897e-04
7.200000000000000000e+01 7.200000000000000000e+01 2.205186784267425537e-01 3.193191332684364170e-06 1.266091885554487817e-06 1.504014221609395463e-06 2.160552185159758665e-06 1.882162678157328628e-06 4.152374458499252796e-06 2.657954155438346788e-06 3.451173824942088686e-06 1.061041111825034022e-04 1.470924325985834002e-04 1.997505081817507744e-03
7.600000000000000000e+01 7.600000000000000000e+01 2.204817384481430054e-01 3.320809128126711585e-06 1.317501642006391194e-06 1.567417712067253888e-06 2.238714387203799561e-06 1.961915359061094932e-06 4.290684046281967312e-06 2.836309022313798778e-06 3.634175754996249452e-06 6.267016578931361437e-05 9.467962809139862657e-05 1.245602499693632126e-03
8.000000000000000000e+01 8.000000000000000000e+01 2.204675823450088501e-01 3.310087322461185977e-06 1.313101392952376045e-06 1.562017473588639405e-06 2.232390897916047834e-06 1.954973640749813057e-06 4.280730991013115272e-06 2.799906496875337325e-06 3.416133040445856750e-06 3.682516035041771829e-05 5.722185596823692322e-05 7.565815467387437820e-04
8.400000000000000000e+01 8.400000000000000000e+01 2.204789817333221436e-01 3.245331299694953486e-06 1.286906126551912166e-06 1.529782707621052396e-06 2.192966348957270384e-06 1.914234871946973726e-06 4.212932253722101450e-06 2.695624061743728817e-06 3.214339585611014627e-06 6.364087312249466777e-05 8.582393638789653778e-05 1.140170497819781303e-03
8.900000000000000000e+01 8.900000000000000000e+01 2.204622924327850342e-01 3.302207915112376213e-06 1.309771619162347633e-06 1.558158942316367757e-06 2.227679033239837736e-06 1.949815668922383338e-06 4.273417289368808270e-06 2.779589976853458211e-06 3.312421085865935311e-06 2.098040386044885963e-05 3.407582698855549097e-05 4.528355784714221954e-04
9.300000000000000000e+01 9.300000000000000000e+01 2.204633057117462158e-01 3.303405264887260273e-06 1.310187826675246470e-06 1.558822077640797943e-06 2.228388893854571506e-06 1.950516207216423936e-06 4.274595994502305984e-06 2.783835725495009683e-06 3.333842641950468533e-06 2.471072912157978863e-05 3.952593033318407834e-05 5.240503232926130295e-04
9.800000000000000000e+01 9.800000000000000000e+01 2.204641252756118774e-01 3.262169002482551150e-06 1.293465629714773968e-06 1.538380161036911886e-06 2.203216354246251285e-06 1.924571506606298499e-06 4.230236299918033183e-06 2.716167500693700276e-06 3.154629212076542899e-06 3.351127452333457768e-05 4.253897350281476974e-05 5.572868976742029190e-04
1.030000000000000000e+02 1.030000000000000000e+02 2.204606384038925171e-01 3.289067080913810059e-06 1.304232341681199614e-06 1.551884110995160881e-06 2.219561110905488022e-06 1.941406026162439957e-06 4.258118678990285844e-06 2.762868462014012039e-06 3.261482561356388032e-06 1.323290689470013604e-05 2.246025178465060890e-05 3.004984464496374130e-04
1.090000000000000000e+02 1.090000000000000000e+02 2.204595804214477539e-01 3.269706212449818850e-06 1.296318600907397922e-06 1.542371364848804660e-06 2.207704255852149799e-06 1.929194240801734850e-06 4.236555469105951488e-06 2.733027031354140490e-06 3.174736548317014240e-06 1.076756052498240024e-05 9.092034815694205463e-06 1.100753434002399445e-04
1.140000000000000000e+02 1.140000000000000000e+02 2.204595208168029785e-01 3.266047087890910916e-06 1.294756657443940639e-06 1.540661742183146998e-06 2.205420514655997977e-06 1.926854338307748549e-06 4.231824277667328715e-06 2.730564801822765730e-06 3.172676542817498557e-06 1.001327291305642575e-05 7.916389222373254597e-06 9.403401054441928864e-05
1.200000000000000000e+02 1.200000000000000000e+02 2.204595953226089478e-01 3.268924729127320461e-06 1.295813945034751669e-06 1.542233803775161505e-06 2.207106035712058656e-06 1.928612164192600176e-06 4.233831532474141568e-06 2.740392574196448550e-06 3.207750751244020648e-06 6.022046818543458357e-06 9.920518095896113664e-06 1.341735478490591049e-04
1.270000000000000000e+02 1.270000000000000000e+02 2.204594463109970093e-01 3.255591309425653890e-06 1.290315481128345709e-06 1.535750357106735464e-06 2.198912852691137232e-06 1.920181603054516017e-06 4.218409685563528910e-06 2.722924364206846803e-06 3.164929466947796755e-06 8.828491445456165820e-06 6.054086043150164187e-06 6.817956455051898956e-05
1.330000000000000000e+02 1.330000000000000000e+02 2.204594612121582031e-01 3.255704541516024619e-06 1.290258410335809458e-06 1.535946466901805252e-06 2.198916945417295210e-06 1.920203430927358568e-06 4.217436071485280991e-06 2.728008666963432916e-06 3.186148887834860943e-06 5.019175659981556237e-06 6.332763859973056242e-06 8.498388342559337616e-05
1.400000000000000000e+02 1.400000000000000000e+02 2.204594016075134277e-01 3.245057996537070721e-06 1.285845996790158097e-06 1.530802592242253013e-06 2.192364490838372149e-06 1.913462710945168510e-06 4.204865490464726463e-06 2.715282107601524331e-06 3.157540731990593486e-06 7.646272024430800229e-06 4.181887561571784317e-06 4.061264917254447937e-05
1.480000000000000000e+02 1.480000000000000000e+02 2.204593569040298462e-01 3.240184696551295929e-06 1.283745405089575797e-06 1.528560119368194137e-06 2.189313590861274861e-06 1.910339506139280275e-06 4.198230726615292951e-06 2.713356025196844712e-06 3.160892674713977613e-06 5.553772098210174590e-06 2.502164079487556592e-06 2.170028164982795715e-05
1.560000000000000000e+02 1.560000000000000000e+02 2.204593569040298462e-01 3.232881226722383872e-06 1.280666310776723549e-06 1.525105858490860555e-06 2.184785898862173781e-06 1.905691078718518838e-06 4.189024821243947372e-06 2.707236035348614678e-06 3.152559656882658601e-06 5.718241936847334728e-06 2.305211410202900879e-06 1.477543264627456665e-05
1.640000000000000000e+02 1.640000000000000000e+02 2.204593569040298462e-01 3.225167802156647667e-06 1.277423393730714452e-06 1.521447188679303508e-06 2.180009460062137805e-06 1.900786628539208323e-06 4.179392817604821175e-06 2.700385039133834653e-06 3.142139121337095276e-06 6.279640274442499503e-06 2.358748361075413413e-06 4.479195922613143921e-06
1.720000000000000000e+02 1.720000000000000000e+02 2.204593569040298462e-01 3.219005748178460635e-06 1.274807004847389180e-06 1.518562271485279780e-06 2.176176394641515799e-06 1.896858861982764211e-06 4.171399723418289796e-06 2.696200908758328296e-06 3.139287628073361702e-06 5.571002020587911829e-06 2.420197233732324094e-06 1.961574889719486237e-05
1.810000000000000000e+02 1.810000000000000000e+02 2.204593569040298462e-01 3.210585873603122309e-06 1.271265205105009954e-06 1.514574023531167768e-06 2.170961124647874385e-06 1.891506144602317363e-06 4.160845037404214963e-06 2.688885842871968634e-06 3.128579464828362688e-06 5.996966592647368088e-06 2.212501840404001996e-06 3.703171387314796448e-06
1.910000000000000000e+02 1.910000000000000000e+02 2.204593569040298462e-01 3.201941126462770626e-06 1.267618017664062791e-06 1.510498009338334668e-06 2.165600108128273860e-06 1.886007453322235961e-06 4.149872893322026357e-06 2.681961177586345002e-06 3.120087285424233414e-06 5.936751222179736942e-06 2.199260734414565377e-06 5.226116627454757690e-06
2.010000000000000000e+02 2.010000000000000000e+02 2.204593569040298462e-01 3.193451448169071227e-06 1.264035404346941505e-06 1.506498733760963660e-06 2.160334133805008605e-06 1.880606987469946034e-06 4.139071734243771061e-06 2.675271161933778785e-06 3.112232207058696076e-06 5.782088010164443403e-06 2.209164904343197122e-06 1.007947139441967010e-05
2.110000000000000000e+02 2.110000000000000000e+02 2.204593569040298462e-01 3.184794422850245610e-06 1.260386966350779403e-06 1.502416012044704985e-06 2.154966978196171112e-06 1.875102725534816273e-06 4.128098225919529796e-06 2.668253046067547984e-06 3.103389644820708781e-06 5.793664058728609234e-06 2.195989736719639041e-06 9.164214134216308594e-06
2.220000000000000000e+02 2.220000000000000000e+02 2.204593420028686523e-01 3.175297933921683580e-06 1.256386440218193457e-06 1.497937432759499643e-06 2.149079364244244061e-06 1.869066977633337956e-06 4.116063337278319523e-06 2.660544168975320645e-06 3.093649411312071607e-06 5.816013526782626286e-06 2.182467142120003700e-06 7.820548489689826965e-06
2.340000000000000000e+02 2.340000000000000000e+02 2.204593420028686523e-01 3.165040880048763938e-06 1.252066113011096604e-06 1.493103354732738808e-06 2.142720404663123190e-06 1.862548742792569101e-06 4.103048922843299806e-06 2.652263447089353576e-06 3.083323463215492666e-06 5.799981863674474880e-06 2.175526788050774485e-06 7.778871804475784302e-06
2.460000000000000000e+02 2.460000000000000000e+02 2.204593420028686523e-01 3.154841806463082321e-06 1.247773070645052940e-06 1.488298721596947871e-06 2.136398961738450453e-06 1.856072003647568636e-06 4.090110451215878129e-06 2.644040023369598202e-06 3.073091875194222666e-06 5.778396825917297974e-06 2.169374511140631512e-06 7.938593626022338867e-06
2.590000000000000000e+02 2.590000000000000000e+02 2.204593420028686523e-01 3.143852381981560029e-06 1.243149426954914816e-06 1.483122446188644972e-06 2.129587528543197550e-06 1.849094132921891287e-06 4.076166533195646480e-06 2.635172677400987595e-06 3.062054247493506409e-06 5.757628059654962271e-06 2.162399368899059482e-06 8.020550012588500977e-06
2.730000000000000000e+02 2.730000000000000000e+02 2.204593420028686523e-01 3.132082156298565678e-06 1.238198706232651602e-06 1.477580326536553912e-06 2.122294063156004995e-06 1.841623543441528454e-06 4.061230811203131452e-06 2.625675278977723792e-06 3.050225814149598591e-06 5.736966159020084888e-06 2.154769163098535500e-06 8.054077625274658203e-06
2.870000000000000000e+02 2.870000000000000000e+02 2.204593420028686523e-01 3.120376504739397205e-06 1.233277885148709174e-06 1.472069698138511740e-06 2.115041070283041336e-06 1.834197405514714774e-06 4.046376034239074215e-06 2.616226083773653954e-06 3.038454678971902467e-06 5.717149633710505441e-06 2.147063469237764366e-06 8.061993867158889771e-06
3.020000000000000000e+02 3.020000000000000000e+02 2.204593271017074585e-01 3.107911425104248337e-06 1.228040332534874324e-06 1.466204480493615847e-06 2.107318096022936516e-06 1.826293214435281698e-06 4.030555373901734129e-06 2.606165026008966379e-06 3.025927298949682154e-06 5.696297193935606629e-06 2.138780928362393752e-06 8.059432730078697205e-06
3.180000000000000000e+02 3.180000000000000000e+02 2.204593420028686523e-01 3.094696012340136804e-06 1.222490141117305029e-06 1.459987629459646996e-06 2.099129687849199399e-06 1.817916768231953029e-06 4.013776560896076262e-06 2.595495743662468158e-06 3.012643446709262207e-06 5.675248303305124864e-06 2.129819677065825090e-06 8.018454536795616150e-06
3.350000000000000000e+02 3.350000000000000000e+02 2.204593271017074585e-01 3.080754595430335030e-06 1.216638452206098009e-06 1.453431195841403678e-06 2.090492671413812786e-06 1.809083187254145741e-06 3.996074610768118873e-06 2.584237336122896522e-06 2.998628360728616826e-06 5.652729214489227161e-06 2.120456201737397350e-06 7.984926924109458923e-06
3.520000000000000000e+02 3.520000000000000000e+02 2.204593271017074585e-01 3.066902991122333333e-06 1.210829168485361151e-06 1.446921487513463944e-06 2.081914090013015084e-06 1.800313043531787116e-06 3.978488621214637533e-06 2.573054644017247483e-06 2.984710135933710262e-06 5.630831765301991254e-06 2.111067260557319969e-06 7.939059287309646606e-06
3.710000000000000000e+02 3.710000000000000000e+02 2.204593271017074585e-01 3.051544808840844780e-06 1.204391310238861479e-06 1.439705556549597532e-06 2.072403731290251017e-06 1.790592705219751224e-06 3.958983143093064427e-06 2.560654365879599936e-06 2.969277829834027216e-06 5.605898877547588199e-06 2.100742221955442801e-06 7.904367521405220032e-06
3.900000000000000000e+02 3.900000000000000000e+02 2.204593271017074585e-01 3.036307361981016584e-06 1.198007566927117296e-06 1.432548287993995473e-06 2.062967269012006000e-06 1.780952402441471349e-06 3.939626822102582082e-06 2.548348675190936774e-06 2.953971261376864277e-06 5.581750883720815182e-06 2.090386715281056240e-06 7.854076102375984192e-06
4.110000000000000000e+02 4.110000000000000000e+02 2.204593122005462646e-01 3.019618134203483351e-06 1.191019464386045001e-06 1.424712195330357645e-06 2.052634727078839205e-06 1.770398966982611455e-06 3.918421498383395374e-06 2.534870645831688307e-06 2.937206772912759334e-06 5.554702966037439182e-06 2.079166733892634511e-06 7.816124707460403442e-06
4.320000000000000000e+02 4.320000000000000000e+02 2.204593122005462646e-01 3.003075789820286445e-06 1.184097754958202131e-06 1.416947952748159878e-06 2.042395635726279579e-06 1.759946030688297469e-06 3.897401256836019456e-06 2.521507212804863229e-06 2.920591896327096038e-06 5.528272595256567001e-06 2.067999503196915612e-06 7.764669135212898254e-06
4.550000000000000000e+02 4.550000000000000000e+02 2.204593122005462646e-01 2.985128503496525809e-06 1.176594537355413195e-06 1.408529783475387376e-06 2.031286612691474147e-06 1.748612021401640959e-06 3.874589310726150870e-06 2.507011004126979969e-06 2.902576170527026989e-06 5.499131475517060608e-06 2.055907998510519974e-06 7.721595466136932373e-06
4.790000000000000000e+02 4.790000000000000000e+02 2.204593122005462646e-01 2.966576857943437062e-06 1.168844733001606073e-06 1.399832740389683750e-06 2.019807197939371690e-06 1.736904209792555775e-06 3.851009751087985933e-06 2.492026396794244647e-06 2.883953357013524510e-06 5.469260031532030553e-06 2.043415406660642475e-06 7.672468200325965881e-06
5.040000000000000000e+02 5.040000000000000000e+02 2.204593122005462646e-01 2.947441089418134652e-06 1.160856982096447609e-06 1.390865008943364955e-06 2.007967850659042597e-06 1.724835669847379904e-06 3.826679858320858330e-06 2.476566578479832970e-06 2.864753923859097995e-06 5.438210791908204556e-06 2.030540599662344903e-06 7.623806595802307129e-06
5.300000000000000000e+02 5.300000000000000000e+02 2.204592972993850708e-01 2.927752348114154302e-06 1.152644472313113511e-06 1.381642846354225185e-06 1.995784941755118780e-06 1.712425842015363742e-06 3.801635102718137205e-06 2.460655878167017363e-06 2.844997652573511004e-06 5.406285254139220342e-06 2.017296765188802965e-06 7.572816684842109680e-06
5.580000000000000000e+02 5.580000000000000000e+02 2.204592972993850708e-01 2.906771896959980950e-06 1.143901386058132630e-06 1.371821440443454776e-06 1.982806224987143651e-06 1.699211907180142589e-06 3.774945753320935182e-06 2.443700623189215548e-06 2.823956265274318866e-06 5.371923634811537340e-06 2.003196868827217259e-06 7.536727935075759888e-06
5.870000000000000000e+02 5.870000000000000000e+02 2.204592972993850708e-01 2.885289404730428942e-06 1.134958665716112591e-06 1.361769704999460373e-06 1.969519416888942942e-06 1.685694996922393329e-06 3.747613845916930586e-06 2.426338824079721235e-06 2.802417611746932380e-06 5.337234597391216084e-06 1.988706117117544636e-06 7.469672709703445435e-06
6.180000000000000000e+02 6.180000000000000000e+02 2.204592972993850708e-01 2.862598194042220712e-06 1.125522089751029853e-06 1.351159198748064227e-06 1.955482957782805897e-06 1.671428435656707734e-06 3.718733751156833023e-06 2.407996134934364818e-06 2.779672058750293218e-06 5.300373686623061076e-06 1.973386360987205990e-06 7.409602403640747070e-06
6.500000000000000000e+02 6.500000000000000000e+02 2.204592823982238770e-01 2.839463604686898179e-06 1.115909412874316331e-06 1.340345420430821832e-06 1.941173877639812417e-06 1.656894710322376341e-06 3.689277946250513196e-06 2.389288511039922014e-06 2.756486082944320515e-06 5.262447757559129968e-06 1.957829454113380052e-06 7.359543815255165100e-06
6.840000000000000000e+02 6.840000000000000000e+02 2.204592823982238770e-01 2.815196694427868351e-06 1.105838009607396089e-06 1.329010842709976714e-06 1.926167897181585431e-06 1.641666017349052709e-06 3.658376044768374413e-06 2.369666617596521974e-06 2.732179382292088121e-06 5.222912022873060778e-06 1.941494019774836488e-06 7.295748218894004822e-06
7.200000000000000000e+02 7.200000000000000000e+02 2.204592823982238770e-01 2.789856807794421911e-06 1.095332663680892438e-06 1.317181840931880288e-06 1.910498895085765980e-06 1.625776690161728766e-06 3.626101033660233952e-06 2.349172291360446252e-06 2.706808345465105958e-06 5.181510459806304425e-06 1.924444177348050289e-06 7.230089977383613586e-06
7.580000000000000000e+02 7.580000000000000000e+02 2.204592674970626831e-01 2.763504198810551316e-06 1.084421114683209453e-06 1.304888087361177895e-06 1.894204615382477641e-06 1.609269588698225562e-06 3.592518851291970350e-06 2.327852826056187041e-06 2.680426405277103186e-06 5.138437245477689430e-06 1.906655484162911307e-06 7.157213985919952393e-06
7.980000000000000000e+02 7.980000000000000000e+02 2.204592674970626831e-01 2.736196620389819145e-06 1.073127123163430952e-06 1.292157435273111332e-06 1.877319959930900950e-06 1.592181433807127178e-06 3.557714080670848489e-06 2.305758243892341852e-06 2.653100636962335557e-06 5.093882919027237222e-06 1.888245378722785972e-06 7.082708179950714111e-06
8.390000000000000000e+02 8.390000000000000000e+02 2.204592525959014893e-01 2.708643933146959171e-06 1.061746843333821744e-06 1.279322304981178604e-06 1.860287056842935272e-06 1.574960265315894503e-06 3.522584393067518249e-06 2.283460162288974971e-06 2.625542038003914058e-06 5.048613729741191491e-06 1.869726816039474215e-06 7.011694833636283875e-06
8.830000000000000000e+02 8.830000000000000000e+02 2.204592525959014893e-01 2.679522594917216338e-06 1.049734578373318072e-06 1.265763330593472347e-06 1.842282017605612054e-06 1.556780944156344049e-06 3.485441766315489076e-06 2.259886059619020671e-06 2.596426838863408193e-06 5.000483270123368129e-06 1.850103217293508351e-06 6.944639608263969421e-06
9.300000000000000000e+02 9.300000000000000000e+02 2.204592525959014893e-01 2.648964482432347722e-06 1.037147853821807075e-06 1.251546791536384262e-06 1.823386014621064533e-06 1.537725097477959935e-06 3.446448545219027437e-06 2.235142119388910942e-06 2.565888053140952252e-06 4.950229595124255866e-06 1.829533175623510033e-06 6.860587745904922485e-06
9.780000000000000000e+02 9.780000000000000000e+02 2.204592376947402954e-01 2.618314510982600041e-06 1.024542825689422898e-06 1.237299329659435898e-06 1.804435896701761521e-06 1.518638441666553263e-06 3.407332769711501896e-06 2.210318143625045195e-06 2.535276053095003590e-06 4.899940904579125345e-06 1.808861384233750869e-06 6.769085302948951721e-06
1.029000000000000000e+03 1.029000000000000000e+03 2.204592376947402954e-01 2.586357368272729218e-06 1.011417225527111441e-06 1.222451942339830566e-06 1.784671667337534018e-06 1.498761548646143638e-06 3.366522832948248833e-06 2.184422555728815496e-06 2.503367568351677619e-06 4.846882347919745371e-06 1.787376390893768985e-06 6.695277988910675049e-06
1.083000000000000000e+03 1.083000000000000000e+03 2.204592376947402954e-01 2.553176273067947477e-06 9.978110711017507128e-07 1.207047603202227037e-06 1.764151193128782324e-06 1.478154558753885794e-06 3.324133331261691637e-06 2.157526296286960132e-06 2.470252184139098972e-06 4.792150321009103209e-06 1.764974399520724546e-06 6.597489118576049805e-06
1.140000000000000000e+03 1.140000000000000000e+03 2.204592227935791016e-01 2.518894689274020493e-06 9.837777952270698734e-07 1.191146111523266882e-06 1.742947006277972832e-06 1.456893983231566381e-06 3.280328883192851208e-06 2.129731456079753116e-06 2.436062231936375611e-06 4.734973572340095416e-06 1.741919618325482588e-06 6.516231223940849304e-06
1.200000000000000000e+03 1.200000000000000000e+03 2.204592227935791016e-01 2.483556954757659696e-06 9.693372930996702053e-07 1.174765543510147836e-06 1.721081730465812143e-06 1.435010858585883398e-06 3.235147687519202009e-06 2.101067821058677509e-06 2.400835455773631111e-06 4.676345270127058029e-06 1.718108705972554162e-06 6.415881216526031494e-06
1.263000000000000000e+03 1.263000000000000000e+03 2.204592227935791016e-01 2.447296537866350263e-06 9.545460670778993517e-07 1.157971382781397551e-06 1.698642677183670457e-06 1.412591359439829830e-06 3.188764594597159885e-06 2.071642711598542519e-06 2.364710553592885844e-06 4.615731995727401227e-06 1.693687636361573823e-06 6.323680281639099121e-06
1.329000000000000000e+03 1.329000000000000000e+03 2.204592078924179077e-01 2.410189381407690234e-06 9.394382232130737975e-07 1.140799440690898336e-06 1.675673956924583763e-06 1.389691078657051548e-06 3.141287606922560371e-06 2.041521611317875795e-06 2.327766424059518613e-06 4.553880444291280583e-06 1.668657432674081065e-06 6.216811016201972961e-06
1.398000000000000000e+03 1.398000000000000000e+03 2.204592078924179077e-01 2.372384415139094926e-06 9.240731628779030871e-07 1.123316565099230502e-06 1.652267542340268847e-06 1.366390733892330900e-06 3.092884071520529687e-06 2.010814341701916419e-06 2.290148358952137642e-06 4.490861101658083498e-06 1.643146561036701314e-06 6.099231541156768799e-06
1.471000000000000000e+03 1.471000000000000000e+03 2.204591929912567139e-01 2.333405063836835325e-06 9.082631891033088323e-07 1.105305614146345761e-06 1.628124664421193302e-06 1.342413952443166636e-06 3.042956905119353905e-06 1.979142325581051409e-06 2.251381374662742019e-06 4.425390670803608373e-06 1.616879671928472817e-06 5.991430953145027161e-06
1.548000000000000000e+03 1.548000000000000000e+03 2.204591929912567139e-01 2.293362967975554056e-06 8.920547998059191741e-07 1.086817178475030232e-06 1.603306259312375914e-06 1.317830765401595272e-06 2.991644805661053397e-06 1.946585598489036784e-06 2.211595983681036159e-06 4.357687885203631595e-06 1.589903263266023714e-06 5.889916792511940002e-06
1.630000000000000000e+03 1.630000000000000000e+03 2.204591780900955200e-01 2.251878640890936367e-06 8.753020779295184184e-07 1.067678454091947060e-06 1.577580974299053196e-06 1.292410047426528763e-06 2.938453462775214575e-06 1.912835841721971519e-06 2.170403377022012137e-06 4.287646333978045732e-06 1.561957787998835556e-06 5.776761099696159363e-06
1.715000000000000000e+03 1.715000000000000000e+03 2.204591780900955200e-01 2.210116463174927048e-06 8.584727311244932935e-07 1.048423314387036953e-06 1.551666741761437152e-06 1.266869730898179114e-06 2.884873083530692384e-06 1.878836428659269586e-06 2.128963615177781321e-06 4.216850811644690111e-06 1.533752538307453506e-06 5.659647285938262939e-06
1.805000000000000000e+03 1.805000000000000000e+03 2.204591631889343262e-01 2.167245384043781087e-06 8.412346232944400981e-07 1.028672500069660600e-06 1.525044808659004048e-06 1.240709707417408936e-06 2.829845925589324906e-06 1.843913878474268131e-06 2.086451559080160223e-06 4.144215836276998743e-06 1.504827423559618182e-06 5.530659109354019165e-06
1.899000000000000000e+03 1.899000000000000000e+03 2.204591631889343262e-01 2.123901140294037759e-06 8.238475288635527249e-07 1.008718413686437998e-06 1.498112510489590932e-06 1.214312192132638302e-06 2.774175527520128526e-06 1.808583647289196961e-06 2.043510221483302303e-06 4.070909653819398955e-06 1.475548401685955469e-06 5.380017682909965515e-06
1.999000000000000000e+03 1.999000000000000000e+03 2.204591482877731323e-01 2.079390242215595208e-06 8.060328582359943539e-07 9.882414815365336835e-07 1.470434654038399458e-06 1.187259613288915716e-06 2.716972858252120204e-06 1.772271048139373306e-06 1.999434289245982654e-06 3.994720373157178983e-06 1.445516431886062492e-06 5.252193659543991089e-06


==> Arxiv trial/data/Linear_CNN_Linear_Landscape.dat <==
Y	X	Z
-2.0	-2.0	1.361430048942566
-2.0	-1.8620689655172413	0.8142179846763611
-2.0	-1.7241379310344827	0.5273452401161194
-2.0	-1.5862068965517242	0.37879157066345215
-2.0	-1.4482758620689655	0.30231067538261414
-2.0	-1.3103448275862069	0.26304298639297485
-2.0	-1.1724137931034484	0.24294252693653107
-2.0	-1.0344827586206897	0.23269841074943542
-2.0	-0.896551724137931	0.2275407761335373
-2.0	-0.7586206896551724	0.22507552802562714
-2.0	-0.6206896551724137	0.2241055965423584
-2.0	-0.48275862068965525	0.22398747503757477
-2.0	-0.3448275862068966	0.22433818876743317
-2.0	-0.2068965517241379	0.2249598354101181
-2.0	-0.06896551724137945	0.2258545607328415
-2.0	0.06896551724137945	0.227254718542099
-2.0	0.2068965517241379	0.2296707034111023
-2.0	0.34482758620689635	0.23399023711681366
-2.0	0.48275862068965525	0.2416508048772812
-2.0	0.6206896551724137	0.255080908536911
-2.0	0.7586206896551726	0.27951720356941223
-2.0	0.896551724137931	0.3298409581184387
-2.0	1.0344827586206895	0.4513476490974426
-2.0	1.1724137931034484	0.7724459171295166
-2.0	1.3103448275862069	1.6208722591400146
-2.0	1.4482758620689653	3.7529642581939697
-2.0	1.5862068965517242	8.766425132751465
-2.0	1.7241379310344827	19.787700653076172
-2.0	1.862068965517241	42.54094314575195
-2.0	2.0	86.90885162353516
		
-1.8620689655172413	-2.0	0.8193600177764893
-1.8620689655172413	-1.8620689655172413	0.5284730195999146
-1.8620689655172413	-1.7241379310344827	0.37738707661628723
-1.8620689655172413	-1.5862068965517242	0.29977935552597046
-1.8620689655172413	-1.4482758620689655	0.26026615500450134
-1.8620689655172413	-1.3103448275862069	0.24023650586605072
-1.8620689655172413	-1.1724137931034484	0.23009581863880157
-1.8620689655172413	-1.0344827586206897	0.22497403621673584
-1.8620689655172413	-0.896551724137931	0.22242918610572815
-1.8620689655172413	-0.7586206896551724	0.22124606370925903
-1.8620689655172413	-0.6206896551724137	0.22080646455287933
-1.8620689655172413	-0.48275862068965525	0.22076986730098724
-1.8620689655172413	-0.3448275862068966	0.22093704342842102
-1.8620689655172413	-0.2068965517241379	0.2212143838405609
-1.8620689655172413	-0.06896551724137945	0.22161777317523956
-1.8620689655172413	0.06896551724137945	0.22228465974330902
-1.8620689655172413	0.2068965517241379	0.22348889708518982
-1.8620689655172413	0.34482758620689635	0.22565557062625885
-1.8620689655172413	0.48275862068965525	0.22940710186958313
-1.8620689655172413	0.6206896551724137	0.2359331250190735
-1.8620689655172413	0.7586206896551726	0.24885541200637817
-1.8620689655172413	0.896551724137931	0.2808067500591278
-1.8620689655172413	1.0344827586206895	0.3717692196369171
-1.8620689655172413	1.1724137931034484	0.6323079466819763
-1.8620689655172413	1.3103448275862069	1.3332901000976562
-1.8620689655172413	1.4482758620689653	3.0739376544952393
-1.8620689655172413	1.5862068965517242	7.070640563964844
-1.8620689655172413	1.7241379310344827	15.61732006072998
-1.8620689655172413	1.862068965517241	32.77057647705078
-1.8620689655172413	2.0	65.30464172363281
		
-1.7241379310344827	-2.0	0.5446996688842773
-1.7241379310344827	-1.8620689655172413	0.3829573392868042
-1.7241379310344827	-1.7241379310344827	0.3015206456184387
-1.7241379310344827	-1.5862068965517242	0.2604671120643616
-1.7241379310344827	-1.4482758620689655	0.23989912867546082
-1.7241379310344827	-1.3103448275862069	0.22965116798877716
-1.7241379310344827	-1.1724137931034484	0.22455337643623352
-1.7241379310344827	-1.0344827586206897	0.22202107310295105
-1.7241379310344827	-0.896551724137931	0.2207854837179184
-1.7241379310344827	-0.7586206896551724	0.22022764384746552
-1.7241379310344827	-0.6206896551724137	0.22003519535064697
-1.7241379310344827	-0.48275862068965525	0.2200363576412201
-1.7241379310344827	-0.3448275862068966	0.2201327681541443
-1.7241379310344827	-0.2068965517241379	0.22028259932994843
-1.7241379310344827	-0.06896551724137945	0.22050195932388306
-1.7241379310344827	0.06896551724137945	0.22086785733699799
-1.7241379310344827	0.2068965517241379	0.22151312232017517
-1.7241379310344827	0.34482758620689635	0.22260592877864838
-1.7241379310344827	0.48275862068965525	0.22436048090457916
-1.7241379310344827	0.6206896551724137	0.22737590968608856
-1.7241379310344827	0.7586206896551726	0.234296515583992
-1.7241379310344827	0.896551724137931	0.25524386763572693
-1.7241379310344827	1.0344827586206895	0.32198959589004517
-1.7241379310344827	1.1724137931034484	0.5195666551589966
-1.7241379310344827	1.3103448275862069	1.0487968921661377
-1.7241379310344827	1.4482758620689653	2.33840012550354
-1.7241379310344827	1.5862068965517242	5.2297210693359375
-1.7241379310344827	1.7241379310344827	11.258715629577637
-1.7241379310344827	1.862068965517241	23.056459426879883
-1.7241379310344827	2.0	44.877723693847656
		
-1.5862068965517242	-2.0	0.4071938395500183
-1.5862068965517242	-1.8620689655172413	0.309676855802536
-1.5862068965517242	-1.7241379310344827	0.2633308172225952
-1.5862068965517242	-1.5862068965517242	0.2408543974161148
-1.5862068965517242	-1.4482758620689655	0.22993379831314087
-1.5862068965517242	-1.3103448275862069	0.2246595025062561
-1.5862068965517242	-1.1724137931034484	0.2221260666847229
-1.5862068965517242	-1.0344827586206897	0.2209145426750183
-1.5862068965517242	-0.896551724137931	0.22034677863121033
-1.5862068965517242	-0.7586206896551724	0.2201034128665924
-1.5862068965517242	-0.6206896551724137	0.2200300097465515
-1.5862068965517242	-0.48275862068965525	0.22004547715187073
-1.5862068965517242	-0.3448275862068966	0.22010619938373566
-1.5862068965517242	-0.2068965517241379	0.22019734978675842
-1.5862068965517242	-0.06896551724137945	0.2203327864408493
-1.5862068965517242	0.06896551724137945	0.22055286169052124
-1.5862068965517242	0.2068965517241379	0.22091105580329895
-1.5862068965517242	0.34482758620689635	0.22144511342048645
-1.5862068965517242	0.48275862068965525	0.2221803367137909
-1.5862068965517242	0.6206896551724137	0.22340595722198486
-1.5862068965517242	0.7586206896551726	0.2269461452960968
-1.5862068965517242	0.896551724137931	0.2400808483362198
-1.5862068965517242	1.0344827586206895	0.28527989983558655
-1.5862068965517242	1.1724137931034484	0.42098844051361084
-1.5862068965517242	1.3103448275862069	0.7811102867126465
-1.5862068965517242	1.4482758620689653	1.6430314779281616
-1.5862068965517242	1.5862068965517242	3.5350987911224365
-1.5862068965517242	1.7241379310344827	7.393168926239014
-1.5862068965517242	1.862068965517241	14.770821571350098
-1.5862068965517242	2.0	28.097537994384766
		
-1.4482758620689655	-2.0	0.3365083336830139
-1.4482758620689655	-1.8620689655172413	0.2721959054470062
-1.4482758620689655	-1.7241379310344827	0.24380728602409363
-1.4482758620689655	-1.5862068965517242	0.2308705896139145
-1.4482758620689655	-1.4482758620689655	0.22492948174476624
-1.4482758620689655	-1.3103448275862069	0.2222295105457306
-1.4482758620689655	-1.1724137931034484	0.22102533280849457
-1.4482758620689655	-1.0344827586206897	0.22049954533576965
-1.4482758620689655	-0.896551724137931	0.2202782928943634
-1.4482758620689655	-0.7586206896551724	0.22019636631011963
-1.4482758620689655	-0.6206896551724137	0.2201814353466034
-1.4482758620689655	-0.48275862068965525	0.22020024061203003
-1.4482758620689655	-0.3448275862068966	0.22023820877075195
-1.4482758620689655	-0.2068965517241379	0.22029422223567963
-1.4482758620689655	-0.06896551724137945	0.22037968039512634
-1.4482758620689655	0.06896551724137945	0.22051404416561127
-1.4482758620689655	0.2068965517241379	0.22071033716201782
-1.4482758620689655	0.34482758620689635	0.22094914317131042
-1.4482758620689655	0.48275862068965525	0.22117844223976135
-1.4482758620689655	0.6206896551724137	0.22150389850139618
-1.4482758620689655	0.7586206896551726	0.22303028404712677
-1.4482758620689655	0.896551724137931	0.2303546667098999
-1.4482758620689655	1.0344827586206895	0.25753119587898254
-1.4482758620689655	1.1724137931034484	0.34036165475845337
-1.4482758620689655	1.3103448275862069	0.5589053630828857
-1.4482758620689655	1.4482758620689653	1.0747464895248413
-1.4482758620689655	1.5862068965517242	2.1872270107269287
-1.4482758620689655	1.7241379310344827	4.410825729370117
-1.4482758620689655	1.862068965517241	8.571447372436523
-1.4482758620689655	2.0	15.91203498840332
		
-1.3103448275862069	-2.0	0.29754483699798584
-1.3103448275862069	-1.8620689655172413	0.25199273228645325
-1.3103448275862069	-1.7241379310344827	0.23336097598075867
-1.3103448275862069	-1.5862068965517242	0.2255658656358719
-1.3103448275862069	-1.4482758620689655	0.2223135232925415
-1.3103448275862069	-1.3103448275862069	0.22100253403186798
-1.3103448275862069	-1.1724137931034484	0.2205096334218979
-1.3103448275862069	-1.0344827586206897	0.22034507989883423
-1.3103448275862069	-0.896551724137931	0.22030240297317505
-1.3103448275862069	-0.7586206896551724	0.2203010618686676
-1.3103448275862069	-0.6206896551724137	0.2203129529953003
-1.3103448275862069	-0.48275862068965525	0.2203298956155777
-1.3103448275862069	-0.3448275862068966	0.22035178542137146
-1.3103448275862069	-0.2068965517241379	0.2203836441040039
-1.3103448275862069	-0.06896551724137945	0.22043460607528687
-1.3103448275862069	0.06896551724137945	0.2205132693052292
-1.3103448275862069	0.2068965517241379	0.2206154465675354
-1.3103448275862069	0.34482758620689635	0.22070397436618805
-1.3103448275862069	0.48275862068965525	0.22070422768592834
-1.3103448275862069	0.6206896551724137	0.22061224281787872
-1.3103448275862069	0.7586206896551726	0.22097480297088623
-1.3103448275862069	0.896551724137931	0.22428248822689056
-1.3103448275862069	1.0344827586206895	0.23821550607681274
-1.3103448275862069	1.1724137931034484	0.2821321189403534
-1.3103448275862069	1.3103448275862069	0.39853599667549133
-1.3103448275862069	1.4482758620689653	0.6712526082992554
-1.3103448275862069	1.5862068965517242	1.2513517141342163
-1.3103448275862069	1.7241379310344827	2.3901281356811523
-1.3103448275862069	1.862068965517241	4.475433826446533
-1.3103448275862069	2.0	8.063364028930664
		
-1.1724137931034484	-2.0	0.27432766556739807
-1.1724137931034484	-1.8620689655172413	0.24025528132915497
-1.1724137931034484	-1.7241379310344827	0.2273719757795334
-1.1724137931034484	-1.5862068965517242	0.22257772088050842
-1.1724137931034484	-1.4482758620689655	0.22088925540447235
-1.1724137931034484	-1.3103448275862069	0.2203744798898697
-1.1724137931034484	-1.1724137931034484	0.22027519345283508
-1.1724137931034484	-1.0344827586206897	0.22029909491539001
-1.1724137931034484	-0.896551724137931	0.22034229338169098
-1.1724137931034484	-0.7586206896551724	0.22037547826766968
-1.1724137931034484	-0.6206896551724137	0.22039584815502167
-1.1724137931034484	-0.48275862068965525	0.220408096909523
-1.1724137931034484	-0.3448275862068966	0.22041833400726318
-1.1724137931034484	-0.2068965517241379	0.22043342888355255
-1.1724137931034484	-0.06896551724137945	0.22046048939228058
-1.1724137931034484	0.06896551724137945	0.22050325572490692
-1.1724137931034484	0.2068965517241379	0.22055301070213318
-1.1724137931034484	0.34482758620689635	0.22057394683361053
-1.1724137931034484	0.48275862068965525	0.22049537301063538
-1.1724137931034484	0.6206896551724137	0.2202596664428711
-1.1724137931034484	0.7586206896551726	0.22005443274974823
-1.1724137931034484	0.896551724137931	0.22098764777183533
-1.1724137931034484	1.0344827586206895	0.22663632035255432
-1.1724137931034484	1.1724137931034484	0.24606063961982727
-1.1724137931034484	1.3103448275862069	0.2989335060119629
-1.1724137931034484	1.4482758620689653	0.4232509136199951
-1.1724137931034484	1.5862068965517242	0.6855047345161438
-1.1724137931034484	1.7241379310344827	1.192083716392517
-1.1724137931034484	1.862068965517241	2.099025011062622
-1.1724137931034484	2.0	3.6152329444885254
		
-1.0344827586206897	-2.0	0.26001688838005066
-1.0344827586206897	-1.8620689655172413	0.2330302894115448
-1.0344827586206897	-1.7241379310344827	0.22372111678123474
-1.0344827586206897	-1.5862068965517242	0.22081290185451508
-1.0344827586206897	-1.4482758620689655	0.22010299563407898
-1.0344827586206897	-1.3103448275862069	0.22006994485855103
-1.0344827586206897	-1.1724137931034484	0.2201911211013794
-1.0344827586206897	-1.0344827586206897	0.22030672430992126
-1.0344827586206897	-0.896551724137931	0.22038264572620392
-1.0344827586206897	-0.7586206896551724	0.22042346000671387
-1.0344827586206897	-0.6206896551724137	0.2204415500164032
-1.0344827586206897	-0.48275862068965525	0.2204476147890091
-1.0344827586206897	-0.3448275862068966	0.22044958174228668
-1.0344827586206897	-0.2068965517241379	0.22045372426509857
-1.0344827586206897	-0.06896551724137945	0.22046539187431335
-1.0344827586206897	0.06896551724137945	0.22048667073249817
-1.0344827586206897	0.2068965517241379	0.22051022946834564
-1.0344827586206897	0.34482758620689635	0.22050932049751282
-1.0344827586206897	0.48275862068965525	0.22042907774448395
-1.0344827586206897	0.6206896551724137	0.22020037472248077
-1.0344827586206897	0.7586206896551726	0.21983112394809723
-1.0344827586206897	0.896551724137931	0.21968336403369904
-1.0344827586206897	1.0344827586206895	0.2211073786020279
-1.0344827586206897	1.1724137931034484	0.22764679789543152
-1.0344827586206897	1.3103448275862069	0.24700172245502472
-1.0344827586206897	1.4482758620689653	0.29377511143684387
-1.0344827586206897	1.5862068965517242	0.3926750719547272
-1.0344827586206897	1.7241379310344827	0.5812855362892151
-1.0344827586206897	1.862068965517241	0.9108315110206604
-1.0344827586206897	2.0	1.4427950382232666
		
-0.896551724137931	-2.0	0.2514159679412842
-0.896551724137931	-1.8620689655172413	0.22853945195674896
-0.896551724137931	-1.7241379310344827	0.22146207094192505
-0.896551724137931	-1.5862068965517242	0.21977467834949493
-0.896551724137931	-1.4482758620689655	0.21969369053840637
-0.896551724137931	-1.3103448275862069	0.2199532836675644
-0.896551724137931	-1.1724137931034484	0.22019138932228088
-0.896551724137931	-1.0344827586206897	0.22034214437007904
-0.896551724137931	-0.896551724137931	0.22042080760002136
-0.896551724137931	-0.7586206896551724	0.22045475244522095
-0.896551724137931	-0.6206896551724137	0.22046519815921783
-0.896551724137931	-0.48275862068965525	0.2204650193452835
-0.896551724137931	-0.3448275862068966	0.22046148777008057
-0.896551724137931	-0.2068965517241379	0.22045932710170746
-0.896551724137931	-0.06896551724137945	0.22046220302581787
-0.896551724137931	0.06896551724137945	0.22047191858291626
-0.896551724137931	0.2068965517241379	0.22048453986644745
-0.896551724137931	0.34482758620689635	0.22048385441303253
-0.896551724137931	0.48275862068965525	0.22043414413928986
-0.896551724137931	0.6206896551724137	0.22027984261512756
-0.896551724137931	0.7586206896551726	0.2199724018573761
-0.896551724137931	0.896551724137931	0.21956288814544678
-0.896551724137931	1.0344827586206895	0.21941861510276794
-0.896551724137931	1.1724137931034484	0.2206270843744278
-0.896551724137931	1.3103448275862069	0.2256193310022354
-0.896551724137931	1.4482758620689653	0.2389555275440216
-0.896551724137931	1.5862068965517242	0.26805704832077026
-0.896551724137931	1.7241379310344827	0.3234664797782898
-0.896551724137931	1.862068965517241	0.4180600941181183
-0.896551724137931	2.0	0.564719557762146
		
-0.7586206896551724	-2.0	0.2465822398662567
-0.7586206896551724	-1.8620689655172413	0.22588974237442017
-0.7586206896551724	-1.7241379310344827	0.2201581597328186
-0.7586206896551724	-1.5862068965517242	0.21923166513442993
-0.7586206896551724	-1.4482758620689655	0.21953023970127106
-0.7586206896551724	-1.3103448275862069	0.21994899213314056
-0.7586206896551724	-1.1724137931034484	0.22023528814315796
-0.7586206896551724	-1.0344827586206897	0.2203875333070755
-0.7586206896551724	-0.896551724137931	0.220453679561615
-0.7586206896551724	-0.7586206896551724	0.2204749435186386
-0.7586206896551724	-0.6206896551724137	0.22047661244869232
-0.7586206896551724	-0.48275862068965525	0.22047141194343567
-0.7586206896551724	-0.3448275862068966	0.22046492993831635
-0.7586206896551724	-0.2068965517241379	0.22045990824699402
-0.7586206896551724	-0.06896551724137945	0.22045864164829254
-0.7586206896551724	0.06896551724137945	0.22046294808387756
-0.7586206896551724	0.2068965517241379	0.22047202289104462
-0.7586206896551724	0.34482758620689635	0.22047856450080872
-0.7586206896551724	0.48275862068965525	0.2204637974500656
-0.7586206896551724	0.6206896551724137	0.2203942984342575
-0.7586206896551724	0.7586206896551726	0.22022657096385956
-0.7586206896551724	0.896551724137931	0.2199314534664154
-0.7586206896551724	1.0344827586206895	0.21955527365207672
-0.7586206896551724	1.1724137931034484	0.2193329632282257
-0.7586206896551724	1.3103448275862069	0.21985317766666412
-0.7586206896551724	1.4482758620689653	0.22224195301532745
-0.7586206896551724	1.5862068965517242	0.22828514873981476
-0.7586206896551724	1.7241379310344827	0.24037790298461914
-0.7586206896551724	1.862068965517241	0.2612355053424835
-0.7586206896551724	2.0	0.29354220628738403
		
-0.6206896551724137	-2.0	0.24426043033599854
-0.6206896551724137	-1.8620689655172413	0.22460192441940308
-0.6206896551724137	-1.7241379310344827	0.21959397196769714
-0.6206896551724137	-1.5862068965517242	0.21906542778015137
-0.6206896551724137	-1.4482758620689655	0.219538614153862
-0.6206896551724137	-1.3103448275862069	0.220009908080101
-0.6206896551724137	-1.1724137931034484	0.22029484808444977
-0.6206896551724137	-1.0344827586206897	0.22042898833751678
-0.6206896551724137	-0.896551724137931	0.22047705948352814
-0.6206896551724137	-0.7586206896551724	0.22048573195934296
-0.6206896551724137	-0.6206896551724137	0.22048050165176392
-0.6206896551724137	-0.48275862068965525	0.22047245502471924
-0.6206896551724137	-0.3448275862068966	0.22046519815921783
-0.6206896551724137	-0.2068965517241379	0.22045980393886566
-0.6206896551724137	-0.06896551724137945	0.22045733034610748
-0.6206896551724137	0.06896551724137945	0.220459446310997
-0.6206896551724137	0.2068965517241379	0.22046731412410736
-0.6206896551724137	0.34482758620689635	0.22047945857048035
-0.6206896551724137	0.48275862068965525	0.22048908472061157
-0.6206896551724137	0.6206896551724137	0.22048187255859375
-0.6206896551724137	0.7586206896551726	0.22043626010417938
-0.6206896551724137	0.896551724137931	0.22032935917377472
-0.6206896551724137	1.0344827586206895	0.22015343606472015
-0.6206896551724137	1.1724137931034484	0.21994701027870178
-0.6206896551724137	1.3103448275862069	0.21984116733074188
-0.6206896551724137	1.4482758620689653	0.22011564671993256
-0.6206896551724137	1.5862068965517242	0.22125759720802307
-0.6206896551724137	1.7241379310344827	0.22403451800346375
-0.6206896551724137	1.862068965517241	0.22966553270816803
-0.6206896551724137	2.0	0.24035456776618958
		
-0.48275862068965525	-2.0	0.24405516684055328
-0.48275862068965525	-1.8620689655172413	0.22451740503311157
-0.48275862068965525	-1.7241379310344827	0.21967294812202454
-0.48275862068965525	-1.5862068965517242	0.2192070186138153
-0.48275862068965525	-1.4482758620689655	0.21967045962810516
-0.48275862068965525	-1.3103448275862069	0.22010453045368195
-0.48275862068965525	-1.1724137931034484	0.2203514575958252
-0.48275862068965525	-1.0344827586206897	0.22045718133449554
-0.48275862068965525	-0.896551724137931	0.22048771381378174
-0.48275862068965525	-0.7586206896551724	0.22048743069171906
-0.48275862068965525	-0.6206896551724137	0.22047878801822662
-0.48275862068965525	-0.48275862068965525	0.2204703986644745
-0.48275862068965525	-0.3448275862068966	0.22046414017677307
-0.48275862068965525	-0.2068965517241379	0.22045989334583282
-0.48275862068965525	-0.06896551724137945	0.22045782208442688
-0.48275862068965525	0.06896551724137945	0.22045914828777313
-0.48275862068965525	0.2068965517241379	0.22046557068824768
-0.48275862068965525	0.34482758620689635	0.22047826647758484
-0.48275862068965525	0.48275862068965525	0.22049680352210999
-0.48275862068965525	0.6206896551724137	0.22051841020584106
-0.48275862068965525	0.7586206896551726	0.22053858637809753
-0.48275862068965525	0.896551724137931	0.22055386006832123
-0.48275862068965525	1.0344827586206895	0.22056864202022552
-0.48275862068965525	1.1724137931034484	0.22060811519622803
-0.48275862068965525	1.3103448275862069	0.22074031829833984
-0.48275862068965525	1.4482758620689653	0.22111240029335022
-0.48275862068965525	1.5862068965517242	0.22201326489448547
-0.48275862068965525	1.7241379310344827	0.2239927500486374
-0.48275862068965525	1.862068965517241	0.22810916602611542
-0.48275862068965525	2.0	0.23646055161952972
		
-0.3448275862068966	-2.0	0.2465859353542328
-0.3448275862068966	-1.8620689655172413	0.2257818579673767
-0.3448275862068966	-1.7241379310344827	0.22038058936595917
-0.3448275862068966	-1.5862068965517242	0.21961155533790588
-0.3448275862068966	-1.4482758620689655	0.2198900282382965
-0.3448275862068966	-1.3103448275862069	0.2202114760875702
-0.3448275862068966	-1.1724137931034484	0.2203945517539978
-0.3448275862068966	-1.0344827586206897	0.22046804428100586
-0.3448275862068966	-0.896551724137931	0.22048504650592804
-0.3448275862068966	-0.7586206896551724	0.22048093378543854
-0.3448275862068966	-0.6206896551724137	0.22047270834445953
-0.3448275862068966	-0.48275862068965525	0.22046613693237305
-0.3448275862068966	-0.3448275862068966	0.22046196460723877
-0.3448275862068966	-0.2068965517241379	0.22045956552028656
-0.3448275862068966	-0.06896551724137945	0.22045862674713135
-0.3448275862068966	0.06896551724137945	0.2204596847295761
-0.3448275862068966	0.2068965517241379	0.22046378254890442
-0.3448275862068966	0.34482758620689635	0.2204723060131073
-0.3448275862068966	0.48275862068965525	0.22048670053482056
-0.3448275862068966	0.6206896551724137	0.22050878405570984
-0.3448275862068966	0.7586206896551726	0.22054167091846466
-0.3448275862068966	0.896551724137931	0.22059200704097748
-0.3448275862068966	1.0344827586206895	0.22067397832870483
-0.3448275862068966	1.1724137931034484	0.22081664204597473
-0.3448275862068966	1.3103448275862069	0.22107753157615662
-0.3448275862068966	1.4482758620689653	0.22156761586666107
-0.3448275862068966	1.5862068965517242	0.22249841690063477
-0.3448275862068966	1.7241379310344827	0.2242719531059265
-0.3448275862068966	1.862068965517241	0.22765256464481354
-0.3448275862068966	2.0	0.23409561812877655
		
-0.2068965517241379	-2.0	0.25327029824256897
-0.2068965517241379	-1.8620689655172413	0.22875560820102692
-0.2068965517241379	-1.7241379310344827	0.22175054252147675
-0.2068965517241379	-1.5862068965517242	0.22024525701999664
-0.2068965517241379	-1.4482758620689655	0.22016802430152893
-0.2068965517241379	-1.3103448275862069	0.22031629085540771
-0.2068965517241379	-1.1724137931034484	0.22041986882686615
-0.2068965517241379	-1.0344827586206897	0.22046229243278503
-0.2068965517241379	-0.896551724137931	0.2204713672399521
-0.2068965517241379	-0.7586206896551724	0.22046850621700287
-0.2068965517241379	-0.6206896551724137	0.22046376764774323
-0.2068965517241379	-0.48275862068965525	0.22046034038066864
-0.2068965517241379	-0.3448275862068966	0.22045858204364777
-0.2068965517241379	-0.2068965517241379	0.22045810520648956
-0.2068965517241379	-0.06896551724137945	0.220458522439003
-0.2068965517241379	0.06896551724137945	0.22045958042144775
-0.2068965517241379	0.2068965517241379	0.22046111524105072
-0.2068965517241379	0.34482758620689635	0.22046327590942383
-0.2068965517241379	0.48275862068965525	0.22046689689159393
-0.2068965517241379	0.6206896551724137	0.22047430276870728
-0.2068965517241379	0.7586206896551726	0.22049014270305634
-0.2068965517241379	0.896551724137931	0.22052249312400818
-0.2068965517241379	1.0344827586206895	0.2205847203731537
-0.2068965517241379	1.1724137931034484	0.22069862484931946
-0.2068965517241379	1.3103448275862069	0.22090116143226624
-0.2068965517241379	1.4482758620689653	0.22125846147537231
-0.2068965517241379	1.5862068965517242	0.22189518809318542
-0.2068965517241379	1.7241379310344827	0.2230566442012787
-0.2068965517241379	1.862068965517241	0.22523991763591766
-0.2068965517241379	2.0	0.2294689416885376
		
-0.06896551724137945	-2.0	0.26576486229896545
-0.06896551724137945	-1.8620689655172413	0.23384058475494385
-0.06896551724137945	-1.7241379310344827	0.22381964325904846
-0.06896551724137945	-1.5862068965517242	0.22107505798339844
-0.06896551724137945	-1.4482758620689655	0.2204783856868744
-0.06896551724137945	-1.3103448275862069	0.22040893137454987
-0.06896551724137945	-1.1724137931034484	0.2204274982213974
-0.06896551724137945	-1.0344827586206897	0.2204439789056778
-0.06896551724137945	-0.896551724137931	0.22045117616653442
-0.06896551724137945	-0.7586206896551724	0.22045356035232544
-0.06896551724137945	-0.6206896551724137	0.22045408189296722
-0.06896551724137945	-0.48275862068965525	0.22045406699180603
-0.06896551724137945	-0.3448275862068966	0.22045432031154633
-0.06896551724137945	-0.2068965517241379	0.2204553484916687
-0.06896551724137945	-0.06896551724137945	0.2204570323228836
-0.06896551724137945	0.06896551724137945	0.2204584926366806
-0.06896551724137945	0.2068965517241379	0.2204582393169403
-0.06896551724137945	0.34482758620689635	0.22045497596263885
-0.06896551724137945	0.48275862068965525	0.22044843435287476
-0.06896551724137945	0.6206896551724137	0.22044040262699127
-0.06896551724137945	0.7586206896551726	0.22043508291244507
-0.06896551724137945	0.896551724137931	0.22043903172016144
-0.06896551724137945	1.0344827586206895	0.22046060860157013
-0.06896551724137945	1.1724137931034484	0.22050975263118744
-0.06896551724137945	1.3103448275862069	0.22059912979602814
-0.06896551724137945	1.4482758620689653	0.22074870765209198
-0.06896551724137945	1.5862068965517242	0.2210005819797516
-0.06896551724137945	1.7241379310344827	0.2214629352092743
-0.06896551724137945	1.862068965517241	0.22243274748325348
-0.06896551724137945	2.0	0.2247074991464615
		
0.06896551724137945	-2.0	0.2853631377220154
0.06896551724137945	-1.8620689655172413	0.2413150817155838
0.06896551724137945	-1.7241379310344827	0.22659336030483246
0.06896551724137945	-1.5862068965517242	0.22206434607505798
0.06896551724137945	-1.4482758620689655	0.22079728543758392
0.06896551724137945	-1.3103448275862069	0.2204819619655609
0.06896551724137945	-1.1724137931034484	0.2204194813966751
0.06896551724137945	-1.0344827586206897	0.22041849792003632
0.06896551724137945	-0.896551724137931	0.2204296737909317
0.06896551724137945	-0.7586206896551724	0.22043989598751068
0.06896551724137945	-0.6206896551724137	0.22044599056243896
0.06896551724137945	-0.48275862068965525	0.22044868767261505
0.06896551724137945	-0.3448275862068966	0.22045005857944489
0.06896551724137945	-0.2068965517241379	0.22045190632343292
0.06896551724137945	-0.06896551724137945	0.220454603433609
0.06896551724137945	0.06896551724137945	0.22045683860778809
0.06896551724137945	0.2068965517241379	0.2204562872648239
0.06896551724137945	0.34482758620689635	0.22045092284679413
0.06896551724137945	0.48275862068965525	0.22044044733047485
0.06896551724137945	0.6206896551724137	0.22042730450630188
0.06896551724137945	0.7586206896551726	0.22041654586791992
0.06896551724137945	0.896551724137931	0.2204146534204483
0.06896551724137945	1.0344827586206895	0.22042794525623322
0.06896551724137945	1.1724137931034484	0.2204606831073761
0.06896551724137945	1.3103448275862069	0.22051285207271576
0.06896551724137945	1.4482758620689653	0.2205755114555359
0.06896551724137945	1.5862068965517242	0.22062526643276215
0.06896551724137945	1.7241379310344827	0.22063283622264862
0.06896551724137945	1.862068965517241	0.2206384241580963
0.06896551724137945	2.0	0.22102020680904388
		
0.2068965517241379	-2.0	0.31274810433387756
0.2068965517241379	-1.8620689655172413	0.25130534172058105
0.2068965517241379	-1.7241379310344827	0.23005826771259308
0.2068965517241379	-1.5862068965517242	0.22318285703659058
0.2068965517241379	-1.4482758620689655	0.22110618650913239
0.2068965517241379	-1.3103448275862069	0.2205297350883484
0.2068965517241379	-1.1724137931034484	0.22039780020713806
0.2068965517241379	-1.0344827586206897	0.22039048373699188
0.2068965517241379	-0.896551724137931	0.22041131556034088
0.2068965517241379	-0.7586206896551724	0.22043073177337646
0.2068965517241379	-0.6206896551724137	0.22044168412685394
0.2068965517241379	-0.48275862068965525	0.22044582664966583
0.2068965517241379	-0.3448275862068966	0.22044727206230164
0.2068965517241379	-0.2068965517241379	0.22044919431209564
0.2068965517241379	-0.06896551724137945	0.2204524129629135
0.2068965517241379	0.06896551724137945	0.22045543789863586
0.2068965517241379	0.2068965517241379	0.2204558551311493
0.2068965517241379	0.34482758620689635	0.22045238316059113
0.2068965517241379	0.48275862068965525	0.22044673562049866
0.2068965517241379	0.6206896551724137	0.22044464945793152
0.2068965517241379	0.7586206896551726	0.22045539319515228
0.2068965517241379	0.896551724137931	0.2204911708831787
0.2068965517241379	1.0344827586206895	0.2205672413110733
0.2068965517241379	1.1724137931034484	0.220703586935997
0.2068965517241379	1.3103448275862069	0.22092460095882416
0.2068965517241379	1.4482758620689653	0.22124852240085602
0.2068965517241379	1.5862068965517242	0.22165778279304504
0.2068965517241379	1.7241379310344827	0.22205457091331482
0.2068965517241379	1.862068965517241	0.22224491834640503
0.2068965517241379	2.0	0.22207030653953552
		
0.34482758620689635	-2.0	0.3484192490577698
0.34482758620689635	-1.8620689655172413	0.26399847865104675
0.34482758620689635	-1.7241379310344827	0.2342720776796341
0.34482758620689635	-1.5862068965517242	0.2244391143321991
0.34482758620689635	-1.4482758620689655	0.221401184797287
0.34482758620689635	-1.3103448275862069	0.22054947912693024
0.34482758620689635	-1.1724137931034484	0.22036302089691162
0.34482758620689635	-1.0344827586206897	0.22036217153072357
0.34482758620689635	-0.896551724137931	0.22039832174777985
0.34482758620689635	-0.7586206896551724	0.22042781114578247
0.34482758620689635	-0.6206896551724137	0.22044268250465393
0.34482758620689635	-0.48275862068965525	0.22044716775417328
0.34482758620689635	-0.3448275862068966	0.2204478681087494
0.34482758620689635	-0.2068965517241379	0.22044914960861206
0.34482758620689635	-0.06896551724137945	0.22045201063156128
0.34482758620689635	0.06896551724137945	0.22045494616031647
0.34482758620689635	0.2068965517241379	0.2204563468694687
0.34482758620689635	0.34482758620689635	0.22045740485191345
0.34482758620689635	0.48275862068965525	0.22046419978141785
0.34482758620689635	0.6206896551724137	0.22048857808113098
0.34482758620689635	0.7586206896551726	0.2205481231212616
0.34482758620689635	0.896551724137931	0.2206679880619049
0.34482758620689635	1.0344827586206895	0.2208869457244873
0.34482758620689635	1.1724137931034484	0.22126728296279907
0.34482758620689635	1.3103448275862069	0.22190052270889282
0.34482758620689635	1.4482758620689653	0.22289223968982697
0.34482758620689635	1.5862068965517242	0.22430726885795593
0.34482758620689635	1.7241379310344827	0.22607438266277313
0.34482758620689635	1.862068965517241	0.22789642214775085
0.34482758620689635	2.0	0.22929231822490692
		
0.48275862068965525	-2.0	0.3939020335674286
0.48275862068965525	-1.8620689655172413	0.28012800216674805
0.48275862068965525	-1.7241379310344827	0.23954124748706818
0.48275862068965525	-1.5862068965517242	0.22593948245048523
0.48275862068965525	-1.4482758620689655	0.221710205078125
0.48275862068965525	-1.3103448275862069	0.22054505348205566
0.48275862068965525	-1.1724137931034484	0.22031404078006744
0.48275862068965525	-1.0344827586206897	0.22033224999904633
0.48275862068965525	-0.896551724137931	0.22038987278938293
0.48275862068965525	-0.7586206896551724	0.22043095529079437
0.48275862068965525	-0.6206896551724137	0.22044959664344788
0.48275862068965525	-0.48275862068965525	0.22045420110225677
0.48275862068965525	-0.3448275862068966	0.22045393288135529
0.48275862068965525	-0.2068965517241379	0.2204538881778717
0.48275862068965525	-0.06896551724137945	0.22045478224754333
0.48275862068965525	0.06896551724137945	0.22045530378818512
0.48275862068965525	0.2068965517241379	0.22045567631721497
0.48275862068965525	0.34482758620689635	0.2204611450433731
0.48275862068965525	0.48275862068965525	0.22048377990722656
0.48275862068965525	0.6206896551724137	0.22054266929626465
0.48275862068965525	0.7586206896551726	0.22066403925418854
0.48275862068965525	0.896551724137931	0.22088530659675598
0.48275862068965525	1.0344827586206895	0.2212647795677185
0.48275862068965525	1.1724137931034484	0.2218920737504959
0.48275862068965525	1.3103448275862069	0.22288291156291962
0.48275862068965525	1.4482758620689653	0.2243340015411377
0.48275862068965525	1.5862068965517242	0.2262209802865982
0.48275862068965525	1.7241379310344827	0.22826038300991058
0.48275862068965525	1.862068965517241	0.22982902824878693
0.48275862068965525	2.0	0.23012599349021912
		
0.6206896551724137	-2.0	0.453594446182251
0.6206896551724137	-1.8620689655172413	0.30167993903160095
0.6206896551724137	-1.7241379310344827	0.24667342007160187
0.6206896551724137	-1.5862068965517242	0.22797304391860962
0.6206896551724137	-1.4482758620689655	0.2221200168132782
0.6206896551724137	-1.3103448275862069	0.22053460776805878
0.6206896551724137	-1.1724137931034484	0.22024956345558167
0.6206896551724137	-1.0344827586206897	0.22029566764831543
0.6206896551724137	-0.896551724137931	0.22038161754608154
0.6206896551724137	-0.7586206896551724	0.2204376757144928
0.6206896551724137	-0.6206896551724137	0.2204619199037552
0.6206896551724137	-0.48275862068965525	0.22046788036823273
0.6206896551724137	-0.3448275862068966	0.22046710550785065
0.6206896551724137	-0.2068965517241379	0.22046472132205963
0.6206896551724137	-0.06896551724137945	0.2204609215259552
0.6206896551724137	0.06896551724137945	0.22045506536960602
0.6206896551724137	0.2068965517241379	0.2204504758119583
0.6206896551724137	0.34482758620689635	0.22045768797397614
0.6206896551724137	0.48275862068965525	0.2204948514699936
0.6206896551724137	0.6206896551724137	0.22058527171611786
0.6206896551724137	0.7586206896551726	0.22075477242469788
0.6206896551724137	0.896551724137931	0.22103075683116913
0.6206896551724137	1.0344827586206895	0.22143922746181488
0.6206896551724137	1.1724137931034484	0.22198602557182312
0.6206896551724137	1.3103448275862069	0.22260047495365143
0.6206896551724137	1.4482758620689653	0.22303138673305511
0.6206896551724137	1.5862068965517242	0.22273238003253937
0.6206896551724137	1.7241379310344827	0.22086884081363678
0.6206896551724137	1.862068965517241	0.2166977971792221
0.6206896551724137	2.0	0.2106465995311737
		
0.7586206896551726	-2.0	0.5369125604629517
0.7586206896551726	-1.8620689655172413	0.3327150344848633
0.7586206896551726	-1.7241379310344827	0.25728198885917664
0.7586206896551726	-1.5862068965517242	0.23112241923809052
0.7586206896551726	-1.4482758620689655	0.2228156328201294
0.7586206896551726	-1.3103448275862069	0.22056369483470917
0.7586206896551726	-1.1724137931034484	0.22017182409763336
0.7586206896551726	-1.0344827586206897	0.22024434804916382
0.7586206896551726	-0.896551724137931	0.2203657031059265
0.7586206896551726	-0.7586206896551724	0.22044308483600616
0.7586206896551726	-0.6206896551724137	0.2204776108264923
0.7586206896551726	-0.48275862068965525	0.2204878330230713
0.7586206896551726	-0.3448275862068966	0.22048716247081757
0.7586206896551726	-0.2068965517241379	0.22048035264015198
0.7586206896551726	-0.06896551724137945	0.2204674929380417
0.7586206896551726	0.06896551724137945	0.22045008838176727
0.7586206896551726	0.2068965517241379	0.22043640911579132
0.7586206896551726	0.34482758620689635	0.22044339776039124
0.7586206896551726	0.48275862068965525	0.22049322724342346
0.7586206896551726	0.6206896551724137	0.2206055372953415
0.7586206896551726	0.7586206896551726	0.22078542411327362
0.7586206896551726	0.896551724137931	0.221004918217659
0.7586206896551726	1.0344827586206895	0.2211686223745346
0.7586206896551726	1.1724137931034484	0.22105824947357178
0.7586206896551726	1.3103448275862069	0.22028720378875732
0.7586206896551726	1.4482758620689653	0.21839697659015656
0.7586206896551726	1.5862068965517242	0.2154161036014557
0.7586206896551726	1.7241379310344827	0.2134605199098587
0.7586206896551726	1.862068965517241	0.22018133103847504
0.7586206896551726	2.0	0.2548356056213379
		
0.896551724137931	-2.0	0.6603820323944092
0.896551724137931	-1.8620689655172413	0.38022270798683167
0.896551724137931	-1.7241379310344827	0.27413907647132874
0.896551724137931	-1.5862068965517242	0.2364109605550766
0.896551724137931	-1.4482758620689655	0.22414027154445648
0.896551724137931	-1.3103448275862069	0.2207280993461609
0.896551724137931	-1.1724137931034484	0.22009426355361938
0.896551724137931	-1.0344827586206897	0.22016935050487518
0.896551724137931	-0.896551724137931	0.22033105790615082
0.896551724137931	-0.7586206896551724	0.22043941915035248
0.896551724137931	-0.6206896551724137	0.22049207985401154
0.896551724137931	-0.48275862068965525	0.2205105870962143
0.896551724137931	-0.3448275862068966	0.22050940990447998
0.896551724137931	-0.2068965517241379	0.22049354016780853
0.896551724137931	-0.06896551724137945	0.22046509385108948
0.896551724137931	0.06896551724137945	0.2204311043024063
0.896551724137931	0.2068965517241379	0.22040818631649017
0.896551724137931	0.34482758620689635	0.2204206883907318
0.896551724137931	0.48275862068965525	0.22049131989479065
0.896551724137931	0.6206896551724137	0.22062374651432037
0.896551724137931	0.7586206896551726	0.22077566385269165
0.896551724137931	0.896551724137931	0.22082211077213287
0.896551724137931	1.0344827586206895	0.22053499519824982
0.896551724137931	1.1724137931034484	0.21969881653785706
0.896551724137931	1.3103448275862069	0.21870829164981842
0.896551724137931	1.4482758620689653	0.2204166054725647
0.896551724137931	1.5862068965517242	0.2346457839012146
0.896551724137931	1.7241379310344827	0.28754302859306335
0.896551724137931	1.862068965517241	0.4385742247104645
0.896551724137931	2.0	0.8077888488769531
		
1.0344827586206895	-2.0	0.8495579957962036
1.0344827586206895	-1.8620689655172413	0.4550486207008362
1.0344827586206895	-1.7241379310344827	0.30163249373435974
1.0344827586206895	-1.5862068965517242	0.24552209675312042
1.0344827586206895	-1.4482758620689655	0.22669412195682526
1.0344827586206895	-1.3103448275862069	0.2212141752243042
1.0344827586206895	-1.1724137931034484	0.22005611658096313
1.0344827586206895	-1.0344827586206897	0.220065176486969
1.0344827586206895	-0.896551724137931	0.2202639877796173
1.0344827586206895	-0.7586206896551724	0.2204151153564453
1.0344827586206895	-0.6206896551724137	0.22049611806869507
1.0344827586206895	-0.48275862068965525	0.22052615880966187
1.0344827586206895	-0.3448275862068966	0.22052013874053955
1.0344827586206895	-0.2068965517241379	0.22048579156398773
1.0344827586206895	-0.06896551724137945	0.2204325944185257
1.0344827586206895	0.06896551724137945	0.22037996351718903
1.0344827586206895	0.2068965517241379	0.22035880386829376
1.0344827586206895	0.34482758620689635	0.22040359675884247
1.0344827586206895	0.48275862068965525	0.2205331176519394
1.0344827586206895	0.6206896551724137	0.22071637213230133
1.0344827586206895	0.7586206896551726	0.22082576155662537
1.0344827586206895	0.896551724137931	0.2206297218799591
1.0344827586206895	1.0344827586206895	0.2200499325990677
1.0344827586206895	1.1724137931034484	0.22033122181892395
1.0344827586206895	1.3103448275862069	0.227606862783432
1.0344827586206895	1.4482758620689653	0.26172932982444763
1.0344827586206895	1.5862068965517242	0.3752066493034363
1.0344827586206895	1.7241379310344827	0.6893953680992126
1.0344827586206895	1.862068965517241	1.457070231437683
1.0344827586206895	2.0	3.1607518196105957
		
1.1724137931034484	-2.0	1.1411901712417603
1.1724137931034484	-1.8620689655172413	0.5731764435768127
1.1724137931034484	-1.7241379310344827	0.34648236632347107
1.1724137931034484	-1.5862068965517242	0.2611689567565918
1.1724137931034484	-1.4482758620689655	0.23150818049907684
1.1724137931034484	-1.3103448275862069	0.22237329185009003
1.1724137931034484	-1.1724137931034484	0.22015126049518585
1.1724137931034484	-1.0344827586206897	0.2199394404888153
1.1724137931034484	-0.896551724137931	0.22015006840229034
1.1724137931034484	-0.7586206896551724	0.22035330533981323
1.1724137931034484	-0.6206896551724137	0.22047242522239685
1.1724137931034484	-0.48275862068965525	0.22051312029361725
1.1724137931034484	-0.3448275862068966	0.22049012780189514
1.1724137931034484	-0.2068965517241379	0.2204199880361557
1.1724137931034484	-0.06896551724137945	0.22032979130744934
1.1724137931034484	0.06896551724137945	0.22026358544826508
1.1724137931034484	0.2068965517241379	0.22028003633022308
1.1724137931034484	0.34482758620689635	0.2204376608133316
1.1724137931034484	0.48275862068965525	0.22075501084327698
1.1724137931034484	0.6206896551724137	0.2211267650127411
1.1724137931034484	0.7586206896551726	0.22122184932231903
1.1724137931034484	0.896551724137931	0.22061455249786377
1.1724137931034484	1.0344827586206895	0.2200275957584381
1.1724137931034484	1.1724137931034484	0.22592473030090332
1.1724137931034484	1.3103448275862069	0.26316168904304504
1.1724137931034484	1.4482758620689653	0.4043170213699341
1.1724137931034484	1.5862068965517242	0.8297516107559204
1.1724137931034484	1.7241379310344827	1.9389115571975708
1.1724137931034484	1.862068965517241	4.539525032043457
1.1724137931034484	2.0	10.144367218017578
		
1.3103448275862069	-2.0	1.5868405103683472
1.3103448275862069	-1.8620689655172413	0.7579922676086426
1.3103448275862069	-1.7241379310344827	0.4190213978290558
1.3103448275862069	-1.5862068965517242	0.28775545954704285
1.3103448275862069	-1.4482758620689655	0.24035969376564026
1.3103448275862069	-1.3103448275862069	0.224862203001976
1.3103448275862069	-1.1724137931034484	0.22058628499507904
1.3103448275862069	-1.0344827586206897	0.21983444690704346
1.3103448275862069	-0.896551724137931	0.2199801653623581
1.3103448275862069	-0.7586206896551724	0.22023111581802368
1.3103448275862069	-0.6206896551724137	0.22039134800434113
1.3103448275862069	-0.48275862068965525	0.22043195366859436
1.3103448275862069	-0.3448275862068966	0.2203671783208847
1.3103448275862069	-0.2068965517241379	0.2202325016260147
1.3103448275862069	-0.06896551724137945	0.2200881540775299
1.3103448275862069	0.06896551724137945	0.22002604603767395
1.3103448275862069	0.2068965517241379	0.22017662227153778
1.3103448275862069	0.34482758620689635	0.22069703042507172
1.3103448275862069	0.48275862068965525	0.22167520225048065
1.3103448275862069	0.6206896551724137	0.22286005318164825
1.3103448275862069	0.7586206896551726	0.22329305112361908
1.3103448275862069	0.896551724137931	0.22161130607128143
1.3103448275862069	1.0344827586206895	0.2195766270160675
1.3103448275862069	1.1724137931034484	0.23502017557621002
1.3103448275862069	1.3103448275862069	0.33674800395965576
1.3103448275862069	1.4482758620689653	0.7237818837165833
1.3103448275862069	1.5862068965517242	1.8848782777786255
1.3103448275862069	1.7241379310344827	4.890810012817383
1.3103448275862069	1.862068965517241	11.88892936706543
1.3103448275862069	2.0	26.882131576538086
		
1.4482758620689653	-2.0	2.2602078914642334
1.4482758620689653	-1.8620689655172413	1.0445934534072876
1.4482758620689653	-1.7241379310344827	0.5355294942855835
1.4482758620689653	-1.5862068965517242	0.33256104588508606
1.4482758620689653	-1.4482758620689655	0.2563443183898926
1.4482758620689653	-1.3103448275862069	0.22990882396697998
1.4482758620689653	-1.1724137931034484	0.22179904580116272
1.4482758620689653	-1.0344827586206897	0.21987701952457428
1.4482758620689653	-0.896551724137931	0.21976898610591888
1.4482758620689653	-0.7586206896551724	0.22002379596233368
1.4482758620689653	-0.6206896551724137	0.22020812332630157
1.4482758620689653	-0.48275862068965525	0.220220148563385
1.4482758620689653	-0.3448275862068966	0.22007156908512115
1.4482758620689653	-0.2068965517241379	0.2198275625705719
1.4482758620689653	-0.06896551724137945	0.21959969401359558
1.4482758620689653	0.06896551724137945	0.21958325803279877
1.4482758620689653	0.2068965517241379	0.2201434224843979
1.4482758620689653	0.34482758620689635	0.22186291217803955
1.4482758620689653	0.48275862068965525	0.2252923548221588
1.4482758620689653	0.6206896551724137	0.2300569713115692
1.4482758620689653	0.7586206896551726	0.23340708017349243
1.4482758620689653	0.896551724137931	0.23006655275821686
1.4482758620689653	1.0344827586206895	0.21958793699741364
1.4482758620689653	1.1724137931034484	0.23602333664894104
1.4482758620689653	1.3103448275862069	0.4294377565383911
1.4482758620689653	1.4482758620689653	1.2513023614883423
1.4482758620689653	1.5862068965517242	3.8269453048706055
1.4482758620689653	1.7241379310344827	10.636977195739746
1.4482758620689653	1.862068965517241	26.67217445373535
1.4482758620689653	2.0	61.263790130615234
		
1.5862068965517242	-2.0	3.2715163230895996
1.5862068965517242	-1.8620689655172413	1.4876958131790161
1.5862068965517242	-1.7241379310344827	0.7223543524742126
1.5862068965517242	-1.5862068965517242	0.40781691670417786
1.5862068965517242	-1.4482758620689655	0.2849040925502777
1.5862068965517242	-1.3103448275862069	0.23981474339962006
1.5862068965517242	-1.1724137931034484	0.22469963133335114
1.5862068965517242	-1.0344827586206897	0.2203904092311859
1.5862068965517242	-0.896551724137931	0.21960461139678955
1.5862068965517242	-0.7586206896551724	0.2197241187095642
1.5862068965517242	-0.6206896551724137	0.21986885368824005
1.5862068965517242	-0.48275862068965525	0.21979552507400513
1.5862068965517242	-0.3448275862068966	0.21950215101242065
1.5862068965517242	-0.2068965517241379	0.21907952427864075
1.5862068965517242	-0.06896551724137945	0.2187047153711319
1.5862068965517242	0.06896551724137945	0.2188401222229004
1.5862068965517242	0.2068965517241379	0.22065243124961853
1.5862068965517242	0.34482758620689635	0.22633811831474304
1.5862068965517242	0.48275862068965525	0.23851518332958221
1.5862068965517242	0.6206896551724137	0.2575458884239197
1.5862068965517242	0.7586206896551726	0.27658915519714355
1.5862068965517242	0.896551724137931	0.2781102657318115
1.5862068965517242	1.0344827586206895	0.24511198699474335
1.5862068965517242	1.1724137931034484	0.21889741718769073
1.5862068965517242	1.3103448275862069	0.4665483832359314
1.5862068965517242	1.4482758620689653	1.8690693378448486
1.5862068965517242	1.5862068965517242	6.707505226135254
1.5862068965517242	1.7241379310344827	20.108469009399414
1.5862068965517242	1.862068965517241	52.50684356689453
1.5862068965517242	2.0	123.57849884033203
		
1.7241379310344827	-2.0	4.793511390686035
1.7241379310344827	-1.8620689655172413	2.1752583980560303
1.7241379310344827	-1.7241379310344827	1.0228784084320068
1.7241379310344827	-1.5862068965517242	0.5342554450035095
1.7241379310344827	-1.4482758620689655	0.33565205335617065
1.7241379310344827	-1.3103448275862069	0.25889721512794495
1.7241379310344827	-1.1724137931034484	0.23115108907222748
1.7241379310344827	-1.0344827586206897	0.2221354842185974
1.7241379310344827	-0.896551724137931	0.21976767480373383
1.7241379310344827	-0.7586206896551724	0.2194002866744995
1.7241379310344827	-0.6206896551724137	0.21934114396572113
1.7241379310344827	-0.48275862068965525	0.2190834879875183
1.7241379310344827	-0.3448275862068966	0.2185688018798828
1.7241379310344827	-0.2068965517241379	0.2178516983985901
1.7241379310344827	-0.06896551724137945	0.21718209981918335
1.7241379310344827	0.06896551724137945	0.21779514849185944
1.7241379310344827	0.2068965517241379	0.2234271764755249
1.7241379310344827	0.34482758620689635	0.24161717295646667
1.7241379310344827	0.48275862068965525	0.28243499994277954
1.7241379310344827	0.6206896551724137	0.3513731360435486
1.7241379310344827	0.7586206896551726	0.4348526895046234
1.7241379310344827	0.896551724137931	0.4846852421760559
1.7241379310344827	1.0344827586206895	0.4270465672016144
1.7241379310344827	1.1724137931034484	0.25864431262016296
1.7241379310344827	1.3103448275862069	0.3552717864513397
1.7241379310344827	1.4482758620689653	2.212989568710327
1.7241379310344827	1.5862068965517242	9.974944114685059
1.7241379310344827	1.7241379310344827	33.26768493652344
1.7241379310344827	1.862068965517241	92.07294464111328
1.7241379310344827	2.0	224.5739288330078
		
1.862068965517241	-2.0	7.1048126220703125
1.862068965517241	-1.8620689655172413	3.2506587505340576
1.862068965517241	-1.7241379310344827	1.5088832378387451
1.862068965517241	-1.5862068965517242	0.7470763921737671
1.862068965517241	-1.4482758620689655	0.4255864918231964
1.862068965517241	-1.3103448275862069	0.2952345311641693
1.862068965517241	-1.1724137931034484	0.2449079304933548
1.862068965517241	-1.0344827586206897	0.22681014239788055
1.862068965517241	-0.896551724137931	0.22099719941616058
1.862068965517241	-0.7586206896551724	0.21933943033218384
1.862068965517241	-0.6206896551724137	0.2187027633190155
1.862068965517241	-0.48275862068965525	0.218097984790802
1.862068965517241	-0.3448275862068966	0.2172776311635971
1.862068965517241	-0.2068965517241379	0.21604546904563904
1.862068965517241	-0.06896551724137945	0.2147589474916458
1.862068965517241	0.06896551724137945	0.2169099897146225
1.862068965517241	0.2068965517241379	0.23377498984336853
1.862068965517241	0.34482758620689635	0.28866487741470337
1.862068965517241	0.48275862068965525	0.4148258566856384
1.862068965517241	0.6206896551724137	0.6385625600814819
1.862068965517241	0.7586206896551726	0.941823422908783
1.862068965517241	0.896551724137931	1.213075876235962
1.862068965517241	1.0344827586206895	1.2314438819885254
1.862068965517241	1.1724137931034484	0.799005925655365
1.862068965517241	1.3103448275862069	0.2537814974784851
1.862068965517241	1.4482758620689653	1.7750405073165894
1.862068965517241	1.5862068965517242	12.144110679626465
1.862068965517241	1.7241379310344827	47.951881408691406
1.862068965517241	1.862068965517241	144.64097595214844
1.862068965517241	2.0	371.20965576171875
		
2.0	-2.0	10.65757942199707
2.0	-1.8620689655172413	4.947218894958496
2.0	-1.7241379310344827	2.298675537109375
2.0	-1.5862068965517242	1.1058857440948486
2.0	-1.4482758620689655	0.5847116112709045
2.0	-1.3103448275862069	0.36385518312454224
2.0	-1.1724137931034484	0.273402601480484
2.0	-1.0344827586206897	0.23804345726966858
2.0	-0.896551724137931	0.22504857182502747
2.0	-0.7586206896551724	0.22036948800086975
2.0	-0.6206896551724137	0.21835462749004364
2.0	-0.48275862068965525	0.21713311970233917
2.0	-0.3448275862068966	0.21591632068157196
2.0	-0.2068965517241379	0.21370603144168854
2.0	-0.06896551724137945	0.2111985683441162
2.0	0.06896551724137945	0.21816852688789368
2.0	0.2068965517241379	0.2662182152271271
2.0	0.34482758620689635	0.42102763056755066
2.0	0.48275862068965525	0.7803153991699219
2.0	0.6206896551724137	1.437554955482483
2.0	0.7586206896551726	2.3947877883911133
2.0	0.896551724137931	3.4329941272735596
2.0	1.0344827586206895	4.012618064880371
2.0	1.1724137931034484	3.4018771648406982
2.0	1.3103448275862069	1.4413478374481201
2.0	1.4482758620689653	0.6751863956451416
2.0	1.5862068965517242	11.034212112426758
2.0	1.7241379310344827	58.85530471801758
2.0	1.862068965517241	202.76039123535156
2.0	2.0	559.7632446289062
		


==> Arxiv trial/data/Linear_CNN_Norm_Landscape.dat <==
Y	X	Z
-2.0	-2.0	0.4498235285282135
-2.0	-1.8620689655172413	0.44962137937545776
-2.0	-1.7241379310344827	0.44940683245658875
-2.0	-1.5862068965517242	0.44915199279785156
-2.0	-1.4482758620689655	0.4488065242767334
-2.0	-1.3103448275862069	0.4482799470424652
-2.0	-1.1724137931034484	0.4474085569381714
-2.0	-1.0344827586206897	0.4458920359611511
-2.0	-0.896551724137931	0.44317033886909485
-2.0	-0.7586206896551724	0.4381926655769348
-2.0	-0.6206896551724137	0.42907044291496277
-2.0	-0.48275862068965525	0.41315925121307373
-2.0	-0.3448275862068966	0.3903145492076874
-2.0	-0.2068965517241379	0.36920908093452454
-2.0	-0.06896551724137945	0.3583003282546997
-2.0	0.06896551724137945	0.35516542196273804
-2.0	0.2068965517241379	0.3555535078048706
-2.0	0.34482758620689635	0.35746490955352783
-2.0	0.48275862068965525	0.3601757287979126
-2.0	0.6206896551724137	0.36350032687187195
-2.0	0.7586206896551726	0.36749449372291565
-2.0	0.896551724137931	0.3722797632217407
-2.0	1.0344827586206895	0.3779091238975525
-2.0	1.1724137931034484	0.38428694009780884
-2.0	1.3103448275862069	0.3911574184894562
-2.0	1.4482758620689653	0.39815565943717957
-2.0	1.5862068965517242	0.40489858388900757
-2.0	1.7241379310344827	0.41107940673828125
-2.0	1.862068965517241	0.41652196645736694
-2.0	2.0	0.42117956280708313
		
-1.8620689655172413	-2.0	0.4515397250652313
-1.8620689655172413	-1.8620689655172413	0.4514492154121399
-1.8620689655172413	-1.7241379310344827	0.45138564705848694
-1.8620689655172413	-1.5862068965517242	0.45134100317955017
-1.8620689655172413	-1.4482758620689655	0.45129743218421936
-1.8620689655172413	-1.3103448275862069	0.4512192904949188
-1.8620689655172413	-1.1724137931034484	0.4510389566421509
-1.8620689655172413	-1.0344827586206897	0.450629323720932
-1.8620689655172413	-0.896551724137931	0.4497508704662323
-1.8620689655172413	-0.7586206896551724	0.44794705510139465
-1.8620689655172413	-0.6206896551724137	0.4443546533584595
-1.8620689655172413	-0.48275862068965525	0.4375181496143341
-1.8620689655172413	-0.3448275862068966	0.4262206554412842
-1.8620689655172413	-0.2068965517241379	0.4133549928665161
-1.8620689655172413	-0.06896551724137945	0.4051923453807831
-1.8620689655172413	0.06896551724137945	0.4022444188594818
-1.8620689655172413	0.2068965517241379	0.4017232358455658
-1.8620689655172413	0.34482758620689635	0.40188151597976685
-1.8620689655172413	0.48275862068965525	0.4020509719848633
-1.8620689655172413	0.6206896551724137	0.4021340012550354
-1.8620689655172413	0.7586206896551726	0.402317076921463
-1.8620689655172413	0.896551724137931	0.4028923809528351
-1.8620689655172413	1.0344827586206895	0.40411895513534546
-1.8620689655172413	1.1724137931034484	0.4061257243156433
-1.8620689655172413	1.3103448275862069	0.4088716506958008
-1.8620689655172413	1.4482758620689653	0.4121664762496948
-1.8620689655172413	1.5862068965517242	0.41574007272720337
-1.8620689655172413	1.7241379310344827	0.4193273186683655
-1.8620689655172413	1.862068965517241	0.42272868752479553
-1.8620689655172413	2.0	0.42582982778549194
		
-1.7241379310344827	-2.0	0.4531761407852173
-1.7241379310344827	-1.8620689655172413	0.45316699147224426
-1.7241379310344827	-1.7241379310344827	0.45321187376976013
-1.7241379310344827	-1.5862068965517242	0.4533160328865051
-1.7241379310344827	-1.4482758620689655	0.4534831643104553
-1.7241379310344827	-1.3103448275862069	0.4537140429019928
-1.7241379310344827	-1.1724137931034484	0.4540044963359833
-1.7241379310344827	-1.0344827586206897	0.454343318939209
-1.7241379310344827	-0.896551724137931	0.4547094404697418
-1.7241379310344827	-0.7586206896551724	0.4550701975822449
-1.7241379310344827	-0.6206896551724137	0.4553758502006531
-1.7241379310344827	-0.48275862068965525	0.455518513917923
-1.7241379310344827	-0.3448275862068966	0.4551416039466858
-1.7241379310344827	-0.2068965517241379	0.45355522632598877
-1.7241379310344827	-0.06896551724137945	0.451142817735672
-1.7241379310344827	0.06896551724137945	0.4492001533508301
-1.7241379310344827	0.2068965517241379	0.4475695490837097
-1.7241379310344827	0.34482758620689635	0.4454910457134247
-1.7241379310344827	0.48275862068965525	0.4425694942474365
-1.7241379310344827	0.6206896551724137	0.43883955478668213
-1.7241379310344827	0.7586206896551726	0.43463772535324097
-1.7241379310344827	0.896551724137931	0.4304802119731903
-1.7241379310344827	1.0344827586206895	0.42691925168037415
-1.7241379310344827	1.1724137931034484	0.42438870668411255
-1.7241379310344827	1.3103448275862069	0.42309248447418213
-1.7241379310344827	1.4482758620689653	0.42298322916030884
-1.7241379310344827	1.5862068965517242	0.42382708191871643
-1.7241379310344827	1.7241379310344827	0.4253123700618744
-1.7241379310344827	1.862068965517241	0.42714598774909973
-1.7241379310344827	2.0	0.42910459637641907
		
-1.5862068965517242	-2.0	0.4547487199306488
-1.5862068965517242	-1.8620689655172413	0.45479655265808105
-1.5862068965517242	-1.7241379310344827	0.4549155533313751
-1.5862068965517242	-1.5862068965517242	0.45511916279792786
-1.5862068965517242	-1.4482758620689655	0.4554237723350525
-1.5862068965517242	-1.3103448275862069	0.45585137605667114
-1.5862068965517242	-1.1724137931034484	0.4564342200756073
-1.5862068965517242	-1.0344827586206897	0.4572269916534424
-1.5862068965517242	-0.896551724137931	0.4583342969417572
-1.5862068965517242	-0.7586206896551724	0.45997411012649536
-1.5862068965517242	-0.6206896551724137	0.4626148045063019
-1.5862068965517242	-0.48275862068965525	0.46718987822532654
-1.5862068965517242	-0.3448275862068966	0.4749346971511841
-1.5862068965517242	-0.2068965517241379	0.48482978343963623
-1.5862068965517242	-0.06896551724137945	0.4910532236099243
-1.5862068965517242	0.06896551724137945	0.491586297750473
-1.5862068965517242	0.2068965517241379	0.48901891708374023
-1.5862068965517242	0.34482758620689635	0.48449164628982544
-1.5862068965517242	0.48275862068965525	0.478192538022995
-1.5862068965517242	0.6206896551724137	0.4703596830368042
-1.5862068965517242	0.7586206896551726	0.46154293417930603
-1.5862068965517242	0.896551724137931	0.4525820016860962
-1.5862068965517242	1.0344827586206895	0.4444069266319275
-1.5862068965517242	1.1724137931034484	0.4377690553665161
-1.5862068965517242	1.3103448275862069	0.4330562651157379
-1.5862068965517242	1.4482758620689653	0.43026477098464966
-1.5862068965517242	1.5862068965517242	0.42909929156303406
-1.5862068965517242	1.7241379310344827	0.4291318655014038
-1.5862068965517242	1.862068965517241	0.4299406111240387
-1.5862068965517242	2.0	0.4311869740486145
		
-1.4482758620689655	-2.0	0.4562712013721466
-1.4482758620689655	-1.8620689655172413	0.45635712146759033
-1.4482758620689655	-1.7241379310344827	0.4565238356590271
-1.4482758620689655	-1.5862068965517242	0.45678895711898804
-1.4482758620689655	-1.4482758620689655	0.4571754038333893
-1.4482758620689655	-1.3103448275862069	0.45771488547325134
-1.4482758620689655	-1.1724137931034484	0.4584553837776184
-1.4482758620689655	-1.0344827586206897	0.4594787061214447
-1.4482758620689655	-0.896551724137931	0.4609389305114746
-1.4482758620689655	-0.7586206896551724	0.4631541669368744
-1.4482758620689655	-0.6206896551724137	0.46681398153305054
-1.4482758620689655	-0.48275862068965525	0.47338345646858215
-1.4482758620689655	-0.3448275862068966	0.48536837100982666
-1.4482758620689655	-0.2068965517241379	0.5035684108734131
-1.4482758620689655	-0.06896551724137945	0.5194178819656372
-1.4482758620689655	0.06896551724137945	0.5243052244186401
-1.4482758620689655	0.2068965517241379	0.521539032459259
-1.4482758620689655	0.34482758620689635	0.5147886276245117
-1.4482758620689655	0.48275862068965525	0.505205512046814
-1.4482758620689655	0.6206896551724137	0.4933895170688629
-1.4482758620689655	0.7586206896551726	0.4802597165107727
-1.4482758620689655	0.896551724137931	0.46710050106048584
-1.4482758620689655	1.0344827586206895	0.4552150070667267
-1.4482758620689655	1.1724137931034484	0.4455539286136627
-1.4482758620689655	1.3103448275862069	0.43854010105133057
-1.4482758620689655	1.4482758620689653	0.4340957701206207
-1.4482758620689655	1.5862068965517242	0.4317977726459503
-1.4482758620689655	1.7241379310344827	0.4310797452926636
-1.4482758620689655	1.862068965517241	0.4314006268978119
-1.4482758620689655	2.0	0.4323321282863617
		
-1.3103448275862069	-2.0	0.4577539563179016
-1.3103448275862069	-1.8620689655172413	0.45786404609680176
-1.3103448275862069	-1.7241379310344827	0.4580591917037964
-1.3103448275862069	-1.5862068965517242	0.4583587348461151
-1.3103448275862069	-1.4482758620689655	0.45878756046295166
-1.3103448275862069	-1.3103448275862069	0.459379643201828
-1.3103448275862069	-1.1724137931034484	0.46018537878990173
-1.3103448275862069	-1.0344827586206897	0.46128690242767334
-1.3103448275862069	-0.896551724137931	0.4628348648548126
-1.3103448275862069	-0.7586206896551724	0.4651349186897278
-1.3103448275862069	-0.6206896551724137	0.4688546657562256
-1.3103448275862069	-0.48275862068965525	0.47547614574432373
-1.3103448275862069	-0.3448275862068966	0.487903356552124
-1.3103448275862069	-0.2068965517241379	0.5088653564453125
-1.3103448275862069	-0.06896551724137945	0.5315833687782288
-1.3103448275862069	0.06896551724137945	0.5419248342514038
-1.3103448275862069	0.2068965517241379	0.540198802947998
-1.3103448275862069	0.34482758620689635	0.5320358276367188
-1.3103448275862069	0.48275862068965525	0.5198537707328796
-1.3103448275862069	0.6206896551724137	0.5048826336860657
-1.3103448275862069	0.7586206896551726	0.48861584067344666
-1.3103448275862069	0.896551724137931	0.47278645634651184
-1.3103448275862069	1.0344827586206895	0.45888155698776245
-1.3103448275862069	1.1724137931034484	0.4478251039981842
-1.3103448275862069	1.3103448275862069	0.4399268329143524
-1.3103448275862069	1.4482758620689653	0.4349775016307831
-1.3103448275862069	1.5862068965517242	0.4324280917644501
-1.3103448275862069	1.7241379310344827	0.43160849809646606
-1.3103448275862069	1.862068965517241	0.43190479278564453
-1.3103448275862069	2.0	0.4328448176383972
		
-1.1724137931034484	-2.0	0.45920324325561523
-1.1724137931034484	-1.8620689655172413	0.4593282639980316
-1.1724137931034484	-1.7241379310344827	0.45953890681266785
-1.1724137931034484	-1.5862068965517242	0.45985475182533264
-1.1724137931034484	-1.4482758620689655	0.46030041575431824
-1.1724137931034484	-1.3103448275862069	0.4609084129333496
-1.1724137931034484	-1.1724137931034484	0.4617238938808441
-1.1724137931034484	-1.0344827586206897	0.46281617879867554
-1.1724137931034484	-0.896551724137931	0.4643037021160126
-1.1724137931034484	-0.7586206896551724	0.46641555428504944
-1.1724137931034484	-0.6206896551724137	0.4696432054042816
-1.1724137931034484	-0.48275862068965525	0.475102037191391
-1.1724137931034484	-0.3448275862068966	0.48517537117004395
-1.1724137931034484	-0.2068965517241379	0.5031228065490723
-1.1724137931034484	-0.06896551724137945	0.5260778069496155
-1.1724137931034484	0.06896551724137945	0.5401043891906738
-1.1724137931034484	0.2068965517241379	0.5404676198959351
-1.1724137931034484	0.34482758620689635	0.532346785068512
-1.1724137931034484	0.48275862068965525	0.5191873908042908
-1.1724137931034484	0.6206896551724137	0.503034234046936
-1.1724137931034484	0.7586206896551726	0.48596277832984924
-1.1724137931034484	0.896551724137931	0.46989133954048157
-1.1724137931034484	1.0344827586206895	0.45618128776550293
-1.1724137931034484	1.1724137931034484	0.4455585181713104
-1.1724137931034484	1.3103448275862069	0.4381878077983856
-1.1724137931034484	1.4482758620689653	0.4337711036205292
-1.1724137931034484	1.5862068965517242	0.4317035377025604
-1.1724137931034484	1.7241379310344827	0.4312840700149536
-1.1724137931034484	1.862068965517241	0.4318905770778656
-1.1724137931034484	2.0	0.433058500289917
		
-1.0344827586206897	-2.0	0.46062055230140686
-1.0344827586206897	-1.8620689655172413	0.46075525879859924
-1.0344827586206897	-1.7241379310344827	0.460973858833313
-1.0344827586206897	-1.5862068965517242	0.46129554510116577
-1.0344827586206897	-1.4482758620689655	0.46174362301826477
-1.0344827586206897	-1.3103448275862069	0.4623478651046753
-1.0344827586206897	-1.1724137931034484	0.46314671635627747
-1.0344827586206897	-1.0344827586206897	0.464193731546402
-1.0344827586206897	-0.896551724137931	0.4655696749687195
-1.0344827586206897	-0.7586206896551724	0.4674120247364044
-1.0344827586206897	-0.6206896551724137	0.4699884355068207
-1.0344827586206897	-0.48275862068965525	0.47387853264808655
-1.0344827586206897	-0.3448275862068966	0.48034989833831787
-1.0344827586206897	-0.2068965517241379	0.4914800822734833
-1.0344827586206897	-0.06896551724137945	0.5070623159408569
-1.0344827586206897	0.06896551724137945	0.5191516280174255
-1.0344827586206897	0.2068965517241379	0.5211033225059509
-1.0344827586206897	0.34482758620689635	0.5147830843925476
-1.0344827586206897	0.48275862068965525	0.50328528881073
-1.0344827586206897	0.6206896551724137	0.4890439808368683
-1.0344827586206897	0.7586206896551726	0.47426262497901917
-1.0344827586206897	0.896551724137931	0.4606301784515381
-1.0344827586206897	1.0344827586206895	0.44920966029167175
-1.0344827586206897	1.1724137931034484	0.4405517876148224
-1.0344827586206897	1.3103448275862069	0.43477538228034973
-1.0344827586206897	1.4482758620689653	0.43160372972488403
-1.0344827586206897	1.5862068965517242	0.430475115776062
-1.0344827586206897	1.7241379310344827	0.4307384490966797
-1.0344827586206897	1.862068965517241	0.43182411789894104
-1.0344827586206897	2.0	0.43331706523895264
		
-0.896551724137931	-2.0	0.4620015621185303
-0.896551724137931	-1.8620689655172413	0.4621444046497345
-0.896551724137931	-1.7241379310344827	0.4623681306838989
-0.896551724137931	-1.5862068965517242	0.462691068649292
-0.896551724137931	-1.4482758620689655	0.4631352722644806
-0.896551724137931	-1.3103448275862069	0.46372780203819275
-0.896551724137931	-1.1724137931034484	0.4645019471645355
-0.896551724137931	-1.0344827586206897	0.4654995799064636
-0.896551724137931	-0.896551724137931	0.46677452325820923
-0.896551724137931	-0.7586206896551724	0.4683973789215088
-0.896551724137931	-0.6206896551724137	0.47046181559562683
-0.896551724137931	-0.48275862068965525	0.47308337688446045
-0.896551724137931	-0.3448275862068966	0.47635143995285034
-0.896551724137931	-0.2068965517241379	0.48013508319854736
-0.896551724137931	-0.06896551724137945	0.48400798439979553
-0.896551724137931	0.06896551724137945	0.4874359965324402
-0.896551724137931	0.2068965517241379	0.48826077580451965
-0.896551724137931	0.34482758620689635	0.48480185866355896
-0.896551724137931	0.48275862068965525	0.4776146411895752
-0.896551724137931	0.6206896551724137	0.4682391583919525
-0.896551724137931	0.7586206896551726	0.4582768678665161
-0.896551724137931	0.896551724137931	0.44894567131996155
-0.896551724137931	1.0344827586206895	0.44107046723365784
-0.896551724137931	1.1724137931034484	0.4351676106452942
-0.896551724137931	1.3103448275862069	0.4314418137073517
-0.896551724137931	1.4482758620689653	0.42974853515625
-0.896551724137931	1.5862068965517242	0.4296567142009735
-0.896551724137931	1.7241379310344827	0.43062588572502136
-0.896551724137931	1.862068965517241	0.43217572569847107
-0.896551724137931	2.0	0.43396130204200745
		
-0.7586206896551724	-2.0	0.4633353352546692
-0.7586206896551724	-1.8620689655172413	0.46348831057548523
-0.7586206896551724	-1.7241379310344827	0.4637185037136078
-0.7586206896551724	-1.5862068965517242	0.4640430808067322
-0.7586206896551724	-1.4482758620689655	0.46448251605033875
-0.7586206896551724	-1.3103448275862069	0.46506139636039734
-0.7586206896551724	-1.1724137931034484	0.46580931544303894
-0.7586206896551724	-1.0344827586206897	0.46676188707351685
-0.7586206896551724	-0.896551724137931	0.4679611325263977
-0.7586206896551724	-0.7586206896551724	0.4694514274597168
-0.7586206896551724	-0.6206896551724137	0.4712558686733246
-0.7586206896551724	-0.48275862068965525	0.4732750654220581
-0.7586206896551724	-0.3448275862068966	0.47489815950393677
-0.7586206896551724	-0.2068965517241379	0.47395700216293335
-0.7586206896551724	-0.06896551724137945	0.46728193759918213
-0.7586206896551724	0.06896551724137945	0.45881056785583496
-0.7586206896551724	0.2068965517241379	0.4551517367362976
-0.7586206896551724	0.34482758620689635	0.45398566126823425
-0.7586206896551724	0.48275862068965525	0.4520023763179779
-0.7586206896551724	0.6206896551724137	0.4485633671283722
-0.7586206896551724	0.7586206896551726	0.44416099786758423
-0.7586206896551724	0.896551724137931	0.4394911825656891
-0.7586206896551724	1.0344827586206895	0.4352252185344696
-0.7586206896551724	1.1724137931034484	0.4319377839565277
-0.7586206896551724	1.3103448275862069	0.43000492453575134
-0.7586206896551724	1.4482758620689653	0.4294918179512024
-0.7586206896551724	1.5862068965517242	0.43015316128730774
-0.7586206896551724	1.7241379310344827	0.43158456683158875
-0.7586206896551724	1.862068965517241	0.4333989918231964
-0.7586206896551724	2.0	0.43531671166419983
		
-0.6206896551724137	-2.0	0.46460282802581787
-0.6206896551724137	-1.8620689655172413	0.46477171778678894
-0.6206896551724137	-1.7241379310344827	0.46501410007476807
-0.6206896551724137	-1.5862068965517242	0.4653453230857849
-0.6206896551724137	-1.4482758620689655	0.4657830595970154
-0.6206896551724137	-1.3103448275862069	0.4663480222225189
-0.6206896551724137	-1.1724137931034484	0.4670642912387848
-0.6206896551724137	-1.0344827586206897	0.4679604768753052
-0.6206896551724137	-0.896551724137931	0.46907058358192444
-0.6206896551724137	-0.7586206896551724	0.4704332649707794
-0.6206896551724137	-0.6206896551724137	0.4720754027366638
-0.6206896551724137	-0.48275862068965525	0.4739191234111786
-0.6206896551724137	-0.3448275862068966	0.47533050179481506
-0.6206896551724137	-0.2068965517241379	0.47336268424987793
-0.6206896551724137	-0.06896551724137945	0.4611912667751312
-0.6206896551724137	0.06896551724137945	0.4426529109477997
-0.6206896551724137	0.2068965517241379	0.4333076477050781
-0.6206896551724137	0.34482758620689635	0.43299269676208496
-0.6206896551724137	0.48275862068965525	0.4351794421672821
-0.6206896551724137	0.6206896551724137	0.4368123412132263
-0.6206896551724137	0.7586206896551726	0.43712010979652405
-0.6206896551724137	0.896551724137931	0.43622511625289917
-0.6206896551724137	1.0344827586206895	0.43465369939804077
-0.6206896551724137	1.1724137931034484	0.4330739378929138
-0.6206896551724137	1.3103448275862069	0.43207964301109314
-0.6206896551724137	1.4482758620689653	0.4319940209388733
-0.6206896551724137	1.5862068965517242	0.43278834223747253
-0.6206896551724137	1.7241379310344827	0.4341948926448822
-0.6206896551724137	1.862068965517241	0.43590083718299866
-0.6206896551724137	2.0	0.4376675486564636
		
-0.48275862068965525	-2.0	0.46577486395835876
-0.48275862068965525	-1.8620689655172413	0.4659701883792877
-0.48275862068965525	-1.7241379310344827	0.46623584628105164
-0.48275862068965525	-1.5862068965517242	0.4665839970111847
-0.48275862068965525	-1.4482758620689655	0.4670272767543793
-0.48275862068965525	-1.3103448275862069	0.46757772564888
-0.48275862068965525	-1.1724137931034484	0.46824580430984497
-0.48275862068965525	-1.0344827586206897	0.4690385162830353
-0.48275862068965525	-0.896551724137931	0.46995726227760315
-0.48275862068965525	-0.7586206896551724	0.4709932208061218
-0.48275862068965525	-0.6206896551724137	0.47211143374443054
-0.48275862068965525	-0.48275862068965525	0.47317299246788025
-0.48275862068965525	-0.3448275862068966	0.4735333323478699
-0.48275862068965525	-0.2068965517241379	0.470082551240921
-0.48275862068965525	-0.06896551724137945	0.453228235244751
-0.48275862068965525	0.06896551724137945	0.42747554183006287
-0.48275862068965525	0.2068965517241379	0.41706132888793945
-0.48275862068965525	0.34482758620689635	0.4204025864601135
-0.48275862068965525	0.48275862068965525	0.42789849638938904
-0.48275862068965525	0.6206896551724137	0.4346919655799866
-0.48275862068965525	0.7586206896551726	0.4391078054904938
-0.48275862068965525	0.896551724137931	0.4409898817539215
-0.48275862068965525	1.0344827586206895	0.44096672534942627
-0.48275862068965525	1.1724137931034484	0.4399401545524597
-0.48275862068965525	1.3103448275862069	0.43878042697906494
-0.48275862068965525	1.4482758620689653	0.43811464309692383
-0.48275862068965525	1.5862068965517242	0.4381813406944275
-0.48275862068965525	1.7241379310344827	0.4388752281665802
-0.48275862068965525	1.862068965517241	0.43994906544685364
-0.48275862068965525	2.0	0.44117802381515503
		
-0.3448275862068966	-2.0	0.4668092429637909
-0.3448275862068966	-1.8620689655172413	0.4670470356941223
-0.3448275862068966	-1.7241379310344827	0.46735385060310364
-0.3448275862068966	-1.5862068965517242	0.4677368700504303
-0.3448275862068966	-1.4482758620689655	0.46819913387298584
-0.3448275862068966	-1.3103448275862069	0.46873557567596436
-0.3448275862068966	-1.1724137931034484	0.4693257212638855
-0.3448275862068966	-1.0344827586206897	0.46992117166519165
-0.3448275862068966	-0.896551724137931	0.4704227149486542
-0.3448275862068966	-0.7586206896551724	0.4706338346004486
-0.3448275862068966	-0.6206896551724137	0.4701506495475769
-0.3448275862068966	-0.48275862068965525	0.4680500626564026
-0.3448275862068966	-0.3448275862068966	0.46182364225387573
-0.3448275862068966	-0.2068965517241379	0.44340863823890686
-0.3448275862068966	-0.06896551724137945	0.395503968000412
-0.3448275862068966	0.06896551724137945	0.35796254873275757
-0.3448275862068966	0.2068965517241379	0.36740395426750183
-0.3448275862068966	0.34482758620689635	0.3937777280807495
-0.3448275862068966	0.48275862068965525	0.41868841648101807
-0.3448275862068966	0.6206896551724137	0.43660643696784973
-0.3448275862068966	0.7586206896551726	0.4473820924758911
-0.3448275862068966	0.896551724137931	0.4524354934692383
-0.3448275862068966	1.0344827586206895	0.4535721242427826
-0.3448275862068966	1.1724137931034484	0.4523966908454895
-0.3448275862068966	1.3103448275862069	0.4501913785934448
-0.3448275862068966	1.4482758620689653	0.44796431064605713
-0.3448275862068966	1.5862068965517242	0.4463612139225006
-0.3448275862068966	1.7241379310344827	0.44556498527526855
-0.3448275862068966	1.862068965517241	0.44543084502220154
-0.3448275862068966	2.0	0.4457211196422577
		
-0.2068965517241379	-2.0	0.4676451086997986
-0.2068965517241379	-1.8620689655172413	0.46794816851615906
-0.2068965517241379	-1.7241379310344827	0.4683228135108948
-0.2068965517241379	-1.5862068965517242	0.4687686264514923
-0.2068965517241379	-1.4482758620689655	0.4692731499671936
-0.2068965517241379	-1.3103448275862069	0.4698009490966797
-0.2068965517241379	-1.1724137931034484	0.4702736437320709
-0.2068965517241379	-1.0344827586206897	0.4705314338207245
-0.2068965517241379	-0.896551724137931	0.47025802731513977
-0.2068965517241379	-0.7586206896551724	0.46881595253944397
-0.2068965517241379	-0.6206896551724137	0.46485117077827454
-0.2068965517241379	-0.48275862068965525	0.455198734998703
-0.2068965517241379	-0.3448275862068966	0.43131858110427856
-0.2068965517241379	-0.2068965517241379	0.3663143217563629
-0.2068965517241379	-0.06896551724137945	0.21101494133472443
-0.2068965517241379	0.06896551724137945	0.16482551395893097
-0.2068965517241379	0.2068965517241379	0.23925849795341492
-0.2068965517241379	0.34482758620689635	0.3259511888027191
-0.2068965517241379	0.48275862068965525	0.39216670393943787
-0.2068965517241379	0.6206896551724137	0.43282023072242737
-0.2068965517241379	0.7586206896551726	0.4548531174659729
-0.2068965517241379	0.896551724137931	0.464948832988739
-0.2068965517241379	1.0344827586206895	0.4679233133792877
-0.2068965517241379	1.1724137931034484	0.46683651208877563
-0.2068965517241379	1.3103448275862069	0.46354255080223083
-0.2068965517241379	1.4482758620689653	0.4594382643699646
-0.2068965517241379	1.5862068965517242	0.4557269513607025
-0.2068965517241379	1.7241379310344827	0.4530642628669739
-0.2068965517241379	1.862068965517241	0.45147180557250977
-0.2068965517241379	2.0	0.45067742466926575
		
-0.06896551724137945	-2.0	0.4681939482688904
-0.06896551724137945	-1.8620689655172413	0.4685917794704437
-0.06896551724137945	-1.7241379310344827	0.4690701961517334
-0.06896551724137945	-1.5862068965517242	0.46961817145347595
-0.06896551724137945	-1.4482758620689655	0.4701998829841614
-0.06896551724137945	-1.3103448275862069	0.47073233127593994
-0.06896551724137945	-1.1724137931034484	0.47104233503341675
-0.06896551724137945	-1.0344827586206897	0.47078394889831543
-0.06896551724137945	-0.896551724137931	0.4692665934562683
-0.06896551724137945	-0.7586206896551724	0.46507829427719116
-0.06896551724137945	-0.6206896551724137	0.4551835060119629
-0.06896551724137945	-0.48275862068965525	0.4325243830680847
-0.06896551724137945	-0.3448275862068966	0.3789931833744049
-0.06896551724137945	-0.2068965517241379	0.24890975654125214
-0.06896551724137945	-0.06896551724137945	0.047528378665447235
-0.06896551724137945	0.06896551724137945	0.03272612765431404
-0.06896551724137945	0.2068965517241379	0.13115695118904114
-0.06896551724137945	0.34482758620689635	0.25948017835617065
-0.06896551724137945	0.48275862068965525	0.3621038794517517
-0.06896551724137945	0.6206896551724137	0.4226992130279541
-0.06896551724137945	0.7586206896551726	0.45383256673812866
-0.06896551724137945	0.896551724137931	0.4678795337677002
-0.06896551724137945	1.0344827586206895	0.47272637486457825
-0.06896551724137945	1.1724137931034484	0.4727441966533661
-0.06896551724137945	1.3103448275862069	0.47009411454200745
-0.06896551724137945	1.4482758620689653	0.4660690426826477
-0.06896551724137945	1.5862068965517242	0.46191948652267456
-0.06896551724137945	1.7241379310344827	0.45858484506607056
-0.06896551724137945	1.862068965517241	0.45632225275039673
-0.06896551724137945	2.0	0.4549512267112732
		
0.06896551724137945	-2.0	0.46832337975502014
0.06896551724137945	-1.8620689655172413	0.46884873509407043
0.06896551724137945	-1.7241379310344827	0.4694722592830658
0.06896551724137945	-1.5862068965517242	0.47016820311546326
0.06896551724137945	-1.4482758620689655	0.47086694836616516
0.06896551724137945	-1.3103448275862069	0.4714154899120331
0.06896551724137945	-1.1724137931034484	0.47150158882141113
0.06896551724137945	-1.0344827586206897	0.4705055058002472
0.06896551724137945	-0.896551724137931	0.46719682216644287
0.06896551724137945	-0.7586206896551724	0.4590889513492584
0.06896551724137945	-0.6206896551724137	0.44101816415786743
0.06896551724137945	-0.48275862068965525	0.40203234553337097
0.06896551724137945	-0.3448275862068966	0.3201075792312622
0.06896551724137945	-0.2068965517241379	0.171615332365036
0.06896551724137945	-0.06896551724137945	0.03142730891704559
0.06896551724137945	0.06896551724137945	0.03231499716639519
0.06896551724137945	0.2068965517241379	0.1364709734916687
0.06896551724137945	0.34482758620689635	0.27024027705192566
0.06896551724137945	0.48275862068965525	0.36754652857780457
0.06896551724137945	0.6206896551724137	0.42040589451789856
0.06896551724137945	0.7586206896551726	0.445799857378006
0.06896551724137945	0.896551724137931	0.4569745659828186
0.06896551724137945	1.0344827586206895	0.4613160490989685
0.06896551724137945	1.1724137931034484	0.4625664949417114
0.06896551724137945	1.3103448275862069	0.46243059635162354
0.06896551724137945	1.4482758620689653	0.4615723788738251
0.06896551724137945	1.5862068965517242	0.46033763885498047
0.06896551724137945	1.7241379310344827	0.45907849073410034
0.06896551724137945	1.862068965517241	0.4580521881580353
0.06896551724137945	2.0	0.4573327302932739
		
0.2068965517241379	-2.0	0.4678279459476471
0.2068965517241379	-1.8620689655172413	0.46850502490997314
0.2068965517241379	-1.7241379310344827	0.4693039357662201
0.2068965517241379	-1.5862068965517242	0.4701762795448303
0.2068965517241379	-1.4482758620689655	0.4710014760494232
0.2068965517241379	-1.3103448275862069	0.47152358293533325
0.2068965517241379	-1.1724137931034484	0.4712345004081726
0.2068965517241379	-1.0344827586206897	0.4691540598869324
0.2068965517241379	-0.896551724137931	0.4634163975715637
0.2068965517241379	-0.7586206896551724	0.45052632689476013
0.2068965517241379	-0.6206896551724137	0.4242618680000305
0.2068965517241379	-0.48275862068965525	0.37508612871170044
0.2068965517241379	-0.3448275862068966	0.2938298285007477
0.2068965517241379	-0.2068965517241379	0.18763701617717743
0.2068965517241379	-0.06896551724137945	0.11408630758523941
0.2068965517241379	0.06896551724137945	0.1579078584909439
0.2068965517241379	0.2068965517241379	0.2684844434261322
0.2068965517241379	0.34482758620689635	0.3562370240688324
0.2068965517241379	0.48275862068965525	0.4053908884525299
0.2068965517241379	0.6206896551724137	0.428436815738678
0.2068965517241379	0.7586206896551726	0.4381125569343567
0.2068965517241379	0.896551724137931	0.4419565200805664
0.2068965517241379	1.0344827586206895	0.44370386004447937
0.2068965517241379	1.1724137931034484	0.44511204957962036
0.2068965517241379	1.3103448275862069	0.4469276964664459
0.2068965517241379	1.4482758620689653	0.44925758242607117
0.2068965517241379	1.5862068965517242	0.45177507400512695
0.2068965517241379	1.7241379310344827	0.454033762216568
0.2068965517241379	1.862068965517241	0.4557744562625885
0.2068965517241379	2.0	0.4569844901561737
		
0.34482758620689635	-2.0	0.46637681126594543
0.34482758620689635	-1.8620689655172413	0.46718829870224
0.34482758620689635	-1.7241379310344827	0.4681333601474762
0.34482758620689635	-1.5862068965517242	0.4691181480884552
0.34482758620689635	-1.4482758620689655	0.4699292480945587
0.34482758620689635	-1.3103448275862069	0.47014087438583374
0.34482758620689635	-1.1724137931034484	0.4689657390117645
0.34482758620689635	-1.0344827586206897	0.4650382399559021
0.34482758620689635	-0.896551724137931	0.4561896324157715
0.34482758620689635	-0.7586206896551724	0.43950849771499634
0.34482758620689635	-0.6206896551724137	0.41231662034988403
0.34482758620689635	-0.48275862068965525	0.37417274713516235
0.34482758620689635	-0.3448275862068966	0.32864564657211304
0.34482758620689635	-0.2068965517241379	0.28976890444755554
0.34482758620689635	-0.06896551724137945	0.30137860774993896
0.34482758620689635	0.06896551724137945	0.3650720715522766
0.34482758620689635	0.2068965517241379	0.41386380791664124
0.34482758620689635	0.34482758620689635	0.4352211356163025
0.34482758620689635	0.48275862068965525	0.43937525153160095
0.34482758620689635	0.6206896551724137	0.4364216923713684
0.34482758620689635	0.7586206896551726	0.4323936700820923
0.34482758620689635	0.896551724137931	0.42962539196014404
0.34482758620689635	1.0344827586206895	0.4287036955356598
0.34482758620689635	1.1724137931034484	0.42965957522392273
0.34482758620689635	1.3103448275862069	0.43232467770576477
0.34482758620689635	1.4482758620689653	0.43634265661239624
0.34482758620689635	1.5862068965517242	0.4411417841911316
0.34482758620689635	1.7241379310344827	0.44602784514427185
0.34482758620689635	1.862068965517241	0.4503973424434662
0.34482758620689635	2.0	0.45391467213630676
		
0.48275862068965525	-2.0	0.46342697739601135
0.48275862068965525	-1.8620689655172413	0.4642347991466522
0.48275862068965525	-1.7241379310344827	0.465111643075943
0.48275862068965525	-1.5862068965517242	0.46584948897361755
0.48275862068965525	-1.4482758620689655	0.4660360515117645
0.48275862068965525	-1.3103448275862069	0.46496686339378357
0.48275862068965525	-1.1724137931034484	0.46163350343704224
0.48275862068965525	-1.0344827586206897	0.4549536108970642
0.48275862068965525	-0.896551724137931	0.44433629512786865
0.48275862068965525	-0.7586206896551724	0.4302583336830139
0.48275862068965525	-0.6206896551724137	0.4143042266368866
0.48275862068965525	-0.48275862068965525	0.3990853726863861
0.48275862068965525	-0.3448275862068966	0.3902739882469177
0.48275862068965525	-0.2068965517241379	0.4028732478618622
0.48275862068965525	-0.06896551724137945	0.4424394369125366
0.48275862068965525	0.06896551724137945	0.4723091721534729
0.48275862068965525	0.2068965517241379	0.479715496301651
0.48275862068965525	0.34482758620689635	0.4711878299713135
0.48275862068965525	0.48275862068965525	0.4552808403968811
0.48275862068965525	0.6206896551724137	0.43977656960487366
0.48275862068965525	0.7586206896551726	0.4285086691379547
0.48275862068965525	0.896551724137931	0.4218948781490326
0.48275862068965525	1.0344827586206895	0.41916587948799133
0.48275862068965525	1.1724137931034484	0.41949906945228577
0.48275862068965525	1.3103448275862069	0.42221277952194214
0.48275862068965525	1.4482758620689653	0.4266776442527771
0.48275862068965525	1.5862068965517242	0.43224000930786133
0.48275862068965525	1.7241379310344827	0.4382288455963135
0.48275862068965525	1.862068965517241	0.4440292418003082
0.48275862068965525	2.0	0.4491761028766632
		
0.6206896551724137	-2.0	0.4581279158592224
0.6206896551724137	-1.8620689655172413	0.4585297107696533
0.6206896551724137	-1.7241379310344827	0.458725243806839
0.6206896551724137	-1.5862068965517242	0.4582934081554413
0.6206896551724137	-1.4482758620689655	0.4566338360309601
0.6206896551724137	-1.3103448275862069	0.45319297909736633
0.6206896551724137	-1.1724137931034484	0.44787439703941345
0.6206896551724137	-1.0344827586206897	0.4412182867527008
0.6206896551724137	-0.896551724137931	0.434125155210495
0.6206896551724137	-0.7586206896551724	0.4275986850261688
0.6206896551724137	-0.6206896551724137	0.42302367091178894
0.6206896551724137	-0.48275862068965525	0.42334750294685364
0.6206896551724137	-0.3448275862068966	0.43573084473609924
0.6206896551724137	-0.2068965517241379	0.4679226875305176
0.6206896551724137	-0.06896551724137945	0.4983570873737335
0.6206896551724137	0.06896551724137945	0.5066391825675964
0.6206896551724137	0.2068965517241379	0.4985329210758209
0.6206896551724137	0.34482758620689635	0.48048725724220276
0.6206896551724137	0.48275862068965525	0.4592685103416443
0.6206896551724137	0.6206896551724137	0.4407012462615967
0.6206896551724137	0.7586206896551726	0.42737412452697754
0.6206896551724137	0.896551724137931	0.41927823424339294
0.6206896551724137	1.0344827586206895	0.4154852330684662
0.6206896551724137	1.1724137931034484	0.41504722833633423
0.6206896551724137	1.3103448275862069	0.41718193888664246
0.6206896551724137	1.4482758620689653	0.4212116003036499
0.6206896551724137	1.5862068965517242	0.42650043964385986
0.6206896551724137	1.7241379310344827	0.4324479103088379
0.6206896551724137	1.862068965517241	0.43851715326309204
0.6206896551724137	2.0	0.4442688226699829
		
0.7586206896551726	-2.0	0.4494789242744446
0.7586206896551726	-1.8620689655172413	0.448838472366333
0.7586206896551726	-1.7241379310344827	0.44763267040252686
0.7586206896551726	-1.5862068965517242	0.4455733001232147
0.7586206896551726	-1.4482758620689655	0.44263216853141785
0.7586206896551726	-1.3103448275862069	0.43914008140563965
0.7586206896551726	-1.1724137931034484	0.43557167053222656
0.7586206896551726	-1.0344827586206897	0.43233975768089294
0.7586206896551726	-0.896551724137931	0.4298493266105652
0.7586206896551726	-0.7586206896551724	0.4287601709365845
0.7586206896551726	-0.6206896551724137	0.4305252432823181
0.7586206896551726	-0.48275862068965525	0.43860819935798645
0.7586206896551726	-0.3448275862068966	0.4598436951637268
0.7586206896551726	-0.2068965517241379	0.4931682348251343
0.7586206896551726	-0.06896551724137945	0.511871337890625
0.7586206896551726	0.06896551724137945	0.5106416940689087
0.7586206896551726	0.2068965517241379	0.49807509779930115
0.7586206896551726	0.34482758620689635	0.4793975055217743
0.7586206896551726	0.48275862068965525	0.4595450162887573
0.7586206896551726	0.6206896551724137	0.4423559010028839
0.7586206896551726	0.7586206896551726	0.42954930663108826
0.7586206896551726	0.896551724137931	0.4212111830711365
0.7586206896551726	1.0344827586206895	0.41673144698143005
0.7586206896551726	1.1724137931034484	0.4153870642185211
0.7586206896551726	1.3103448275862069	0.4165252447128296
0.7586206896551726	1.4482758620689653	0.41956010460853577
0.7586206896551726	1.5862068965517242	0.4239411950111389
0.7586206896551726	1.7241379310344827	0.42915087938308716
0.7586206896551726	1.862068965517241	0.43472570180892944
0.7586206896551726	2.0	0.44027745723724365
		
0.896551724137931	-2.0	0.4375329911708832
0.896551724137931	-1.8620689655172413	0.4360083341598511
0.896551724137931	-1.7241379310344827	0.43436750769615173
0.896551724137931	-1.5862068965517242	0.4327528476715088
0.896551724137931	-1.4482758620689655	0.4312956631183624
0.896551724137931	-1.3103448275862069	0.4300718307495117
0.896551724137931	-1.1724137931034484	0.4291570782661438
0.896551724137931	-1.0344827586206897	0.4287089407444
0.896551724137931	-0.896551724137931	0.42906448245048523
0.896551724137931	-0.7586206896551724	0.4309397041797638
0.896551724137931	-0.6206896551724137	0.4359198212623596
0.896551724137931	-0.48275862068965525	0.44748616218566895
0.896551724137931	-0.3448275862068966	0.4706709086894989
0.896551724137931	-0.2068965517241379	0.4980908930301666
0.896551724137931	-0.06896551724137945	0.508394181728363
0.896551724137931	0.06896551724137945	0.5040810108184814
0.896551724137931	0.2068965517241379	0.492342472076416
0.896551724137931	0.34482758620689635	0.4767610728740692
0.896551724137931	0.48275862068965525	0.4604668915271759
0.896551724137931	0.6206896551724137	0.44592049717903137
0.896551724137931	0.7586206896551726	0.4344276785850525
0.896551724137931	0.896551724137931	0.4263070821762085
0.896551724137931	1.0344827586206895	0.42132750153541565
0.896551724137931	1.1724137931034484	0.41905978322029114
0.896551724137931	1.3103448275862069	0.4190453886985779
0.896551724137931	1.4482758620689653	0.42083740234375
0.896551724137931	1.5862068965517242	0.4239985942840576
0.896551724137931	1.7241379310344827	0.4281042814254761
0.896551724137931	1.862068965517241	0.4327607750892639
0.896551724137931	2.0	0.4376263916492462
		
1.0344827586206895	-2.0	0.4251377284526825
1.0344827586206895	-1.8620689655172413	0.4244050085544586
1.0344827586206895	-1.7241379310344827	0.4242739677429199
1.0344827586206895	-1.5862068965517242	0.4245467483997345
1.0344827586206895	-1.4482758620689655	0.42501741647720337
1.0344827586206895	-1.3103448275862069	0.4256106913089752
1.0344827586206895	-1.1724137931034484	0.4263935387134552
1.0344827586206895	-1.0344827586206897	0.4275657534599304
1.0344827586206895	-0.896551724137931	0.42951154708862305
1.0344827586206895	-0.7586206896551724	0.4329882860183716
1.0344827586206895	-0.6206896551724137	0.43958786129951477
1.0344827586206895	-0.48275862068965525	0.4524366855621338
1.0344827586206895	-0.3448275862068966	0.47407636046409607
1.0344827586206895	-0.2068965517241379	0.4941251277923584
1.0344827586206895	-0.06896551724137945	0.499688982963562
1.0344827586206895	0.06896551724137945	0.4957544505596161
1.0344827586206895	0.2068965517241379	0.4869832694530487
1.0344827586206895	0.34482758620689635	0.47538432478904724
1.0344827586206895	0.48275862068965525	0.46279001235961914
1.0344827586206895	0.6206896551724137	0.4508773982524872
1.0344827586206895	0.7586206896551726	0.44078636169433594
1.0344827586206895	0.896551724137931	0.43304282426834106
1.0344827586206895	1.0344827586206895	0.42771831154823303
1.0344827586206895	1.1724137931034484	0.4246380925178528
1.0344827586206895	1.3103448275862069	0.4235256612300873
1.0344827586206895	1.4482758620689653	0.4240693151950836
1.0344827586206895	1.5862068965517242	0.4259431064128876
1.0344827586206895	1.7241379310344827	0.42881572246551514
1.0344827586206895	1.862068965517241	0.4323653280735016
1.0344827586206895	2.0	0.4362981617450714
		
1.1724137931034484	-2.0	0.41574740409851074
1.1724137931034484	-1.8620689655172413	0.4167879819869995
1.1724137931034484	-1.7241379310344827	0.4183519780635834
1.1724137931034484	-1.5862068965517242	0.42004984617233276
1.1724137931034484	-1.4482758620689655	0.4217086434364319
1.1724137931034484	-1.3103448275862069	0.4233410060405731
1.1724137931034484	-1.1724137931034484	0.42507699131965637
1.1724137931034484	-1.0344827586206897	0.4271455407142639
1.1724137931034484	-0.896551724137931	0.4299369156360626
1.1724137931034484	-0.7586206896551724	0.4341968595981598
1.1724137931034484	-0.6206896551724137	0.44143253564834595
1.1724137931034484	-0.48275862068965525	0.4541720151901245
1.1724137931034484	-0.3448275862068966	0.472515344619751
1.1724137931034484	-0.2068965517241379	0.4864804744720459
1.1724137931034484	-0.06896551724137945	0.4902834892272949
1.1724137931034484	0.06896551724137945	0.4882354438304901
1.1724137931034484	0.2068965517241379	0.4828234314918518
1.1724137931034484	0.34482758620689635	0.47496768832206726
1.1724137931034484	0.48275862068965525	0.4656815230846405
1.1724137931034484	0.6206896551724137	0.456159770488739
1.1724137931034484	0.7586206896551726	0.4474398195743561
1.1724137931034484	0.896551724137931	0.4401886463165283
1.1724137931034484	1.0344827586206895	0.43469882011413574
1.1724137931034484	1.1724137931034484	0.43099701404571533
1.1724137931034484	1.3103448275862069	0.4289608895778656
1.1724137931034484	1.4482758620689653	0.42839595675468445
1.1724137931034484	1.5862068965517242	0.429072767496109
1.1724137931034484	1.7241379310344827	0.4307442903518677
1.1724137931034484	1.862068965517241	0.4331585168838501
1.1724137931034484	2.0	0.4360731244087219
		
1.3103448275862069	-2.0	0.4098019599914551
1.3103448275862069	-1.8620689655172413	0.4122399091720581
1.3103448275862069	-1.7241379310344827	0.41483834385871887
1.3103448275862069	-1.5862068965517242	0.4173111021518707
1.3103448275862069	-1.4482758620689655	0.41960272192955017
1.3103448275862069	-1.3103448275862069	0.4217887818813324
1.3103448275862069	-1.1724137931034484	0.4240138828754425
1.3103448275862069	-1.0344827586206897	0.42649251222610474
1.3103448275862069	-0.896551724137931	0.42958343029022217
1.3103448275862069	-0.7586206896551724	0.4339803457260132
1.3103448275862069	-0.6206896551724137	0.44103938341140747
1.3103448275862069	-0.48275862068965525	0.4525839686393738
1.3103448275862069	-0.3448275862068966	0.46713367104530334
1.3103448275862069	-0.2068965517241379	0.477299302816391
1.3103448275862069	-0.06896551724137945	0.48117944598197937
1.3103448275862069	0.06896551724137945	0.48140719532966614
1.3103448275862069	0.2068965517241379	0.47908419370651245
1.3103448275862069	0.34482758620689635	0.47449570894241333
1.3103448275862069	0.48275862068965525	0.46813416481018066
1.3103448275862069	0.6206896551724137	0.4608319103717804
1.3103448275862069	0.7586206896551726	0.45350587368011475
1.3103448275862069	0.896551724137931	0.4468943476676941
1.3103448275862069	1.0344827586206895	0.44144654273986816
1.3103448275862069	1.1724137931034484	0.437350332736969
1.3103448275862069	1.3103448275862069	0.43461477756500244
1.3103448275862069	1.4482758620689653	0.4331468343734741
1.3103448275862069	1.5862068965517242	0.43279919028282166
1.3103448275862069	1.7241379310344827	0.43339645862579346
1.3103448275862069	1.862068965517241	0.4347494840621948
1.3103448275862069	2.0	0.4366671144962311
		
1.4482758620689653	-2.0	0.4060039520263672
1.4482758620689653	-1.8620689655172413	0.4092332422733307
1.4482758620689653	-1.7241379310344827	0.4123578667640686
1.4482758620689653	-1.5862068965517242	0.41521623730659485
1.4482758620689653	-1.4482758620689655	0.4178164303302765
1.4482758620689653	-1.3103448275862069	0.4202425181865692
1.4482758620689653	-1.1724137931034484	0.422614723443985
1.4482758620689653	-1.0344827586206897	0.42510363459587097
1.4482758620689653	-0.896551724137931	0.42801085114479065
1.4482758620689653	-0.7586206896551724	0.4319533705711365
1.4482758620689653	-0.6206896551724137	0.4381200075149536
1.4482758620689653	-0.48275862068965525	0.447782963514328
1.4482758620689653	-0.3448275862068966	0.4591379165649414
1.4482758620689653	-0.2068965517241379	0.46755820512771606
1.4482758620689653	-0.06896551724137945	0.4723514914512634
1.4482758620689653	0.06896551724137945	0.474724143743515
1.4482758620689653	0.2068965517241379	0.4750351905822754
1.4482758620689653	0.34482758620689635	0.47323641180992126
1.4482758620689653	0.48275862068965525	0.4694805145263672
1.4482758620689653	0.6206896551724137	0.4642930328845978
1.4482758620689653	0.7586206896551726	0.4584297835826874
1.4482758620689653	0.896551724137931	0.4526304304599762
1.4482758620689653	1.0344827586206895	0.44744497537612915
1.4482758620689653	1.1724137931034484	0.44318968057632446
1.4482758620689653	1.3103448275862069	0.43998920917510986
1.4482758620689653	1.4482758620689653	0.4378417432308197
1.4482758620689653	1.5862068965517242	0.4366724491119385
1.4482758620689653	1.7241379310344827	0.436367005109787
1.4482758620689653	1.862068965517241	0.4367903470993042
1.4482758620689653	2.0	0.4377981424331665
		
1.5862068965517242	-2.0	0.4032980501651764
1.5862068965517242	-1.8620689655172413	0.40691912174224854
1.5862068965517242	-1.7241379310344827	0.4102870225906372
1.5862068965517242	-1.5862068965517242	0.4133082926273346
1.5862068965517242	-1.4482758620689655	0.4160018265247345
1.5862068965517242	-1.3103448275862069	0.418425589799881
1.5862068965517242	-1.1724137931034484	0.42065250873565674
1.5862068965517242	-1.0344827586206897	0.42279261350631714
1.5862068965517242	-0.896551724137931	0.4250790774822235
1.5862068965517242	-0.7586206896551724	0.42806118726730347
1.5862068965517242	-0.6206896551724137	0.4328530430793762
1.5862068965517242	-0.48275862068965525	0.4405820369720459
1.5862068965517242	-0.3448275862068966	0.4499150514602661
1.5862068965517242	-0.2068965517241379	0.4578843414783478
1.5862068965517242	-0.06896551724137945	0.4637775719165802
1.5862068965517242	0.06896551724137945	0.4679405987262726
1.5862068965517242	0.2068965517241379	0.47038552165031433
1.5862068965517242	0.34482758620689635	0.47090944647789
1.5862068965517242	0.48275862068965525	0.4694490432739258
1.5862068965517242	0.6206896551724137	0.4662691354751587
1.5862068965517242	0.7586206896551726	0.4619310796260834
1.5862068965517242	0.896551724137931	0.4571094810962677
1.5862068965517242	1.0344827586206895	0.4523986279964447
1.5862068965517242	1.1724137931034484	0.44821035861968994
1.5862068965517242	1.3103448275862069	0.44476982951164246
1.5862068965517242	1.4482758620689653	0.44215986132621765
1.5862068965517242	1.5862068965517242	0.44037267565727234
1.5862068965517242	1.7241379310344827	0.43934816122055054
1.5862068965517242	1.862068965517241	0.43899768590927124
1.5862068965517242	2.0	0.4392181932926178
		
1.7241379310344827	-2.0	0.4012329876422882
1.7241379310344827	-1.8620689655172413	0.40502095222473145
1.7241379310344827	-1.7241379310344827	0.4084697365760803
1.7241379310344827	-1.5862068965517242	0.41150420904159546
1.7241379310344827	-1.4482758620689655	0.4141218662261963
1.7241379310344827	-1.3103448275862069	0.4163362383842468
1.7241379310344827	-1.1724137931034484	0.4181622266769409
1.7241379310344827	-1.0344827586206897	0.41964492201805115
1.7241379310344827	-0.896551724137931	0.42096129059791565
1.7241379310344827	-0.7586206896551724	0.42266181111335754
1.7241379310344827	-0.6206896551724137	0.42599883675575256
1.7241379310344827	-0.48275862068965525	0.43231913447380066
1.7241379310344827	-0.3448275862068966	0.44070616364479065
1.7241379310344827	-0.2068965517241379	0.44878318905830383
1.7241379310344827	-0.06896551724137945	0.45561087131500244
1.7241379310344827	0.06896551724137945	0.461124062538147
1.7241379310344827	0.2068965517241379	0.4651983976364136
1.7241379310344827	0.34482758620689635	0.4675779640674591
1.7241379310344827	0.48275862068965525	0.4680735468864441
1.7241379310344827	0.6206896551724137	0.46674224734306335
1.7241379310344827	0.7586206896551726	0.4639398753643036
1.7241379310344827	0.896551724137931	0.4602215588092804
1.7241379310344827	1.0344827586206895	0.45616868138313293
1.7241379310344827	1.1724137931034484	0.45225080847740173
1.7241379310344827	1.3103448275862069	0.44877520203590393
1.7241379310344827	1.4482758620689653	0.44590234756469727
1.7241379310344827	1.5862068965517242	0.44368767738342285
1.7241379310344827	1.7241379310344827	0.4421215057373047
1.7241379310344827	1.862068965517241	0.44115662574768066
1.7241379310344827	2.0	0.4407258629798889
		
1.862068965517241	-2.0	0.3997728228569031
1.862068965517241	-1.8620689655172413	0.40359336137771606
1.862068965517241	-1.7241379310344827	0.40701228380203247
1.862068965517241	-1.5862068965517242	0.40994179248809814
1.862068965517241	-1.4482758620689655	0.41234126687049866
1.862068965517241	-1.3103448275862069	0.4141727089881897
1.862068965517241	-1.1724137931034484	0.41539260745048523
1.862068965517241	-1.0344827586206897	0.41599223017692566
1.862068965517241	-0.896551724137931	0.41613778471946716
1.862068965517241	-0.7586206896551724	0.41651561856269836
1.862068965517241	-0.6206896551724137	0.4187377691268921
1.862068965517241	-0.48275862068965525	0.42436084151268005
1.862068965517241	-0.3448275862068966	0.43241196870803833
1.862068965517241	-0.2068965517241379	0.4406616687774658
1.862068965517241	-0.06896551724137945	0.44809916615486145
1.862068965517241	0.06896551724137945	0.45450839400291443
1.862068965517241	0.2068965517241379	0.4597280025482178
1.862068965517241	0.34482758620689635	0.4635019898414612
1.862068965517241	0.48275862068965525	0.4655807316303253
1.862068965517241	0.6206896551724137	0.4658719301223755
1.862068965517241	0.7586206896551726	0.4645397663116455
1.862068965517241	0.896551724137931	0.4619865119457245
1.862068965517241	1.0344827586206895	0.458728551864624
1.862068965517241	1.1724137931034484	0.45525088906288147
1.862068965517241	1.3103448275862069	0.45191866159439087
1.862068965517241	1.4482758620689653	0.44895949959754944
1.862068965517241	1.5862068965517242	0.4464883506298065
1.862068965517241	1.7241379310344827	0.4445430636405945
1.862068965517241	1.862068965517241	0.4431148171424866
1.862068965517241	2.0	0.4421682059764862
		
2.0	-2.0	0.3991102874279022
2.0	-1.8620689655172413	0.402870237827301
2.0	-1.7241379310344827	0.4061720371246338
2.0	-1.5862068965517242	0.40889886021614075
2.0	-1.4482758620689655	0.41096657514572144
2.0	-1.3103448275862069	0.4122868776321411
2.0	-1.1724137931034484	0.4127676784992218
2.0	-1.0344827586206897	0.4123757779598236
2.0	-0.896551724137931	0.41134580969810486
2.0	-0.7586206896551724	0.41065332293510437
2.0	-0.6206896551724137	0.4123130738735199
2.0	-0.48275862068965525	0.41772982478141785
2.0	-0.3448275862068966	0.42558732628822327
2.0	-0.2068965517241379	0.4338168501853943
2.0	-0.06896551724137945	0.44149354100227356
2.0	0.06896551724137945	0.4483715295791626
2.0	0.2068965517241379	0.45429208874702454
2.0	0.34482758620689635	0.4590219557285309
2.0	0.48275862068965525	0.462295264005661
2.0	0.6206896551724137	0.4639260470867157
2.0	0.7586206896551726	0.4639204740524292
2.0	0.896551724137931	0.4625190198421478
2.0	1.0344827586206895	0.46013396978378296
2.0	1.1724137931034484	0.4572233557701111
2.0	1.3103448275862069	0.4541810154914856
2.0	1.4482758620689653	0.4512864947319031
2.0	1.5862068965517242	0.44870761036872864
2.0	1.7241379310344827	0.4465272128582001
2.0	1.862068965517241	0.4447724223136902
2.0	2.0	0.4434368312358856
		


==> Arxiv trial/data/Multi_channel_CNN_Linear_Landscape.dat <==
Y	X	Z
-2.0	-2.0	0.4653456509113312
-2.0	-1.8620689655172413	0.34666839241981506
-2.0	-1.7241379310344827	0.2921142280101776
-2.0	-1.5862068965517242	0.26967963576316833
-2.0	-1.4482758620689655	0.25851383805274963
-2.0	-1.3103448275862069	0.25325649976730347
-2.0	-1.1724137931034484	0.25133779644966125
-2.0	-1.0344827586206897	0.25024035573005676
-2.0	-0.896551724137931	0.24976746737957
-2.0	-0.7586206896551724	0.2502836287021637
-2.0	-0.6206896551724137	0.2502693831920624
-2.0	-0.48275862068965525	0.2501657009124756
-2.0	-0.3448275862068966	0.25009435415267944
-2.0	-0.2068965517241379	0.24989236891269684
-2.0	-0.06896551724137945	0.24982145428657532
-2.0	0.06896551724137945	0.2500271797180176
-2.0	0.2068965517241379	0.24999484419822693
-2.0	0.34482758620689635	0.24990159273147583
-2.0	0.48275862068965525	0.2498089075088501
-2.0	0.6206896551724137	0.24973134696483612
-2.0	0.7586206896551726	0.24997252225875854
-2.0	0.896551724137931	0.2496928572654724
-2.0	1.0344827586206895	0.2497449666261673
-2.0	1.1724137931034484	0.2496233582496643
-2.0	1.3103448275862069	0.24915236234664917
-2.0	1.4482758620689653	0.24910478293895721
-2.0	1.5862068965517242	0.2488359659910202
-2.0	1.7241379310344827	0.24817544221878052
-2.0	1.862068965517241	0.24713154137134552
-2.0	2.0	0.24602165818214417
		
-1.8620689655172413	-2.0	0.3641590476036072
-1.8620689655172413	-1.8620689655172413	0.30373311042785645
-1.8620689655172413	-1.7241379310344827	0.2725236713886261
-1.8620689655172413	-1.5862068965517242	0.2589120864868164
-1.8620689655172413	-1.4482758620689655	0.2540445923805237
-1.8620689655172413	-1.3103448275862069	0.2516857981681824
-1.8620689655172413	-1.1724137931034484	0.2508541941642761
-1.8620689655172413	-1.0344827586206897	0.25039875507354736
-1.8620689655172413	-0.896551724137931	0.24964383244514465
-1.8620689655172413	-0.7586206896551724	0.24987049400806427
-1.8620689655172413	-0.6206896551724137	0.25020772218704224
-1.8620689655172413	-0.48275862068965525	0.25006428360939026
-1.8620689655172413	-0.3448275862068966	0.24999526143074036
-1.8620689655172413	-0.2068965517241379	0.24994206428527832
-1.8620689655172413	-0.06896551724137945	0.24991290271282196
-1.8620689655172413	0.06896551724137945	0.2499765306711197
-1.8620689655172413	0.2068965517241379	0.24999019503593445
-1.8620689655172413	0.34482758620689635	0.2498769760131836
-1.8620689655172413	0.48275862068965525	0.24984949827194214
-1.8620689655172413	0.6206896551724137	0.2498607039451599
-1.8620689655172413	0.7586206896551726	0.24990230798721313
-1.8620689655172413	0.896551724137931	0.2497594803571701
-1.8620689655172413	1.0344827586206895	0.24976405501365662
-1.8620689655172413	1.1724137931034484	0.2496112734079361
-1.8620689655172413	1.3103448275862069	0.24940097332000732
-1.8620689655172413	1.4482758620689653	0.24912326037883759
-1.8620689655172413	1.5862068965517242	0.24854059517383575
-1.8620689655172413	1.7241379310344827	0.24766339361667633
-1.8620689655172413	1.862068965517241	0.24690291285514832
-1.8620689655172413	2.0	0.24585990607738495
		
-1.7241379310344827	-2.0	0.31898221373558044
-1.7241379310344827	-1.8620689655172413	0.27488529682159424
-1.7241379310344827	-1.7241379310344827	0.2605883479118347
-1.7241379310344827	-1.5862068965517242	0.25448668003082275
-1.7241379310344827	-1.4482758620689655	0.2516995966434479
-1.7241379310344827	-1.3103448275862069	0.2501552700996399
-1.7241379310344827	-1.1724137931034484	0.25016817450523376
-1.7241379310344827	-1.0344827586206897	0.25039243698120117
-1.7241379310344827	-0.896551724137931	0.2500087022781372
-1.7241379310344827	-0.7586206896551724	0.2498757243156433
-1.7241379310344827	-0.6206896551724137	0.2500905990600586
-1.7241379310344827	-0.48275862068965525	0.2500154674053192
-1.7241379310344827	-0.3448275862068966	0.2499302476644516
-1.7241379310344827	-0.2068965517241379	0.24998633563518524
-1.7241379310344827	-0.06896551724137945	0.24996665120124817
-1.7241379310344827	0.06896551724137945	0.24997548758983612
-1.7241379310344827	0.2068965517241379	0.24999478459358215
-1.7241379310344827	0.34482758620689635	0.2499198019504547
-1.7241379310344827	0.48275862068965525	0.2498670071363449
-1.7241379310344827	0.6206896551724137	0.24991609156131744
-1.7241379310344827	0.7586206896551726	0.24985331296920776
-1.7241379310344827	0.896551724137931	0.24984130263328552
-1.7241379310344827	1.0344827586206895	0.24993479251861572
-1.7241379310344827	1.1724137931034484	0.24959228932857513
-1.7241379310344827	1.3103448275862069	0.249386727809906
-1.7241379310344827	1.4482758620689653	0.2490433007478714
-1.7241379310344827	1.5862068965517242	0.24858024716377258
-1.7241379310344827	1.7241379310344827	0.24808895587921143
-1.7241379310344827	1.862068965517241	0.24716304242610931
-1.7241379310344827	2.0	0.24587692320346832
		
-1.5862068965517242	-2.0	0.2896544933319092
-1.5862068965517242	-1.8620689655172413	0.26181840896606445
-1.5862068965517242	-1.7241379310344827	0.25300538539886475
-1.5862068965517242	-1.5862068965517242	0.25129076838493347
-1.5862068965517242	-1.4482758620689655	0.25088414549827576
-1.5862068965517242	-1.3103448275862069	0.25030454993247986
-1.5862068965517242	-1.1724137931034484	0.2499098777770996
-1.5862068965517242	-1.0344827586206897	0.25034162402153015
-1.5862068965517242	-0.896551724137931	0.2501804530620575
-1.5862068965517242	-0.7586206896551724	0.2499666064977646
-1.5862068965517242	-0.6206896551724137	0.25002822279930115
-1.5862068965517242	-0.48275862068965525	0.2500329315662384
-1.5862068965517242	-0.3448275862068966	0.2499205768108368
-1.5862068965517242	-0.2068965517241379	0.2499697506427765
-1.5862068965517242	-0.06896551724137945	0.24999085068702698
-1.5862068965517242	0.06896551724137945	0.24998824298381805
-1.5862068965517242	0.2068965517241379	0.24999791383743286
-1.5862068965517242	0.34482758620689635	0.2499491423368454
-1.5862068965517242	0.48275862068965525	0.2499244660139084
-1.5862068965517242	0.6206896551724137	0.24991045892238617
-1.5862068965517242	0.7586206896551726	0.24988779425621033
-1.5862068965517242	0.896551724137931	0.24994584918022156
-1.5862068965517242	1.0344827586206895	0.24984467029571533
-1.5862068965517242	1.1724137931034484	0.24971576035022736
-1.5862068965517242	1.3103448275862069	0.24954158067703247
-1.5862068965517242	1.4482758620689653	0.24922741949558258
-1.5862068965517242	1.5862068965517242	0.24893108010292053
-1.5862068965517242	1.7241379310344827	0.24843737483024597
-1.5862068965517242	1.862068965517241	0.2475142478942871
-1.5862068965517242	2.0	0.24623528122901917
		
-1.4482758620689655	-2.0	0.2764650285243988
-1.4482758620689655	-1.8620689655172413	0.25792407989501953
-1.4482758620689655	-1.7241379310344827	0.2502126693725586
-1.4482758620689655	-1.5862068965517242	0.24931158125400543
-1.4482758620689655	-1.4482758620689655	0.24973849952220917
-1.4482758620689655	-1.3103448275862069	0.25023970007896423
-1.4482758620689655	-1.1724137931034484	0.250167578458786
-1.4482758620689655	-1.0344827586206897	0.2502979636192322
-1.4482758620689655	-0.896551724137931	0.2501819431781769
-1.4482758620689655	-0.7586206896551724	0.25008833408355713
-1.4482758620689655	-0.6206896551724137	0.250124990940094
-1.4482758620689655	-0.48275862068965525	0.2500555217266083
-1.4482758620689655	-0.3448275862068966	0.24999837577342987
-1.4482758620689655	-0.2068965517241379	0.2499862015247345
-1.4482758620689655	-0.06896551724137945	0.2499803602695465
-1.4482758620689655	0.06896551724137945	0.2499740868806839
-1.4482758620689655	0.2068965517241379	0.2499937117099762
-1.4482758620689655	0.34482758620689635	0.24996888637542725
-1.4482758620689655	0.48275862068965525	0.24995015561580658
-1.4482758620689655	0.6206896551724137	0.24994364380836487
-1.4482758620689655	0.7586206896551726	0.24993151426315308
-1.4482758620689655	0.896551724137931	0.24991698563098907
-1.4482758620689655	1.0344827586206895	0.24987927079200745
-1.4482758620689655	1.1724137931034484	0.24980542063713074
-1.4482758620689655	1.3103448275862069	0.24968531727790833
-1.4482758620689655	1.4482758620689653	0.2494569569826126
-1.4482758620689655	1.5862068965517242	0.2492142617702484
-1.4482758620689655	1.7241379310344827	0.2488059550523758
-1.4482758620689655	1.862068965517241	0.2482350915670395
-1.4482758620689655	2.0	0.2475878745317459
		
-1.3103448275862069	-2.0	0.26704108715057373
-1.3103448275862069	-1.8620689655172413	0.2548454999923706
-1.3103448275862069	-1.7241379310344827	0.25100934505462646
-1.3103448275862069	-1.5862068965517242	0.24982208013534546
-1.3103448275862069	-1.4482758620689655	0.2498028576374054
-1.3103448275862069	-1.3103448275862069	0.2500114142894745
-1.3103448275862069	-1.1724137931034484	0.25014954805374146
-1.3103448275862069	-1.0344827586206897	0.250155508518219
-1.3103448275862069	-0.896551724137931	0.25018781423568726
-1.3103448275862069	-0.7586206896551724	0.2501389682292938
-1.3103448275862069	-0.6206896551724137	0.2501279413700104
-1.3103448275862069	-0.48275862068965525	0.2500457763671875
-1.3103448275862069	-0.3448275862068966	0.2500111162662506
-1.3103448275862069	-0.2068965517241379	0.24998733401298523
-1.3103448275862069	-0.06896551724137945	0.24998119473457336
-1.3103448275862069	0.06896551724137945	0.2499857395887375
-1.3103448275862069	0.2068965517241379	0.24999961256980896
-1.3103448275862069	0.34482758620689635	0.24998489022254944
-1.3103448275862069	0.48275862068965525	0.24997374415397644
-1.3103448275862069	0.6206896551724137	0.249965637922287
-1.3103448275862069	0.7586206896551726	0.2499513179063797
-1.3103448275862069	0.896551724137931	0.24993833899497986
-1.3103448275862069	1.0344827586206895	0.24993009865283966
-1.3103448275862069	1.1724137931034484	0.24988575279712677
-1.3103448275862069	1.3103448275862069	0.24979154765605927
-1.3103448275862069	1.4482758620689653	0.24966812133789062
-1.3103448275862069	1.5862068965517242	0.24952751398086548
-1.3103448275862069	1.7241379310344827	0.24930185079574585
-1.3103448275862069	1.862068965517241	0.24900704622268677
-1.3103448275862069	2.0	0.24872863292694092
		
-1.1724137931034484	-2.0	0.26401442289352417
-1.1724137931034484	-1.8620689655172413	0.25416454672813416
-1.1724137931034484	-1.7241379310344827	0.2506837546825409
-1.1724137931034484	-1.5862068965517242	0.24982702732086182
-1.1724137931034484	-1.4482758620689655	0.25003668665885925
-1.1724137931034484	-1.3103448275862069	0.25013214349746704
-1.1724137931034484	-1.1724137931034484	0.25010085105895996
-1.1724137931034484	-1.0344827586206897	0.2500438392162323
-1.1724137931034484	-0.896551724137931	0.25008124113082886
-1.1724137931034484	-0.7586206896551724	0.2500903010368347
-1.1724137931034484	-0.6206896551724137	0.25007233023643494
-1.1724137931034484	-0.48275862068965525	0.2500344514846802
-1.1724137931034484	-0.3448275862068966	0.2500109076499939
-1.1724137931034484	-0.2068965517241379	0.24998712539672852
-1.1724137931034484	-0.06896551724137945	0.24998144805431366
-1.1724137931034484	0.06896551724137945	0.24999211728572845
-1.1724137931034484	0.2068965517241379	0.2499992549419403
-1.1724137931034484	0.34482758620689635	0.24999035894870758
-1.1724137931034484	0.48275862068965525	0.24998565018177032
-1.1724137931034484	0.6206896551724137	0.24997907876968384
-1.1724137931034484	0.7586206896551726	0.24997197091579437
-1.1724137931034484	0.896551724137931	0.24997904896736145
-1.1724137931034484	1.0344827586206895	0.2499709576368332
-1.1724137931034484	1.1724137931034484	0.24994061887264252
-1.1724137931034484	1.3103448275862069	0.24989855289459229
-1.1724137931034484	1.4482758620689653	0.2498362511396408
-1.1724137931034484	1.5862068965517242	0.2497827261686325
-1.1724137931034484	1.7241379310344827	0.24969978630542755
-1.1724137931034484	1.862068965517241	0.24963216483592987
-1.1724137931034484	2.0	0.2495131939649582
		
-1.0344827586206897	-2.0	0.26065579056739807
-1.0344827586206897	-1.8620689655172413	0.25477445125579834
-1.0344827586206897	-1.7241379310344827	0.25128209590911865
-1.0344827586206897	-1.5862068965517242	0.2501211166381836
-1.0344827586206897	-1.4482758620689655	0.249851793050766
-1.0344827586206897	-1.3103448275862069	0.25006136298179626
-1.0344827586206897	-1.1724137931034484	0.25005707144737244
-1.0344827586206897	-1.0344827586206897	0.2500210702419281
-1.0344827586206897	-0.896551724137931	0.2500256597995758
-1.0344827586206897	-0.7586206896551724	0.25005051493644714
-1.0344827586206897	-0.6206896551724137	0.2500497102737427
-1.0344827586206897	-0.48275862068965525	0.25003305077552795
-1.0344827586206897	-0.3448275862068966	0.25000643730163574
-1.0344827586206897	-0.2068965517241379	0.24998843669891357
-1.0344827586206897	-0.06896551724137945	0.2499881088733673
-1.0344827586206897	0.06896551724137945	0.24999798834323883
-1.0344827586206897	0.2068965517241379	0.25
-1.0344827586206897	0.34482758620689635	0.24999429285526276
-1.0344827586206897	0.48275862068965525	0.24999263882637024
-1.0344827586206897	0.6206896551724137	0.2499905228614807
-1.0344827586206897	0.7586206896551726	0.24998944997787476
-1.0344827586206897	0.896551724137931	0.24999333918094635
-1.0344827586206897	1.0344827586206895	0.24998894333839417
-1.0344827586206897	1.1724137931034484	0.24998357892036438
-1.0344827586206897	1.3103448275862069	0.2499707192182541
-1.0344827586206897	1.4482758620689653	0.24996182322502136
-1.0344827586206897	1.5862068965517242	0.24993941187858582
-1.0344827586206897	1.7241379310344827	0.24990296363830566
-1.0344827586206897	1.862068965517241	0.24985890090465546
-1.0344827586206897	2.0	0.2497541904449463
		
-0.896551724137931	-2.0	0.25537827610969543
-0.896551724137931	-1.8620689655172413	0.2533983588218689
-0.896551724137931	-1.7241379310344827	0.25176429748535156
-0.896551724137931	-1.5862068965517242	0.25066861510276794
-0.896551724137931	-1.4482758620689655	0.25009995698928833
-0.896551724137931	-1.3103448275862069	0.24993646144866943
-0.896551724137931	-1.1724137931034484	0.2500004470348358
-0.896551724137931	-1.0344827586206897	0.2500176429748535
-0.896551724137931	-0.896551724137931	0.2500108778476715
-0.896551724137931	-0.7586206896551724	0.2500263452529907
-0.896551724137931	-0.6206896551724137	0.25003015995025635
-0.896551724137931	-0.48275862068965525	0.25002890825271606
-0.896551724137931	-0.3448275862068966	0.25000396370887756
-0.896551724137931	-0.2068965517241379	0.24999244511127472
-0.896551724137931	-0.06896551724137945	0.2499920129776001
-0.896551724137931	0.06896551724137945	0.24999842047691345
-0.896551724137931	0.2068965517241379	0.2499999701976776
-0.896551724137931	0.34482758620689635	0.24999679625034332
-0.896551724137931	0.48275862068965525	0.24999703466892242
-0.896551724137931	0.6206896551724137	0.24999713897705078
-0.896551724137931	0.7586206896551726	0.249998077750206
-0.896551724137931	0.896551724137931	0.24999947845935822
-0.896551724137931	1.0344827586206895	0.2500002980232239
-0.896551724137931	1.1724137931034484	0.24999777972698212
-0.896551724137931	1.3103448275862069	0.24999484419822693
-0.896551724137931	1.4482758620689653	0.2499951720237732
-0.896551724137931	1.5862068965517242	0.24998359382152557
-0.896551724137931	1.7241379310344827	0.24994736909866333
-0.896551724137931	1.862068965517241	0.2499140501022339
-0.896551724137931	2.0	0.24989613890647888
		
-0.7586206896551724	-2.0	0.2536953091621399
-0.7586206896551724	-1.8620689655172413	0.2516219913959503
-0.7586206896551724	-1.7241379310344827	0.2508556842803955
-0.7586206896551724	-1.5862068965517242	0.25035104155540466
-0.7586206896551724	-1.4482758620689655	0.25011369585990906
-0.7586206896551724	-1.3103448275862069	0.2500607967376709
-0.7586206896551724	-1.1724137931034484	0.25001174211502075
-0.7586206896551724	-1.0344827586206897	0.24999286234378815
-0.7586206896551724	-0.896551724137931	0.25000396370887756
-0.7586206896551724	-0.7586206896551724	0.25001171231269836
-0.7586206896551724	-0.6206896551724137	0.2500194311141968
-0.7586206896551724	-0.48275862068965525	0.25001582503318787
-0.7586206896551724	-0.3448275862068966	0.2500033676624298
-0.7586206896551724	-0.2068965517241379	0.24999810755252838
-0.7586206896551724	-0.06896551724137945	0.24999698996543884
-0.7586206896551724	0.06896551724137945	0.24999897181987762
-0.7586206896551724	0.2068965517241379	0.24999792873859406
-0.7586206896551724	0.34482758620689635	0.24999797344207764
-0.7586206896551724	0.48275862068965525	0.24999859929084778
-0.7586206896551724	0.6206896551724137	0.24999871850013733
-0.7586206896551724	0.7586206896551726	0.24999845027923584
-0.7586206896551724	0.896551724137931	0.25
-0.7586206896551724	1.0344827586206895	0.24999983608722687
-0.7586206896551724	1.1724137931034484	0.25
-0.7586206896551724	1.3103448275862069	0.25
-0.7586206896551724	1.4482758620689653	0.25
-0.7586206896551724	1.5862068965517242	0.25
-0.7586206896551724	1.7241379310344827	0.25
-0.7586206896551724	1.862068965517241	0.24999229609966278
-0.7586206896551724	2.0	0.24981066584587097
		
-0.6206896551724137	-2.0	0.2521301507949829
-0.6206896551724137	-1.8620689655172413	0.25109872221946716
-0.6206896551724137	-1.7241379310344827	0.2505839467048645
-0.6206896551724137	-1.5862068965517242	0.25024476647377014
-0.6206896551724137	-1.4482758620689655	0.25009438395500183
-0.6206896551724137	-1.3103448275862069	0.2500607967376709
-0.6206896551724137	-1.1724137931034484	0.25002726912498474
-0.6206896551724137	-1.0344827586206897	0.2500399351119995
-0.6206896551724137	-0.896551724137931	0.25000980496406555
-0.6206896551724137	-0.7586206896551724	0.2500016689300537
-0.6206896551724137	-0.6206896551724137	0.2500057518482208
-0.6206896551724137	-0.48275862068965525	0.25000691413879395
-0.6206896551724137	-0.3448275862068966	0.25000208616256714
-0.6206896551724137	-0.2068965517241379	0.2499995082616806
-0.6206896551724137	-0.06896551724137945	0.24999822676181793
-0.6206896551724137	0.06896551724137945	0.24999934434890747
-0.6206896551724137	0.2068965517241379	0.2499992698431015
-0.6206896551724137	0.34482758620689635	0.24999918043613434
-0.6206896551724137	0.48275862068965525	0.24999882280826569
-0.6206896551724137	0.6206896551724137	0.24999915063381195
-0.6206896551724137	0.7586206896551726	0.2499997913837433
-0.6206896551724137	0.896551724137931	0.25
-0.6206896551724137	1.0344827586206895	0.25
-0.6206896551724137	1.1724137931034484	0.25
-0.6206896551724137	1.3103448275862069	0.25
-0.6206896551724137	1.4482758620689653	0.25
-0.6206896551724137	1.5862068965517242	0.25
-0.6206896551724137	1.7241379310344827	0.2499980926513672
-0.6206896551724137	1.862068965517241	0.24992235004901886
-0.6206896551724137	2.0	0.24975138902664185
		
-0.48275862068965525	-2.0	0.25088080763816833
-0.48275862068965525	-1.8620689655172413	0.25039198994636536
-0.48275862068965525	-1.7241379310344827	0.25035005807876587
-0.48275862068965525	-1.5862068965517242	0.25021806359291077
-0.48275862068965525	-1.4482758620689655	0.2501216530799866
-0.48275862068965525	-1.3103448275862069	0.2500254511833191
-0.48275862068965525	-1.1724137931034484	0.2500300705432892
-0.48275862068965525	-1.0344827586206897	0.2500351071357727
-0.48275862068965525	-0.896551724137931	0.25001758337020874
-0.48275862068965525	-0.7586206896551724	0.2500028610229492
-0.48275862068965525	-0.6206896551724137	0.24999745190143585
-0.48275862068965525	-0.48275862068965525	0.24999983608722687
-0.48275862068965525	-0.3448275862068966	0.25000035762786865
-0.48275862068965525	-0.2068965517241379	0.24999888241291046
-0.48275862068965525	-0.06896551724137945	0.24999909102916718
-0.48275862068965525	0.06896551724137945	0.2499997317790985
-0.48275862068965525	0.2068965517241379	0.2499997913837433
-0.48275862068965525	0.34482758620689635	0.24999941885471344
-0.48275862068965525	0.48275862068965525	0.2499992400407791
-0.48275862068965525	0.6206896551724137	0.24999965727329254
-0.48275862068965525	0.7586206896551726	0.24999967217445374
-0.48275862068965525	0.896551724137931	0.25
-0.48275862068965525	1.0344827586206895	0.25
-0.48275862068965525	1.1724137931034484	0.25
-0.48275862068965525	1.3103448275862069	0.25
-0.48275862068965525	1.4482758620689653	0.25
-0.48275862068965525	1.5862068965517242	0.25
-0.48275862068965525	1.7241379310344827	0.24999506771564484
-0.48275862068965525	1.862068965517241	0.24991704523563385
-0.48275862068965525	2.0	0.2497299313545227
		
-0.3448275862068966	-2.0	0.25005996227264404
-0.3448275862068966	-1.8620689655172413	0.25000444054603577
-0.3448275862068966	-1.7241379310344827	0.2500762939453125
-0.3448275862068966	-1.5862068965517242	0.2500964105129242
-0.3448275862068966	-1.4482758620689655	0.25009164214134216
-0.3448275862068966	-1.3103448275862069	0.2500538229942322
-0.3448275862068966	-1.1724137931034484	0.2500322461128235
-0.3448275862068966	-1.0344827586206897	0.25002825260162354
-0.3448275862068966	-0.896551724137931	0.250018835067749
-0.3448275862068966	-0.7586206896551724	0.2500131130218506
-0.3448275862068966	-0.6206896551724137	0.250000536441803
-0.3448275862068966	-0.48275862068965525	0.249998539686203
-0.3448275862068966	-0.3448275862068966	0.2499987930059433
-0.3448275862068966	-0.2068965517241379	0.24999870359897614
-0.3448275862068966	-0.06896551724137945	0.24999955296516418
-0.3448275862068966	0.06896551724137945	0.25
-0.3448275862068966	0.2068965517241379	0.24999971687793732
-0.3448275862068966	0.34482758620689635	0.24999956786632538
-0.3448275862068966	0.48275862068965525	0.24999980628490448
-0.3448275862068966	0.6206896551724137	0.2499997615814209
-0.3448275862068966	0.7586206896551726	0.25
-0.3448275862068966	0.896551724137931	0.25
-0.3448275862068966	1.0344827586206895	0.25
-0.3448275862068966	1.1724137931034484	0.25
-0.3448275862068966	1.3103448275862069	0.25
-0.3448275862068966	1.4482758620689653	0.25
-0.3448275862068966	1.5862068965517242	0.25
-0.3448275862068966	1.7241379310344827	0.24999213218688965
-0.3448275862068966	1.862068965517241	0.2499111443758011
-0.3448275862068966	2.0	0.24971601366996765
		
-0.2068965517241379	-2.0	0.24998414516448975
-0.2068965517241379	-1.8620689655172413	0.2499067336320877
-0.2068965517241379	-1.7241379310344827	0.25010567903518677
-0.2068965517241379	-1.5862068965517242	0.25004956126213074
-0.2068965517241379	-1.4482758620689655	0.25003135204315186
-0.2068965517241379	-1.3103448275862069	0.250028133392334
-0.2068965517241379	-1.1724137931034484	0.2500181198120117
-0.2068965517241379	-1.0344827586206897	0.25001975893974304
-0.2068965517241379	-0.896551724137931	0.2500181496143341
-0.2068965517241379	-0.7586206896551724	0.25001204013824463
-0.2068965517241379	-0.6206896551724137	0.25000399351119995
-0.2068965517241379	-0.48275862068965525	0.24999986588954926
-0.2068965517241379	-0.3448275862068966	0.24999921023845673
-0.2068965517241379	-0.2068965517241379	0.24999895691871643
-0.2068965517241379	-0.06896551724137945	0.2499997764825821
-0.2068965517241379	0.06896551724137945	0.2499997466802597
-0.2068965517241379	0.2068965517241379	0.249999538064003
-0.2068965517241379	0.34482758620689635	0.2499997764825821
-0.2068965517241379	0.48275862068965525	0.24999994039535522
-0.2068965517241379	0.6206896551724137	0.25
-0.2068965517241379	0.7586206896551726	0.25
-0.2068965517241379	0.896551724137931	0.25
-0.2068965517241379	1.0344827586206895	0.25
-0.2068965517241379	1.1724137931034484	0.25
-0.2068965517241379	1.3103448275862069	0.25
-0.2068965517241379	1.4482758620689653	0.25
-0.2068965517241379	1.5862068965517242	0.25
-0.2068965517241379	1.7241379310344827	0.24999327957630157
-0.2068965517241379	1.862068965517241	0.2498260885477066
-0.2068965517241379	2.0	0.24960552155971527
		
-0.06896551724137945	-2.0	0.2502044141292572
-0.06896551724137945	-1.8620689655172413	0.25011739134788513
-0.06896551724137945	-1.7241379310344827	0.25015726685523987
-0.06896551724137945	-1.5862068965517242	0.2500050365924835
-0.06896551724137945	-1.4482758620689655	0.2500205338001251
-0.06896551724137945	-1.3103448275862069	0.25002580881118774
-0.06896551724137945	-1.1724137931034484	0.2500206530094147
-0.06896551724137945	-1.0344827586206897	0.2500198483467102
-0.06896551724137945	-0.896551724137931	0.25001654028892517
-0.06896551724137945	-0.7586206896551724	0.25000983476638794
-0.06896551724137945	-0.6206896551724137	0.2500038743019104
-0.06896551724137945	-0.48275862068965525	0.24999937415122986
-0.06896551724137945	-0.3448275862068966	0.24999944865703583
-0.06896551724137945	-0.2068965517241379	0.24999944865703583
-0.06896551724137945	-0.06896551724137945	0.24999992549419403
-0.06896551724137945	0.06896551724137945	0.24999991059303284
-0.06896551724137945	0.2068965517241379	0.24999983608722687
-0.06896551724137945	0.34482758620689635	0.25
-0.06896551724137945	0.48275862068965525	0.2500000298023224
-0.06896551724137945	0.6206896551724137	0.25
-0.06896551724137945	0.7586206896551726	0.25
-0.06896551724137945	0.896551724137931	0.25
-0.06896551724137945	1.0344827586206895	0.25
-0.06896551724137945	1.1724137931034484	0.25
-0.06896551724137945	1.3103448275862069	0.25
-0.06896551724137945	1.4482758620689653	0.25
-0.06896551724137945	1.5862068965517242	0.25
-0.06896551724137945	1.7241379310344827	0.24998538196086884
-0.06896551724137945	1.862068965517241	0.249833881855011
-0.06896551724137945	2.0	0.24954982101917267
		
0.06896551724137945	-2.0	0.25013500452041626
0.06896551724137945	-1.8620689655172413	0.25006696581840515
0.06896551724137945	-1.7241379310344827	0.2501094937324524
0.06896551724137945	-1.5862068965517242	0.25013992190361023
0.06896551724137945	-1.4482758620689655	0.25008368492126465
0.06896551724137945	-1.3103448275862069	0.2500300407409668
0.06896551724137945	-1.1724137931034484	0.25001952052116394
0.06896551724137945	-1.0344827586206897	0.2500187158584595
0.06896551724137945	-0.896551724137931	0.2500131130218506
0.06896551724137945	-0.7586206896551724	0.25000566244125366
0.06896551724137945	-0.6206896551724137	0.2500019371509552
0.06896551724137945	-0.48275862068965525	0.24999907612800598
0.06896551724137945	-0.3448275862068966	0.24999921023845673
0.06896551724137945	-0.2068965517241379	0.2500000298023224
0.06896551724137945	-0.06896551724137945	0.2499999850988388
0.06896551724137945	0.06896551724137945	0.2500000596046448
0.06896551724137945	0.2068965517241379	0.25
0.06896551724137945	0.34482758620689635	0.2499999850988388
0.06896551724137945	0.48275862068965525	0.25
0.06896551724137945	0.6206896551724137	0.25
0.06896551724137945	0.7586206896551726	0.25
0.06896551724137945	0.896551724137931	0.25
0.06896551724137945	1.0344827586206895	0.25
0.06896551724137945	1.1724137931034484	0.25
0.06896551724137945	1.3103448275862069	0.25
0.06896551724137945	1.4482758620689653	0.25
0.06896551724137945	1.5862068965517242	0.25
0.06896551724137945	1.7241379310344827	0.24996870756149292
0.06896551724137945	1.862068965517241	0.24986976385116577
0.06896551724137945	2.0	0.2497442662715912
		
0.2068965517241379	-2.0	0.2499086707830429
0.2068965517241379	-1.8620689655172413	0.24991248548030853
0.2068965517241379	-1.7241379310344827	0.2501866817474365
0.2068965517241379	-1.5862068965517242	0.2501920461654663
0.2068965517241379	-1.4482758620689655	0.2500973641872406
0.2068965517241379	-1.3103448275862069	0.2500256896018982
0.2068965517241379	-1.1724137931034484	0.2500086724758148
0.2068965517241379	-1.0344827586206897	0.2500137388706207
0.2068965517241379	-0.896551724137931	0.2500106692314148
0.2068965517241379	-0.7586206896551724	0.2500053942203522
0.2068965517241379	-0.6206896551724137	0.250000536441803
0.2068965517241379	-0.48275862068965525	0.24999967217445374
0.2068965517241379	-0.3448275862068966	0.2499995231628418
0.2068965517241379	-0.2068965517241379	0.24999989569187164
0.2068965517241379	-0.06896551724137945	0.25000011920928955
0.2068965517241379	0.06896551724137945	0.24999992549419403
0.2068965517241379	0.2068965517241379	0.24999991059303284
0.2068965517241379	0.34482758620689635	0.2499999850988388
0.2068965517241379	0.48275862068965525	0.24999995529651642
0.2068965517241379	0.6206896551724137	0.25
0.2068965517241379	0.7586206896551726	0.25
0.2068965517241379	0.896551724137931	0.25
0.2068965517241379	1.0344827586206895	0.25
0.2068965517241379	1.1724137931034484	0.25
0.2068965517241379	1.3103448275862069	0.25
0.2068965517241379	1.4482758620689653	0.25
0.2068965517241379	1.5862068965517242	0.25
0.2068965517241379	1.7241379310344827	0.24996349215507507
0.2068965517241379	1.862068965517241	0.24993647634983063
0.2068965517241379	2.0	0.24979515373706818
		
0.34482758620689635	-2.0	0.2504662871360779
0.34482758620689635	-1.8620689655172413	0.25026777386665344
0.34482758620689635	-1.7241379310344827	0.2501302659511566
0.34482758620689635	-1.5862068965517242	0.250167578458786
0.34482758620689635	-1.4482758620689655	0.2500612437725067
0.34482758620689635	-1.3103448275862069	0.2500229775905609
0.34482758620689635	-1.1724137931034484	0.2500179708003998
0.34482758620689635	-1.0344827586206897	0.25001630187034607
0.34482758620689635	-0.896551724137931	0.2500056326389313
0.34482758620689635	-0.7586206896551724	0.25000494718551636
0.34482758620689635	-0.6206896551724137	0.250000536441803
0.34482758620689635	-0.48275862068965525	0.2500000298023224
0.34482758620689635	-0.3448275862068966	0.2500002384185791
0.34482758620689635	-0.2068965517241379	0.24999982118606567
0.34482758620689635	-0.06896551724137945	0.24999991059303284
0.34482758620689635	0.06896551724137945	0.2499999850988388
0.34482758620689635	0.2068965517241379	0.2500000298023224
0.34482758620689635	0.34482758620689635	0.2499999701976776
0.34482758620689635	0.48275862068965525	0.24999991059303284
0.34482758620689635	0.6206896551724137	0.2499999850988388
0.34482758620689635	0.7586206896551726	0.25
0.34482758620689635	0.896551724137931	0.25
0.34482758620689635	1.0344827586206895	0.25
0.34482758620689635	1.1724137931034484	0.25
0.34482758620689635	1.3103448275862069	0.25
0.34482758620689635	1.4482758620689653	0.25
0.34482758620689635	1.5862068965517242	0.24998953938484192
0.34482758620689635	1.7241379310344827	0.24998177587985992
0.34482758620689635	1.862068965517241	0.25002697110176086
0.34482758620689635	2.0	0.25006479024887085
		
0.48275862068965525	-2.0	0.2506244480609894
0.48275862068965525	-1.8620689655172413	0.2504776418209076
0.48275862068965525	-1.7241379310344827	0.2502649426460266
0.48275862068965525	-1.5862068965517242	0.2501465380191803
0.48275862068965525	-1.4482758620689655	0.25006821751594543
0.48275862068965525	-1.3103448275862069	0.25004661083221436
0.48275862068965525	-1.1724137931034484	0.2500413954257965
0.48275862068965525	-1.0344827586206897	0.2500278651714325
0.48275862068965525	-0.896551724137931	0.25000765919685364
0.48275862068965525	-0.7586206896551724	0.2500030994415283
0.48275862068965525	-0.6206896551724137	0.2500007152557373
0.48275862068965525	-0.48275862068965525	0.24999965727329254
0.48275862068965525	-0.3448275862068966	0.24999962747097015
0.48275862068965525	-0.2068965517241379	0.24999912083148956
0.48275862068965525	-0.06896551724137945	0.24999985098838806
0.48275862068965525	0.06896551724137945	0.2500002682209015
0.48275862068965525	0.2068965517241379	0.2500002682209015
0.48275862068965525	0.34482758620689635	0.25000008940696716
0.48275862068965525	0.48275862068965525	0.2499997615814209
0.48275862068965525	0.6206896551724137	0.24999941885471344
0.48275862068965525	0.7586206896551726	0.2499999701976776
0.48275862068965525	0.896551724137931	0.25
0.48275862068965525	1.0344827586206895	0.25
0.48275862068965525	1.1724137931034484	0.25
0.48275862068965525	1.3103448275862069	0.25
0.48275862068965525	1.4482758620689653	0.2500029504299164
0.48275862068965525	1.5862068965517242	0.24998870491981506
0.48275862068965525	1.7241379310344827	0.24999018013477325
0.48275862068965525	1.862068965517241	0.24997515976428986
0.48275862068965525	2.0	0.2499215304851532
		
0.6206896551724137	-2.0	0.2508218586444855
0.6206896551724137	-1.8620689655172413	0.2505379319190979
0.6206896551724137	-1.7241379310344827	0.250380277633667
0.6206896551724137	-1.5862068965517242	0.2502843737602234
0.6206896551724137	-1.4482758620689655	0.2501579821109772
0.6206896551724137	-1.3103448275862069	0.2501154839992523
0.6206896551724137	-1.1724137931034484	0.25008514523506165
0.6206896551724137	-1.0344827586206897	0.2500388026237488
0.6206896551724137	-0.896551724137931	0.25000399351119995
0.6206896551724137	-0.7586206896551724	0.24999822676181793
0.6206896551724137	-0.6206896551724137	0.249990776181221
0.6206896551724137	-0.48275862068965525	0.24999555945396423
0.6206896551724137	-0.3448275862068966	0.24999769032001495
0.6206896551724137	-0.2068965517241379	0.24999815225601196
0.6206896551724137	-0.06896551724137945	0.24999965727329254
0.6206896551724137	0.06896551724137945	0.2500004172325134
0.6206896551724137	0.2068965517241379	0.25000038743019104
0.6206896551724137	0.34482758620689635	0.2499992400407791
0.6206896551724137	0.48275862068965525	0.2499990612268448
0.6206896551724137	0.6206896551724137	0.24999761581420898
0.6206896551724137	0.7586206896551726	0.2499968707561493
0.6206896551724137	0.896551724137931	0.24999818205833435
0.6206896551724137	1.0344827586206895	0.2499982714653015
0.6206896551724137	1.1724137931034484	0.24999886751174927
0.6206896551724137	1.3103448275862069	0.25000330805778503
0.6206896551724137	1.4482758620689653	0.2499924749135971
0.6206896551724137	1.5862068965517242	0.2500092089176178
0.6206896551724137	1.7241379310344827	0.24992570281028748
0.6206896551724137	1.862068965517241	0.24985991418361664
0.6206896551724137	2.0	0.2495029866695404
		
0.7586206896551726	-2.0	0.2503913938999176
0.7586206896551726	-1.8620689655172413	0.25023454427719116
0.7586206896551726	-1.7241379310344827	0.25023630261421204
0.7586206896551726	-1.5862068965517242	0.2501407861709595
0.7586206896551726	-1.4482758620689655	0.25013303756713867
0.7586206896551726	-1.3103448275862069	0.25008252263069153
0.7586206896551726	-1.1724137931034484	0.25009652972221375
0.7586206896551726	-1.0344827586206897	0.25003138184547424
0.7586206896551726	-0.896551724137931	0.24999548494815826
0.7586206896551726	-0.7586206896551724	0.24996712803840637
0.7586206896551726	-0.6206896551724137	0.2499711960554123
0.7586206896551726	-0.48275862068965525	0.2499832808971405
0.7586206896551726	-0.3448275862068966	0.24999578297138214
0.7586206896551726	-0.2068965517241379	0.24999816715717316
0.7586206896551726	-0.06896551724137945	0.24999910593032837
0.7586206896551726	0.06896551724137945	0.25000178813934326
0.7586206896551726	0.2068965517241379	0.24999986588954926
0.7586206896551726	0.34482758620689635	0.24999921023845673
0.7586206896551726	0.48275862068965525	0.24999703466892242
0.7586206896551726	0.6206896551724137	0.24999302625656128
0.7586206896551726	0.7586206896551726	0.24999332427978516
0.7586206896551726	0.896551724137931	0.24999280273914337
0.7586206896551726	1.0344827586206895	0.2500007152557373
0.7586206896551726	1.1724137931034484	0.24999944865703583
0.7586206896551726	1.3103448275862069	0.2500077784061432
0.7586206896551726	1.4482758620689653	0.24998919665813446
0.7586206896551726	1.5862068965517242	0.24991589784622192
0.7586206896551726	1.7241379310344827	0.24979698657989502
0.7586206896551726	1.862068965517241	0.24953800439834595
0.7586206896551726	2.0	0.24963347613811493
		
0.896551724137931	-2.0	0.2510172128677368
0.896551724137931	-1.8620689655172413	0.25068172812461853
0.896551724137931	-1.7241379310344827	0.25031912326812744
0.896551724137931	-1.5862068965517242	0.2501164674758911
0.896551724137931	-1.4482758620689655	0.2500220239162445
0.896551724137931	-1.3103448275862069	0.24995146691799164
0.896551724137931	-1.1724137931034484	0.25001800060272217
0.896551724137931	-1.0344827586206897	0.24999360740184784
0.896551724137931	-0.896551724137931	0.24995991587638855
0.896551724137931	-0.7586206896551724	0.2499304711818695
0.896551724137931	-0.6206896551724137	0.24994488060474396
0.896551724137931	-0.48275862068965525	0.24995861947536469
0.896551724137931	-0.3448275862068966	0.2499961256980896
0.896551724137931	-0.2068965517241379	0.24999631941318512
0.896551724137931	-0.06896551724137945	0.24999350309371948
0.896551724137931	0.06896551724137945	0.24999786913394928
0.896551724137931	0.2068965517241379	0.2500005066394806
0.896551724137931	0.34482758620689635	0.24999938905239105
0.896551724137931	0.48275862068965525	0.2499963790178299
0.896551724137931	0.6206896551724137	0.2499820590019226
0.896551724137931	0.7586206896551726	0.24997791647911072
0.896551724137931	0.896551724137931	0.24998341500759125
0.896551724137931	1.0344827586206895	0.24998615682125092
0.896551724137931	1.1724137931034484	0.2499987632036209
0.896551724137931	1.3103448275862069	0.24998360872268677
0.896551724137931	1.4482758620689653	0.24991513788700104
0.896551724137931	1.5862068965517242	0.24975894391536713
0.896551724137931	1.7241379310344827	0.24958117306232452
0.896551724137931	1.862068965517241	0.24943670630455017
0.896551724137931	2.0	0.24959206581115723
		
1.0344827586206895	-2.0	0.2532384395599365
1.0344827586206895	-1.8620689655172413	0.2510584592819214
1.0344827586206895	-1.7241379310344827	0.2505105137825012
1.0344827586206895	-1.5862068965517242	0.2500103712081909
1.0344827586206895	-1.4482758620689655	0.24982547760009766
1.0344827586206895	-1.3103448275862069	0.24992211163043976
1.0344827586206895	-1.1724137931034484	0.24993132054805756
1.0344827586206895	-1.0344827586206897	0.24991945922374725
1.0344827586206895	-0.896551724137931	0.24984975159168243
1.0344827586206895	-0.7586206896551724	0.24986648559570312
1.0344827586206895	-0.6206896551724137	0.24988266825675964
1.0344827586206895	-0.48275862068965525	0.24994586408138275
1.0344827586206895	-0.3448275862068966	0.24999624490737915
1.0344827586206895	-0.2068965517241379	0.24999523162841797
1.0344827586206895	-0.06896551724137945	0.24998363852500916
1.0344827586206895	0.06896551724137945	0.24998606741428375
1.0344827586206895	0.2068965517241379	0.24999143183231354
1.0344827586206895	0.34482758620689635	0.24999836087226868
1.0344827586206895	0.48275862068965525	0.2499971240758896
1.0344827586206895	0.6206896551724137	0.24997974932193756
1.0344827586206895	0.7586206896551726	0.24997226893901825
1.0344827586206895	0.896551724137931	0.24995677173137665
1.0344827586206895	1.0344827586206895	0.24992306530475616
1.0344827586206895	1.1724137931034484	0.24991610646247864
1.0344827586206895	1.3103448275862069	0.24998991191387177
1.0344827586206895	1.4482758620689653	0.2498576045036316
1.0344827586206895	1.5862068965517242	0.24981991946697235
1.0344827586206895	1.7241379310344827	0.2494276612997055
1.0344827586206895	1.862068965517241	0.24923886358737946
1.0344827586206895	2.0	0.24954505264759064
		
1.1724137931034484	-2.0	0.25337523221969604
1.1724137931034484	-1.8620689655172413	0.2518540024757385
1.1724137931034484	-1.7241379310344827	0.25080573558807373
1.1724137931034484	-1.5862068965517242	0.2502259910106659
1.1724137931034484	-1.4482758620689655	0.24978309869766235
1.1724137931034484	-1.3103448275862069	0.24971063435077667
1.1724137931034484	-1.1724137931034484	0.24967986345291138
1.1724137931034484	-1.0344827586206897	0.24971704185009003
1.1724137931034484	-0.896551724137931	0.24961809813976288
1.1724137931034484	-0.7586206896551724	0.2497207075357437
1.1724137931034484	-0.6206896551724137	0.24984267354011536
1.1724137931034484	-0.48275862068965525	0.24997325241565704
1.1724137931034484	-0.3448275862068966	0.2500097155570984
1.1724137931034484	-0.2068965517241379	0.25001829862594604
1.1724137931034484	-0.06896551724137945	0.24995768070220947
1.1724137931034484	0.06896551724137945	0.24996134638786316
1.1724137931034484	0.2068965517241379	0.24996761977672577
1.1724137931034484	0.34482758620689635	0.24998195469379425
1.1724137931034484	0.48275862068965525	0.2499806433916092
1.1724137931034484	0.6206896551724137	0.24997083842754364
1.1724137931034484	0.7586206896551726	0.249944269657135
1.1724137931034484	0.896551724137931	0.24994061887264252
1.1724137931034484	1.0344827586206895	0.24987319111824036
1.1724137931034484	1.1724137931034484	0.24990099668502808
1.1724137931034484	1.3103448275862069	0.2499333620071411
1.1724137931034484	1.4482758620689653	0.24987223744392395
1.1724137931034484	1.5862068965517242	0.24968037009239197
1.1724137931034484	1.7241379310344827	0.2491406798362732
1.1724137931034484	1.862068965517241	0.2487638294696808
1.1724137931034484	2.0	0.24892657995224
		
1.3103448275862069	-2.0	0.2575005888938904
1.3103448275862069	-1.8620689655172413	0.2543460726737976
1.3103448275862069	-1.7241379310344827	0.2517673671245575
1.3103448275862069	-1.5862068965517242	0.24960406124591827
1.3103448275862069	-1.4482758620689655	0.24928779900074005
1.3103448275862069	-1.3103448275862069	0.2494073510169983
1.3103448275862069	-1.1724137931034484	0.24955061078071594
1.3103448275862069	-1.0344827586206897	0.24951735138893127
1.3103448275862069	-0.896551724137931	0.24952824413776398
1.3103448275862069	-0.7586206896551724	0.24958591163158417
1.3103448275862069	-0.6206896551724137	0.249776229262352
1.3103448275862069	-0.48275862068965525	0.2500125467777252
1.3103448275862069	-0.3448275862068966	0.25009894371032715
1.3103448275862069	-0.2068965517241379	0.25007686018943787
1.3103448275862069	-0.06896551724137945	0.2499338835477829
1.3103448275862069	0.06896551724137945	0.24991022050380707
1.3103448275862069	0.2068965517241379	0.24991968274116516
1.3103448275862069	0.34482758620689635	0.24994438886642456
1.3103448275862069	0.48275862068965525	0.24995918571949005
1.3103448275862069	0.6206896551724137	0.2499365210533142
1.3103448275862069	0.7586206896551726	0.24984019994735718
1.3103448275862069	0.896551724137931	0.24981993436813354
1.3103448275862069	1.0344827586206895	0.24976111948490143
1.3103448275862069	1.1724137931034484	0.24967515468597412
1.3103448275862069	1.3103448275862069	0.24967160820960999
1.3103448275862069	1.4482758620689653	0.2494973987340927
1.3103448275862069	1.5862068965517242	0.24929913878440857
1.3103448275862069	1.7241379310344827	0.24898052215576172
1.3103448275862069	1.862068965517241	0.2487717866897583
1.3103448275862069	2.0	0.24910251796245575
		
1.4482758620689653	-2.0	0.2656545639038086
1.4482758620689653	-1.8620689655172413	0.25597068667411804
1.4482758620689653	-1.7241379310344827	0.25041303038597107
1.4482758620689653	-1.5862068965517242	0.24918170273303986
1.4482758620689653	-1.4482758620689655	0.2494448572397232
1.4482758620689653	-1.3103448275862069	0.24962879717350006
1.4482758620689653	-1.1724137931034484	0.24985091388225555
1.4482758620689653	-1.0344827586206897	0.24959640204906464
1.4482758620689653	-0.896551724137931	0.24953530728816986
1.4482758620689653	-0.7586206896551724	0.249638631939888
1.4482758620689653	-0.6206896551724137	0.24978603422641754
1.4482758620689653	-0.48275862068965525	0.250093936920166
1.4482758620689653	-0.3448275862068966	0.2501883804798126
1.4482758620689653	-0.2068965517241379	0.25013038516044617
1.4482758620689653	-0.06896551724137945	0.24990832805633545
1.4482758620689653	0.06896551724137945	0.24987611174583435
1.4482758620689653	0.2068965517241379	0.24986451864242554
1.4482758620689653	0.34482758620689635	0.24992574751377106
1.4482758620689653	0.48275862068965525	0.24994519352912903
1.4482758620689653	0.6206896551724137	0.2499050348997116
1.4482758620689653	0.7586206896551726	0.24980224668979645
1.4482758620689653	0.896551724137931	0.24970561265945435
1.4482758620689653	1.0344827586206895	0.2494903802871704
1.4482758620689653	1.1724137931034484	0.2494146227836609
1.4482758620689653	1.3103448275862069	0.24937587976455688
1.4482758620689653	1.4482758620689653	0.2492656409740448
1.4482758620689653	1.5862068965517242	0.24882006645202637
1.4482758620689653	1.7241379310344827	0.2484494149684906
1.4482758620689653	1.862068965517241	0.24855035543441772
1.4482758620689653	2.0	0.2500895857810974
		
1.5862068965517242	-2.0	0.27296602725982666
1.5862068965517242	-1.8620689655172413	0.2557307779788971
1.5862068965517242	-1.7241379310344827	0.25126713514328003
1.5862068965517242	-1.5862068965517242	0.25086671113967896
1.5862068965517242	-1.4482758620689655	0.25035345554351807
1.5862068965517242	-1.3103448275862069	0.2503564655780792
1.5862068965517242	-1.1724137931034484	0.25023195147514343
1.5862068965517242	-1.0344827586206897	0.24993139505386353
1.5862068965517242	-0.896551724137931	0.2498009353876114
1.5862068965517242	-0.7586206896551724	0.24975553154945374
1.5862068965517242	-0.6206896551724137	0.2497522532939911
1.5862068965517242	-0.48275862068965525	0.2501073181629181
1.5862068965517242	-0.3448275862068966	0.25039052963256836
1.5862068965517242	-0.2068965517241379	0.2501312494277954
1.5862068965517242	-0.06896551724137945	0.2499210685491562
1.5862068965517242	0.06896551724137945	0.24987518787384033
1.5862068965517242	0.2068965517241379	0.24977436661720276
1.5862068965517242	0.34482758620689635	0.24975749850273132
1.5862068965517242	0.48275862068965525	0.24999786913394928
1.5862068965517242	0.6206896551724137	0.25002697110176086
1.5862068965517242	0.7586206896551726	0.24993932247161865
1.5862068965517242	0.896551724137931	0.24975594878196716
1.5862068965517242	1.0344827586206895	0.24954786896705627
1.5862068965517242	1.1724137931034484	0.2487446367740631
1.5862068965517242	1.3103448275862069	0.24887822568416595
1.5862068965517242	1.4482758620689653	0.24913720786571503
1.5862068965517242	1.5862068965517242	0.249095618724823
1.5862068965517242	1.7241379310344827	0.24854108691215515
1.5862068965517242	1.862068965517241	0.2490164190530777
1.5862068965517242	2.0	0.2510368227958679
		
1.7241379310344827	-2.0	0.27691230177879333
1.7241379310344827	-1.8620689655172413	0.26010751724243164
1.7241379310344827	-1.7241379310344827	0.2557947635650635
1.7241379310344827	-1.5862068965517242	0.2532702386379242
1.7241379310344827	-1.4482758620689655	0.2510828375816345
1.7241379310344827	-1.3103448275862069	0.251091331243515
1.7241379310344827	-1.1724137931034484	0.250773161649704
1.7241379310344827	-1.0344827586206897	0.25047582387924194
1.7241379310344827	-0.896551724137931	0.2503257691860199
1.7241379310344827	-0.7586206896551724	0.2496335208415985
1.7241379310344827	-0.6206896551724137	0.24981597065925598
1.7241379310344827	-0.48275862068965525	0.25026530027389526
1.7241379310344827	-0.3448275862068966	0.2507975697517395
1.7241379310344827	-0.2068965517241379	0.25020483136177063
1.7241379310344827	-0.06896551724137945	0.24991369247436523
1.7241379310344827	0.06896551724137945	0.24979038536548615
1.7241379310344827	0.2068965517241379	0.24971254169940948
1.7241379310344827	0.34482758620689635	0.24954311549663544
1.7241379310344827	0.48275862068965525	0.24987584352493286
1.7241379310344827	0.6206896551724137	0.25022372603416443
1.7241379310344827	0.7586206896551726	0.25013765692710876
1.7241379310344827	0.896551724137931	0.25004833936691284
1.7241379310344827	1.0344827586206895	0.2498578429222107
1.7241379310344827	1.1724137931034484	0.24873396754264832
1.7241379310344827	1.3103448275862069	0.24839554727077484
1.7241379310344827	1.4482758620689653	0.2491268515586853
1.7241379310344827	1.5862068965517242	0.24963945150375366
1.7241379310344827	1.7241379310344827	0.2498828023672104
1.7241379310344827	1.862068965517241	0.2516954839229584
1.7241379310344827	2.0	0.2548850476741791
		
1.862068965517241	-2.0	0.29351937770843506
1.862068965517241	-1.8620689655172413	0.26950961351394653
1.862068965517241	-1.7241379310344827	0.25978711247444153
1.862068965517241	-1.5862068965517242	0.2541339099407196
1.862068965517241	-1.4482758620689655	0.2537965476512909
1.862068965517241	-1.3103448275862069	0.25305092334747314
1.862068965517241	-1.1724137931034484	0.25281772017478943
1.862068965517241	-1.0344827586206897	0.2520833909511566
1.862068965517241	-0.896551724137931	0.2506890594959259
1.862068965517241	-0.7586206896551724	0.24991847574710846
1.862068965517241	-0.6206896551724137	0.2502034306526184
1.862068965517241	-0.48275862068965525	0.25077229738235474
1.862068965517241	-0.3448275862068966	0.2513331472873688
1.862068965517241	-0.2068965517241379	0.2505323588848114
1.862068965517241	-0.06896551724137945	0.2497708797454834
1.862068965517241	0.06896551724137945	0.24961690604686737
1.862068965517241	0.2068965517241379	0.24948304891586304
1.862068965517241	0.34482758620689635	0.2491786926984787
1.862068965517241	0.48275862068965525	0.24954669177532196
1.862068965517241	0.6206896551724137	0.2500922977924347
1.862068965517241	0.7586206896551726	0.2502511143684387
1.862068965517241	0.896551724137931	0.2506336569786072
1.862068965517241	1.0344827586206895	0.2511943280696869
1.862068965517241	1.1724137931034484	0.25051525235176086
1.862068965517241	1.3103448275862069	0.2499762624502182
1.862068965517241	1.4482758620689653	0.2500176727771759
1.862068965517241	1.5862068965517242	0.2521395981311798
1.862068965517241	1.7241379310344827	0.25352370738983154
1.862068965517241	1.862068965517241	0.2578446865081787
1.862068965517241	2.0	0.267357736825943
		
2.0	-2.0	0.315552294254303
2.0	-1.8620689655172413	0.2836988568305969
2.0	-1.7241379310344827	0.26676732301712036
2.0	-1.5862068965517242	0.2618221938610077
2.0	-1.4482758620689655	0.2595709264278412
2.0	-1.3103448275862069	0.2568388879299164
2.0	-1.1724137931034484	0.2569276690483093
2.0	-1.0344827586206897	0.25395914912223816
2.0	-0.896551724137931	0.25072720646858215
2.0	-0.7586206896551724	0.24952733516693115
2.0	-0.6206896551724137	0.2502664029598236
2.0	-0.48275862068965525	0.251839280128479
2.0	-0.3448275862068966	0.25251197814941406
2.0	-0.2068965517241379	0.2510542869567871
2.0	-0.06896551724137945	0.24945156276226044
2.0	0.06896551724137945	0.2493455410003662
2.0	0.2068965517241379	0.24920833110809326
2.0	0.34482758620689635	0.24840348958969116
2.0	0.48275862068965525	0.24920248985290527
2.0	0.6206896551724137	0.24979417026042938
2.0	0.7586206896551726	0.2507457733154297
2.0	0.896551724137931	0.2517182230949402
2.0	1.0344827586206895	0.25296878814697266
2.0	1.1724137931034484	0.254221111536026
2.0	1.3103448275862069	0.2550724148750305
2.0	1.4482758620689653	0.2551443576812744
2.0	1.5862068965517242	0.25733375549316406
2.0	1.7241379310344827	0.26223811507225037
2.0	1.862068965517241	0.2725619673728943
2.0	2.0	0.28838181495666504
		


==> Arxiv trial/data/Multi_channel_CNN_Norm_Landscape.dat <==
Y	X	Z
-2.0	-2.0	0.6957178115844727
-2.0	-1.8620689655172413	0.6824726462364197
-2.0	-1.7241379310344827	0.6369132995605469
-2.0	-1.5862068965517242	0.6590904593467712
-2.0	-1.4482758620689655	0.7154149413108826
-2.0	-1.3103448275862069	0.7429294586181641
-2.0	-1.1724137931034484	0.7490509152412415
-2.0	-1.0344827586206897	0.7400839924812317
-2.0	-0.896551724137931	0.6652598977088928
-2.0	-0.7586206896551724	0.6541818380355835
-2.0	-0.6206896551724137	0.6730344891548157
-2.0	-0.48275862068965525	0.6941397786140442
-2.0	-0.3448275862068966	0.7536336779594421
-2.0	-0.2068965517241379	0.7882426977157593
-2.0	-0.06896551724137945	0.7609084248542786
-2.0	0.06896551724137945	0.7834515571594238
-2.0	0.2068965517241379	0.7278623580932617
-2.0	0.34482758620689635	0.6615422964096069
-2.0	0.48275862068965525	0.6421651244163513
-2.0	0.6206896551724137	0.6216863989830017
-2.0	0.7586206896551726	0.6536312699317932
-2.0	0.896551724137931	0.6797834634780884
-2.0	1.0344827586206895	0.6866427063941956
-2.0	1.1724137931034484	0.690297544002533
-2.0	1.3103448275862069	0.6731443405151367
-2.0	1.4482758620689653	0.6573644280433655
-2.0	1.5862068965517242	0.6593499183654785
-2.0	1.7241379310344827	0.6628513932228088
-2.0	1.862068965517241	0.6522221565246582
-2.0	2.0	0.6462875604629517
		
-1.8620689655172413	-2.0	0.6937235593795776
-1.8620689655172413	-1.8620689655172413	0.6656330227851868
-1.8620689655172413	-1.7241379310344827	0.6292409300804138
-1.8620689655172413	-1.5862068965517242	0.6685861349105835
-1.8620689655172413	-1.4482758620689655	0.6806028485298157
-1.8620689655172413	-1.3103448275862069	0.7092339992523193
-1.8620689655172413	-1.1724137931034484	0.7266460657119751
-1.8620689655172413	-1.0344827586206897	0.7128346562385559
-1.8620689655172413	-0.896551724137931	0.7010262608528137
-1.8620689655172413	-0.7586206896551724	0.6830791234970093
-1.8620689655172413	-0.6206896551724137	0.659844696521759
-1.8620689655172413	-0.48275862068965525	0.7464410066604614
-1.8620689655172413	-0.3448275862068966	0.7673953175544739
-1.8620689655172413	-0.2068965517241379	0.7687528133392334
-1.8620689655172413	-0.06896551724137945	0.7601028680801392
-1.8620689655172413	0.06896551724137945	0.7392005324363708
-1.8620689655172413	0.2068965517241379	0.7048402428627014
-1.8620689655172413	0.34482758620689635	0.639815092086792
-1.8620689655172413	0.48275862068965525	0.6345822215080261
-1.8620689655172413	0.6206896551724137	0.6439947485923767
-1.8620689655172413	0.7586206896551726	0.6448594927787781
-1.8620689655172413	0.896551724137931	0.6503918170928955
-1.8620689655172413	1.0344827586206895	0.657973051071167
-1.8620689655172413	1.1724137931034484	0.6758525967597961
-1.8620689655172413	1.3103448275862069	0.6709959506988525
-1.8620689655172413	1.4482758620689653	0.6524047255516052
-1.8620689655172413	1.5862068965517242	0.6546375751495361
-1.8620689655172413	1.7241379310344827	0.6530435085296631
-1.8620689655172413	1.862068965517241	0.6470712423324585
-1.8620689655172413	2.0	0.6397877931594849
		
-1.7241379310344827	-2.0	0.6795188784599304
-1.7241379310344827	-1.8620689655172413	0.6530764102935791
-1.7241379310344827	-1.7241379310344827	0.5912182927131653
-1.7241379310344827	-1.5862068965517242	0.59889817237854
-1.7241379310344827	-1.4482758620689655	0.6615940928459167
-1.7241379310344827	-1.3103448275862069	0.7042551040649414
-1.7241379310344827	-1.1724137931034484	0.7099687457084656
-1.7241379310344827	-1.0344827586206897	0.7332265973091125
-1.7241379310344827	-0.896551724137931	0.7077836990356445
-1.7241379310344827	-0.7586206896551724	0.6942089796066284
-1.7241379310344827	-0.6206896551724137	0.7192508578300476
-1.7241379310344827	-0.48275862068965525	0.742492139339447
-1.7241379310344827	-0.3448275862068966	0.7501980066299438
-1.7241379310344827	-0.2068965517241379	0.7697160243988037
-1.7241379310344827	-0.06896551724137945	0.7666681408882141
-1.7241379310344827	0.06896551724137945	0.756227970123291
-1.7241379310344827	0.2068965517241379	0.6879848837852478
-1.7241379310344827	0.34482758620689635	0.6294956803321838
-1.7241379310344827	0.48275862068965525	0.6163980960845947
-1.7241379310344827	0.6206896551724137	0.6130905151367188
-1.7241379310344827	0.7586206896551726	0.6293516159057617
-1.7241379310344827	0.896551724137931	0.6439598798751831
-1.7241379310344827	1.0344827586206895	0.6446013450622559
-1.7241379310344827	1.1724137931034484	0.6708076596260071
-1.7241379310344827	1.3103448275862069	0.6550202965736389
-1.7241379310344827	1.4482758620689653	0.6476967334747314
-1.7241379310344827	1.5862068965517242	0.6302186846733093
-1.7241379310344827	1.7241379310344827	0.6404757499694824
-1.7241379310344827	1.862068965517241	0.6294098496437073
-1.7241379310344827	2.0	0.6316055655479431
		
-1.5862068965517242	-2.0	0.6398774981498718
-1.5862068965517242	-1.8620689655172413	0.6179679036140442
-1.5862068965517242	-1.7241379310344827	0.5911197066307068
-1.5862068965517242	-1.5862068965517242	0.6110749244689941
-1.5862068965517242	-1.4482758620689655	0.675539493560791
-1.5862068965517242	-1.3103448275862069	0.6856124401092529
-1.5862068965517242	-1.1724137931034484	0.6761939525604248
-1.5862068965517242	-1.0344827586206897	0.7628831267356873
-1.5862068965517242	-0.896551724137931	0.7286905646324158
-1.5862068965517242	-0.7586206896551724	0.6978544592857361
-1.5862068965517242	-0.6206896551724137	0.7366042137145996
-1.5862068965517242	-0.48275862068965525	0.7115845084190369
-1.5862068965517242	-0.3448275862068966	0.7164961695671082
-1.5862068965517242	-0.2068965517241379	0.762356162071228
-1.5862068965517242	-0.06896551724137945	0.762163519859314
-1.5862068965517242	0.06896551724137945	0.7024922370910645
-1.5862068965517242	0.2068965517241379	0.6694695353507996
-1.5862068965517242	0.34482758620689635	0.5865284204483032
-1.5862068965517242	0.48275862068965525	0.6239906549453735
-1.5862068965517242	0.6206896551724137	0.6328202486038208
-1.5862068965517242	0.7586206896551726	0.6623102426528931
-1.5862068965517242	0.896551724137931	0.6415850520133972
-1.5862068965517242	1.0344827586206895	0.6311952471733093
-1.5862068965517242	1.1724137931034484	0.6399974822998047
-1.5862068965517242	1.3103448275862069	0.6280766725540161
-1.5862068965517242	1.4482758620689653	0.6330052018165588
-1.5862068965517242	1.5862068965517242	0.6431183218955994
-1.5862068965517242	1.7241379310344827	0.6287302374839783
-1.5862068965517242	1.862068965517241	0.609064519405365
-1.5862068965517242	2.0	0.6296595931053162
		
-1.4482758620689655	-2.0	0.6017786264419556
-1.4482758620689655	-1.8620689655172413	0.5837886333465576
-1.4482758620689655	-1.7241379310344827	0.6155940890312195
-1.4482758620689655	-1.5862068965517242	0.6704895496368408
-1.4482758620689655	-1.4482758620689655	0.6702293157577515
-1.4482758620689655	-1.3103448275862069	0.6682074666023254
-1.4482758620689655	-1.1724137931034484	0.65584397315979
-1.4482758620689655	-1.0344827586206897	0.738193690776825
-1.4482758620689655	-0.896551724137931	0.7634453773498535
-1.4482758620689655	-0.7586206896551724	0.6937474012374878
-1.4482758620689655	-0.6206896551724137	0.7377920150756836
-1.4482758620689655	-0.48275862068965525	0.7229318618774414
-1.4482758620689655	-0.3448275862068966	0.674964427947998
-1.4482758620689655	-0.2068965517241379	0.6670956611633301
-1.4482758620689655	-0.06896551724137945	0.6667794585227966
-1.4482758620689655	0.06896551724137945	0.6309809684753418
-1.4482758620689655	0.2068965517241379	0.6560012698173523
-1.4482758620689655	0.34482758620689635	0.6023344397544861
-1.4482758620689655	0.48275862068965525	0.6302640438079834
-1.4482758620689655	0.6206896551724137	0.6688327789306641
-1.4482758620689655	0.7586206896551726	0.6312364935874939
-1.4482758620689655	0.896551724137931	0.6379393935203552
-1.4482758620689655	1.0344827586206895	0.6035120487213135
-1.4482758620689655	1.1724137931034484	0.6072388887405396
-1.4482758620689655	1.3103448275862069	0.6341339349746704
-1.4482758620689655	1.4482758620689653	0.6411507725715637
-1.4482758620689655	1.5862068965517242	0.616251528263092
-1.4482758620689655	1.7241379310344827	0.6020040512084961
-1.4482758620689655	1.862068965517241	0.6118398308753967
-1.4482758620689655	2.0	0.6387395262718201
		
-1.3103448275862069	-2.0	0.5781713724136353
-1.3103448275862069	-1.8620689655172413	0.6000803709030151
-1.3103448275862069	-1.7241379310344827	0.6586523056030273
-1.3103448275862069	-1.5862068965517242	0.6671199798583984
-1.3103448275862069	-1.4482758620689655	0.6419851779937744
-1.3103448275862069	-1.3103448275862069	0.6920664310455322
-1.3103448275862069	-1.1724137931034484	0.6882043480873108
-1.3103448275862069	-1.0344827586206897	0.7586289644241333
-1.3103448275862069	-0.896551724137931	0.7204105854034424
-1.3103448275862069	-0.7586206896551724	0.6641810536384583
-1.3103448275862069	-0.6206896551724137	0.6926687955856323
-1.3103448275862069	-0.48275862068965525	0.6694250702857971
-1.3103448275862069	-0.3448275862068966	0.6440181136131287
-1.3103448275862069	-0.2068965517241379	0.6136490106582642
-1.3103448275862069	-0.06896551724137945	0.5845562219619751
-1.3103448275862069	0.06896551724137945	0.5775566101074219
-1.3103448275862069	0.2068965517241379	0.6362133622169495
-1.3103448275862069	0.34482758620689635	0.6028578877449036
-1.3103448275862069	0.48275862068965525	0.6323111057281494
-1.3103448275862069	0.6206896551724137	0.6375133395195007
-1.3103448275862069	0.7586206896551726	0.6451491713523865
-1.3103448275862069	0.896551724137931	0.5999684929847717
-1.3103448275862069	1.0344827586206895	0.5855615139007568
-1.3103448275862069	1.1724137931034484	0.5730714797973633
-1.3103448275862069	1.3103448275862069	0.5781981348991394
-1.3103448275862069	1.4482758620689653	0.581645667552948
-1.3103448275862069	1.5862068965517242	0.5769073963165283
-1.3103448275862069	1.7241379310344827	0.5830293297767639
-1.3103448275862069	1.862068965517241	0.5925151705741882
-1.3103448275862069	2.0	0.6284033060073853
		
-1.1724137931034484	-2.0	0.5676108002662659
-1.1724137931034484	-1.8620689655172413	0.6001918911933899
-1.1724137931034484	-1.7241379310344827	0.6613361239433289
-1.1724137931034484	-1.5862068965517242	0.6805620193481445
-1.1724137931034484	-1.4482758620689655	0.6656648516654968
-1.1724137931034484	-1.3103448275862069	0.6691470146179199
-1.1724137931034484	-1.1724137931034484	0.7039451599121094
-1.1724137931034484	-1.0344827586206897	0.7325797080993652
-1.1724137931034484	-0.896551724137931	0.7172279953956604
-1.1724137931034484	-0.7586206896551724	0.6814520955085754
-1.1724137931034484	-0.6206896551724137	0.6502055525779724
-1.1724137931034484	-0.48275862068965525	0.610373318195343
-1.1724137931034484	-0.3448275862068966	0.6045672297477722
-1.1724137931034484	-0.2068965517241379	0.608357846736908
-1.1724137931034484	-0.06896551724137945	0.5256384015083313
-1.1724137931034484	0.06896551724137945	0.5824085474014282
-1.1724137931034484	0.2068965517241379	0.6245927810668945
-1.1724137931034484	0.34482758620689635	0.630186915397644
-1.1724137931034484	0.48275862068965525	0.628685474395752
-1.1724137931034484	0.6206896551724137	0.6602742671966553
-1.1724137931034484	0.7586206896551726	0.5911917090415955
-1.1724137931034484	0.896551724137931	0.5758308172225952
-1.1724137931034484	1.0344827586206895	0.570110559463501
-1.1724137931034484	1.1724137931034484	0.5429090261459351
-1.1724137931034484	1.3103448275862069	0.5706892609596252
-1.1724137931034484	1.4482758620689653	0.5953705906867981
-1.1724137931034484	1.5862068965517242	0.5875793099403381
-1.1724137931034484	1.7241379310344827	0.5972342491149902
-1.1724137931034484	1.862068965517241	0.59148770570755
-1.1724137931034484	2.0	0.6093299984931946
		
-1.0344827586206897	-2.0	0.5657086372375488
-1.0344827586206897	-1.8620689655172413	0.5788145065307617
-1.0344827586206897	-1.7241379310344827	0.6022309064865112
-1.0344827586206897	-1.5862068965517242	0.6758952736854553
-1.0344827586206897	-1.4482758620689655	0.7201722860336304
-1.0344827586206897	-1.3103448275862069	0.6840309500694275
-1.0344827586206897	-1.1724137931034484	0.6312115788459778
-1.0344827586206897	-1.0344827586206897	0.6681702733039856
-1.0344827586206897	-0.896551724137931	0.664746880531311
-1.0344827586206897	-0.7586206896551724	0.6494631767272949
-1.0344827586206897	-0.6206896551724137	0.6019197106361389
-1.0344827586206897	-0.48275862068965525	0.5524386167526245
-1.0344827586206897	-0.3448275862068966	0.5593934655189514
-1.0344827586206897	-0.2068965517241379	0.5708401799201965
-1.0344827586206897	-0.06896551724137945	0.4794214963912964
-1.0344827586206897	0.06896551724137945	0.5768205523490906
-1.0344827586206897	0.2068965517241379	0.5960183143615723
-1.0344827586206897	0.34482758620689635	0.6247936487197876
-1.0344827586206897	0.48275862068965525	0.622300386428833
-1.0344827586206897	0.6206896551724137	0.6299805045127869
-1.0344827586206897	0.7586206896551726	0.61452716588974
-1.0344827586206897	0.896551724137931	0.5826307535171509
-1.0344827586206897	1.0344827586206895	0.5482193827629089
-1.0344827586206897	1.1724137931034484	0.5643078684806824
-1.0344827586206897	1.3103448275862069	0.5718303918838501
-1.0344827586206897	1.4482758620689653	0.5912052989006042
-1.0344827586206897	1.5862068965517242	0.5871137976646423
-1.0344827586206897	1.7241379310344827	0.5850991606712341
-1.0344827586206897	1.862068965517241	0.6062204241752625
-1.0344827586206897	2.0	0.6293144822120667
		
-0.896551724137931	-2.0	0.5487276315689087
-0.896551724137931	-1.8620689655172413	0.5545792579650879
-0.896551724137931	-1.7241379310344827	0.5901187658309937
-0.896551724137931	-1.5862068965517242	0.6389369368553162
-0.896551724137931	-1.4482758620689655	0.6759761571884155
-0.896551724137931	-1.3103448275862069	0.6237983107566833
-0.896551724137931	-1.1724137931034484	0.5493223071098328
-0.896551724137931	-1.0344827586206897	0.5957217216491699
-0.896551724137931	-0.896551724137931	0.601456344127655
-0.896551724137931	-0.7586206896551724	0.5577840805053711
-0.896551724137931	-0.6206896551724137	0.5172409415245056
-0.896551724137931	-0.48275862068965525	0.48985210061073303
-0.896551724137931	-0.3448275862068966	0.5164120197296143
-0.896551724137931	-0.2068965517241379	0.5430643558502197
-0.896551724137931	-0.06896551724137945	0.48518815636634827
-0.896551724137931	0.06896551724137945	0.5072633624076843
-0.896551724137931	0.2068965517241379	0.5222489833831787
-0.896551724137931	0.34482758620689635	0.6255869269371033
-0.896551724137931	0.48275862068965525	0.6179014444351196
-0.896551724137931	0.6206896551724137	0.6249298453330994
-0.896551724137931	0.7586206896551726	0.6573205590248108
-0.896551724137931	0.896551724137931	0.6105710864067078
-0.896551724137931	1.0344827586206895	0.5833367109298706
-0.896551724137931	1.1724137931034484	0.6084904074668884
-0.896551724137931	1.3103448275862069	0.621060848236084
-0.896551724137931	1.4482758620689653	0.5874415040016174
-0.896551724137931	1.5862068965517242	0.6065211892127991
-0.896551724137931	1.7241379310344827	0.6235979795455933
-0.896551724137931	1.862068965517241	0.6314823627471924
-0.896551724137931	2.0	0.623518705368042
		
-0.7586206896551724	-2.0	0.5330395102500916
-0.7586206896551724	-1.8620689655172413	0.5345718860626221
-0.7586206896551724	-1.7241379310344827	0.5601546764373779
-0.7586206896551724	-1.5862068965517242	0.5899529457092285
-0.7586206896551724	-1.4482758620689655	0.6103224158287048
-0.7586206896551724	-1.3103448275862069	0.5587930679321289
-0.7586206896551724	-1.1724137931034484	0.5264434814453125
-0.7586206896551724	-1.0344827586206897	0.5687620043754578
-0.7586206896551724	-0.896551724137931	0.5162670612335205
-0.7586206896551724	-0.7586206896551724	0.49976348876953125
-0.7586206896551724	-0.6206896551724137	0.4706859886646271
-0.7586206896551724	-0.48275862068965525	0.5149112939834595
-0.7586206896551724	-0.3448275862068966	0.5258654952049255
-0.7586206896551724	-0.2068965517241379	0.4806296229362488
-0.7586206896551724	-0.06896551724137945	0.5212181210517883
-0.7586206896551724	0.06896551724137945	0.45646926760673523
-0.7586206896551724	0.2068965517241379	0.522301197052002
-0.7586206896551724	0.34482758620689635	0.5396965742111206
-0.7586206896551724	0.48275862068965525	0.5526084899902344
-0.7586206896551724	0.6206896551724137	0.5794234275817871
-0.7586206896551724	0.7586206896551726	0.6234760284423828
-0.7586206896551724	0.896551724137931	0.5773469805717468
-0.7586206896551724	1.0344827586206895	0.596660852432251
-0.7586206896551724	1.1724137931034484	0.6361381411552429
-0.7586206896551724	1.3103448275862069	0.624279797077179
-0.7586206896551724	1.4482758620689653	0.6213123798370361
-0.7586206896551724	1.5862068965517242	0.6204541921615601
-0.7586206896551724	1.7241379310344827	0.6314218640327454
-0.7586206896551724	1.862068965517241	0.6428874135017395
-0.7586206896551724	2.0	0.6306709051132202
		
-0.6206896551724137	-2.0	0.5172312259674072
-0.6206896551724137	-1.8620689655172413	0.478854238986969
-0.6206896551724137	-1.7241379310344827	0.5192397832870483
-0.6206896551724137	-1.5862068965517242	0.6019805073738098
-0.6206896551724137	-1.4482758620689655	0.6050496101379395
-0.6206896551724137	-1.3103448275862069	0.6033031940460205
-0.6206896551724137	-1.1724137931034484	0.5894268155097961
-0.6206896551724137	-1.0344827586206897	0.6258440017700195
-0.6206896551724137	-0.896551724137931	0.6131830811500549
-0.6206896551724137	-0.7586206896551724	0.5355483293533325
-0.6206896551724137	-0.6206896551724137	0.49181264638900757
-0.6206896551724137	-0.48275862068965525	0.49540528655052185
-0.6206896551724137	-0.3448275862068966	0.4952898323535919
-0.6206896551724137	-0.2068965517241379	0.4981245994567871
-0.6206896551724137	-0.06896551724137945	0.472830593585968
-0.6206896551724137	0.06896551724137945	0.4416476786136627
-0.6206896551724137	0.2068965517241379	0.4117587208747864
-0.6206896551724137	0.34482758620689635	0.40604984760284424
-0.6206896551724137	0.48275862068965525	0.4602552354335785
-0.6206896551724137	0.6206896551724137	0.6059394478797913
-0.6206896551724137	0.7586206896551726	0.6201353073120117
-0.6206896551724137	0.896551724137931	0.5898149013519287
-0.6206896551724137	1.0344827586206895	0.630868136882782
-0.6206896551724137	1.1724137931034484	0.6816442608833313
-0.6206896551724137	1.3103448275862069	0.667879581451416
-0.6206896551724137	1.4482758620689653	0.6778876781463623
-0.6206896551724137	1.5862068965517242	0.6807389855384827
-0.6206896551724137	1.7241379310344827	0.6681135892868042
-0.6206896551724137	1.862068965517241	0.668161928653717
-0.6206896551724137	2.0	0.651495099067688
		
-0.48275862068965525	-2.0	0.5502373576164246
-0.48275862068965525	-1.8620689655172413	0.5483853220939636
-0.48275862068965525	-1.7241379310344827	0.464405357837677
-0.48275862068965525	-1.5862068965517242	0.6395056843757629
-0.48275862068965525	-1.4482758620689655	0.6179792284965515
-0.48275862068965525	-1.3103448275862069	0.6145719289779663
-0.48275862068965525	-1.1724137931034484	0.5766347646713257
-0.48275862068965525	-1.0344827586206897	0.5901584029197693
-0.48275862068965525	-0.896551724137931	0.6087703704833984
-0.48275862068965525	-0.7586206896551724	0.5300021767616272
-0.48275862068965525	-0.6206896551724137	0.466985285282135
-0.48275862068965525	-0.48275862068965525	0.5257173180580139
-0.48275862068965525	-0.3448275862068966	0.5405600666999817
-0.48275862068965525	-0.2068965517241379	0.48592546582221985
-0.48275862068965525	-0.06896551724137945	0.3898531496524811
-0.48275862068965525	0.06896551724137945	0.32325419783592224
-0.48275862068965525	0.2068965517241379	0.32753199338912964
-0.48275862068965525	0.34482758620689635	0.3518346846103668
-0.48275862068965525	0.48275862068965525	0.48334062099456787
-0.48275862068965525	0.6206896551724137	0.5738689303398132
-0.48275862068965525	0.7586206896551726	0.578660786151886
-0.48275862068965525	0.896551724137931	0.6090930104255676
-0.48275862068965525	1.0344827586206895	0.6404607892036438
-0.48275862068965525	1.1724137931034484	0.6702907681465149
-0.48275862068965525	1.3103448275862069	0.6863778829574585
-0.48275862068965525	1.4482758620689653	0.7247629165649414
-0.48275862068965525	1.5862068965517242	0.7359107136726379
-0.48275862068965525	1.7241379310344827	0.696773111820221
-0.48275862068965525	1.862068965517241	0.6789960861206055
-0.48275862068965525	2.0	0.6492629051208496
		
-0.3448275862068966	-2.0	0.5151318907737732
-0.3448275862068966	-1.8620689655172413	0.46430516242980957
-0.3448275862068966	-1.7241379310344827	0.4565741717815399
-0.3448275862068966	-1.5862068965517242	0.5246195793151855
-0.3448275862068966	-1.4482758620689655	0.5314290523529053
-0.3448275862068966	-1.3103448275862069	0.5486610531806946
-0.3448275862068966	-1.1724137931034484	0.5748419165611267
-0.3448275862068966	-1.0344827586206897	0.5822751522064209
-0.3448275862068966	-0.896551724137931	0.5255892872810364
-0.3448275862068966	-0.7586206896551724	0.5049057006835938
-0.3448275862068966	-0.6206896551724137	0.4572112560272217
-0.3448275862068966	-0.48275862068965525	0.5181578397750854
-0.3448275862068966	-0.3448275862068966	0.4453197419643402
-0.3448275862068966	-0.2068965517241379	0.3399611711502075
-0.3448275862068966	-0.06896551724137945	0.23376570641994476
-0.3448275862068966	0.06896551724137945	0.18822765350341797
-0.3448275862068966	0.2068965517241379	0.17389976978302002
-0.3448275862068966	0.34482758620689635	0.29368484020233154
-0.3448275862068966	0.48275862068965525	0.41438326239585876
-0.3448275862068966	0.6206896551724137	0.5235409140586853
-0.3448275862068966	0.7586206896551726	0.5987393260002136
-0.3448275862068966	0.896551724137931	0.6114203333854675
-0.3448275862068966	1.0344827586206895	0.6495444774627686
-0.3448275862068966	1.1724137931034484	0.6584286093711853
-0.3448275862068966	1.3103448275862069	0.6787452697753906
-0.3448275862068966	1.4482758620689653	0.6869361400604248
-0.3448275862068966	1.5862068965517242	0.6868313550949097
-0.3448275862068966	1.7241379310344827	0.6766851544380188
-0.3448275862068966	1.862068965517241	0.6633557677268982
-0.3448275862068966	2.0	0.6543694138526917
		
-0.2068965517241379	-2.0	0.48830848932266235
-0.2068965517241379	-1.8620689655172413	0.48564332723617554
-0.2068965517241379	-1.7241379310344827	0.5085457563400269
-0.2068965517241379	-1.5862068965517242	0.5341743230819702
-0.2068965517241379	-1.4482758620689655	0.46843501925468445
-0.2068965517241379	-1.3103448275862069	0.46742889285087585
-0.2068965517241379	-1.1724137931034484	0.5162712335586548
-0.2068965517241379	-1.0344827586206897	0.5204111337661743
-0.2068965517241379	-0.896551724137931	0.49471426010131836
-0.2068965517241379	-0.7586206896551724	0.47152847051620483
-0.2068965517241379	-0.6206896551724137	0.3931826651096344
-0.2068965517241379	-0.48275862068965525	0.3515596091747284
-0.2068965517241379	-0.3448275862068966	0.2706587016582489
-0.2068965517241379	-0.2068965517241379	0.16072215139865875
-0.2068965517241379	-0.06896551724137945	0.09030696004629135
-0.2068965517241379	0.06896551724137945	0.06834142655134201
-0.2068965517241379	0.2068965517241379	0.08920975029468536
-0.2068965517241379	0.34482758620689635	0.16354045271873474
-0.2068965517241379	0.48275862068965525	0.3201017379760742
-0.2068965517241379	0.6206896551724137	0.5068783760070801
-0.2068965517241379	0.7586206896551726	0.5537577867507935
-0.2068965517241379	0.896551724137931	0.5577070116996765
-0.2068965517241379	1.0344827586206895	0.5706217288970947
-0.2068965517241379	1.1724137931034484	0.6083151698112488
-0.2068965517241379	1.3103448275862069	0.62916100025177
-0.2068965517241379	1.4482758620689653	0.6312398910522461
-0.2068965517241379	1.5862068965517242	0.6095456480979919
-0.2068965517241379	1.7241379310344827	0.5903744697570801
-0.2068965517241379	1.862068965517241	0.6125819683074951
-0.2068965517241379	2.0	0.6200313568115234
		
-0.06896551724137945	-2.0	0.46206095814704895
-0.06896551724137945	-1.8620689655172413	0.4928702116012573
-0.06896551724137945	-1.7241379310344827	0.5142366886138916
-0.06896551724137945	-1.5862068965517242	0.5662561655044556
-0.06896551724137945	-1.4482758620689655	0.5016429424285889
-0.06896551724137945	-1.3103448275862069	0.4440620243549347
-0.06896551724137945	-1.1724137931034484	0.48263323307037354
-0.06896551724137945	-1.0344827586206897	0.49987712502479553
-0.06896551724137945	-0.896551724137931	0.47460421919822693
-0.06896551724137945	-0.7586206896551724	0.42475226521492004
-0.06896551724137945	-0.6206896551724137	0.3406447768211365
-0.06896551724137945	-0.48275862068965525	0.3071311116218567
-0.06896551724137945	-0.3448275862068966	0.18300063908100128
-0.06896551724137945	-0.2068965517241379	0.08364827185869217
-0.06896551724137945	-0.06896551724137945	0.014843889512121677
-0.06896551724137945	0.06896551724137945	0.0180390365421772
-0.06896551724137945	0.2068965517241379	0.05503172054886818
-0.06896551724137945	0.34482758620689635	0.10568849742412567
-0.06896551724137945	0.48275862068965525	0.21445156633853912
-0.06896551724137945	0.6206896551724137	0.42305707931518555
-0.06896551724137945	0.7586206896551726	0.5191627144813538
-0.06896551724137945	0.896551724137931	0.5427481532096863
-0.06896551724137945	1.0344827586206895	0.5636640191078186
-0.06896551724137945	1.1724137931034484	0.5912578701972961
-0.06896551724137945	1.3103448275862069	0.5866049528121948
-0.06896551724137945	1.4482758620689653	0.6065298914909363
-0.06896551724137945	1.5862068965517242	0.5933196544647217
-0.06896551724137945	1.7241379310344827	0.6096017360687256
-0.06896551724137945	1.862068965517241	0.6294260621070862
-0.06896551724137945	2.0	0.635943591594696
		
0.06896551724137945	-2.0	0.4697900414466858
0.06896551724137945	-1.8620689655172413	0.494550496339798
0.06896551724137945	-1.7241379310344827	0.48477768898010254
0.06896551724137945	-1.5862068965517242	0.5412672758102417
0.06896551724137945	-1.4482758620689655	0.5637454986572266
0.06896551724137945	-1.3103448275862069	0.5130550861358643
0.06896551724137945	-1.1724137931034484	0.51956707239151
0.06896551724137945	-1.0344827586206897	0.5357953310012817
0.06896551724137945	-0.896551724137931	0.5234169363975525
0.06896551724137945	-0.7586206896551724	0.5112781524658203
0.06896551724137945	-0.6206896551724137	0.39959919452667236
0.06896551724137945	-0.48275862068965525	0.29406067728996277
0.06896551724137945	-0.3448275862068966	0.172878235578537
0.06896551724137945	-0.2068965517241379	0.08297871053218842
0.06896551724137945	-0.06896551724137945	0.01897706277668476
0.06896551724137945	0.06896551724137945	0.012397329322993755
0.06896551724137945	0.2068965517241379	0.043461430817842484
0.06896551724137945	0.34482758620689635	0.09167618304491043
0.06896551724137945	0.48275862068965525	0.23537684977054596
0.06896551724137945	0.6206896551724137	0.40096142888069153
0.06896551724137945	0.7586206896551726	0.5110958814620972
0.06896551724137945	0.896551724137931	0.5668184757232666
0.06896551724137945	1.0344827586206895	0.5788565278053284
0.06896551724137945	1.1724137931034484	0.575053334236145
0.06896551724137945	1.3103448275862069	0.5895665884017944
0.06896551724137945	1.4482758620689653	0.6006544232368469
0.06896551724137945	1.5862068965517242	0.62376868724823
0.06896551724137945	1.7241379310344827	0.6586055755615234
0.06896551724137945	1.862068965517241	0.6834363341331482
0.06896551724137945	2.0	0.6614576578140259
		
0.2068965517241379	-2.0	0.529830813407898
0.2068965517241379	-1.8620689655172413	0.5440758466720581
0.2068965517241379	-1.7241379310344827	0.5326491594314575
0.2068965517241379	-1.5862068965517242	0.6056067943572998
0.2068965517241379	-1.4482758620689655	0.6186642646789551
0.2068965517241379	-1.3103448275862069	0.5804139971733093
0.2068965517241379	-1.1724137931034484	0.5549818277359009
0.2068965517241379	-1.0344827586206897	0.5344593524932861
0.2068965517241379	-0.896551724137931	0.5545821785926819
0.2068965517241379	-0.7586206896551724	0.5402588844299316
0.2068965517241379	-0.6206896551724137	0.48592907190322876
0.2068965517241379	-0.48275862068965525	0.3860659897327423
0.2068965517241379	-0.3448275862068966	0.2229613959789276
0.2068965517241379	-0.2068965517241379	0.11158184707164764
0.2068965517241379	-0.06896551724137945	0.06048242002725601
0.2068965517241379	0.06896551724137945	0.04770948365330696
0.2068965517241379	0.2068965517241379	0.07094995677471161
0.2068965517241379	0.34482758620689635	0.13469338417053223
0.2068965517241379	0.48275862068965525	0.29218655824661255
0.2068965517241379	0.6206896551724137	0.4125743508338928
0.2068965517241379	0.7586206896551726	0.49522748589515686
0.2068965517241379	0.896551724137931	0.5527435541152954
0.2068965517241379	1.0344827586206895	0.5715717673301697
0.2068965517241379	1.1724137931034484	0.6139991879463196
0.2068965517241379	1.3103448275862069	0.6565882563591003
0.2068965517241379	1.4482758620689653	0.6683104634284973
0.2068965517241379	1.5862068965517242	0.6786713004112244
0.2068965517241379	1.7241379310344827	0.6773832440376282
0.2068965517241379	1.862068965517241	0.6939380764961243
0.2068965517241379	2.0	0.6709121465682983
		
0.34482758620689635	-2.0	0.5548461675643921
0.34482758620689635	-1.8620689655172413	0.5476397275924683
0.34482758620689635	-1.7241379310344827	0.5400897264480591
0.34482758620689635	-1.5862068965517242	0.6329612731933594
0.34482758620689635	-1.4482758620689655	0.6513411998748779
0.34482758620689635	-1.3103448275862069	0.6429873704910278
0.34482758620689635	-1.1724137931034484	0.6377501487731934
0.34482758620689635	-1.0344827586206897	0.622802197933197
0.34482758620689635	-0.896551724137931	0.5796225070953369
0.34482758620689635	-0.7586206896551724	0.5353612899780273
0.34482758620689635	-0.6206896551724137	0.5454800724983215
0.34482758620689635	-0.48275862068965525	0.40751779079437256
0.34482758620689635	-0.3448275862068966	0.22339092195034027
0.34482758620689635	-0.2068965517241379	0.15307943522930145
0.34482758620689635	-0.06896551724137945	0.117350272834301
0.34482758620689635	0.06896551724137945	0.10517598688602448
0.34482758620689635	0.2068965517241379	0.12960998713970184
0.34482758620689635	0.34482758620689635	0.20533354580402374
0.34482758620689635	0.48275862068965525	0.3685178756713867
0.34482758620689635	0.6206896551724137	0.4192613661289215
0.34482758620689635	0.7586206896551726	0.45049917697906494
0.34482758620689635	0.896551724137931	0.5588961839675903
0.34482758620689635	1.0344827586206895	0.5515161156654358
0.34482758620689635	1.1724137931034484	0.6061586737632751
0.34482758620689635	1.3103448275862069	0.6264185905456543
0.34482758620689635	1.4482758620689653	0.6704548597335815
0.34482758620689635	1.5862068965517242	0.6629031300544739
0.34482758620689635	1.7241379310344827	0.6735343933105469
0.34482758620689635	1.862068965517241	0.6956729292869568
0.34482758620689635	2.0	0.6727191805839539
		
0.48275862068965525	-2.0	0.5805494785308838
0.48275862068965525	-1.8620689655172413	0.5588559508323669
0.48275862068965525	-1.7241379310344827	0.5536315441131592
0.48275862068965525	-1.5862068965517242	0.6520688533782959
0.48275862068965525	-1.4482758620689655	0.6696192026138306
0.48275862068965525	-1.3103448275862069	0.6773295402526855
0.48275862068965525	-1.1724137931034484	0.6961320042610168
0.48275862068965525	-1.0344827586206897	0.6489930748939514
0.48275862068965525	-0.896551724137931	0.5943218469619751
0.48275862068965525	-0.7586206896551724	0.5484150648117065
0.48275862068965525	-0.6206896551724137	0.5973432660102844
0.48275862068965525	-0.48275862068965525	0.5021159052848816
0.48275862068965525	-0.3448275862068966	0.32889074087142944
0.48275862068965525	-0.2068965517241379	0.22792614996433258
0.48275862068965525	-0.06896551724137945	0.21847650408744812
0.48275862068965525	0.06896551724137945	0.20127449929714203
0.48275862068965525	0.2068965517241379	0.22752079367637634
0.48275862068965525	0.34482758620689635	0.3378409743309021
0.48275862068965525	0.48275862068965525	0.3730928599834442
0.48275862068965525	0.6206896551724137	0.41018587350845337
0.48275862068965525	0.7586206896551726	0.4405079483985901
0.48275862068965525	0.896551724137931	0.5218021869659424
0.48275862068965525	1.0344827586206895	0.5354785919189453
0.48275862068965525	1.1724137931034484	0.572763204574585
0.48275862068965525	1.3103448275862069	0.617376446723938
0.48275862068965525	1.4482758620689653	0.6312665343284607
0.48275862068965525	1.5862068965517242	0.6266055703163147
0.48275862068965525	1.7241379310344827	0.6251822710037231
0.48275862068965525	1.862068965517241	0.6523953676223755
0.48275862068965525	2.0	0.6536504030227661
		
0.6206896551724137	-2.0	0.6181643605232239
0.6206896551724137	-1.8620689655172413	0.591328501701355
0.6206896551724137	-1.7241379310344827	0.5973337292671204
0.6206896551724137	-1.5862068965517242	0.705782949924469
0.6206896551724137	-1.4482758620689655	0.7077280282974243
0.6206896551724137	-1.3103448275862069	0.6985222697257996
0.6206896551724137	-1.1724137931034484	0.6801364421844482
0.6206896551724137	-1.0344827586206897	0.6592770218849182
0.6206896551724137	-0.896551724137931	0.6268444657325745
0.6206896551724137	-0.7586206896551724	0.6049269437789917
0.6206896551724137	-0.6206896551724137	0.6181626915931702
0.6206896551724137	-0.48275862068965525	0.5830605626106262
0.6206896551724137	-0.3448275862068966	0.4128265976905823
0.6206896551724137	-0.2068965517241379	0.3509564995765686
0.6206896551724137	-0.06896551724137945	0.32597923278808594
0.6206896551724137	0.06896551724137945	0.30682599544525146
0.6206896551724137	0.2068965517241379	0.30415064096450806
0.6206896551724137	0.34482758620689635	0.38130006194114685
0.6206896551724137	0.48275862068965525	0.39092153310775757
0.6206896551724137	0.6206896551724137	0.46686917543411255
0.6206896551724137	0.7586206896551726	0.583602786064148
0.6206896551724137	0.896551724137931	0.5746197700500488
0.6206896551724137	1.0344827586206895	0.5807673931121826
0.6206896551724137	1.1724137931034484	0.6167346835136414
0.6206896551724137	1.3103448275862069	0.6659675240516663
0.6206896551724137	1.4482758620689653	0.6669522523880005
0.6206896551724137	1.5862068965517242	0.6446118950843811
0.6206896551724137	1.7241379310344827	0.6444042325019836
0.6206896551724137	1.862068965517241	0.6353150010108948
0.6206896551724137	2.0	0.6215525269508362
		
0.7586206896551726	-2.0	0.6343119144439697
0.7586206896551726	-1.8620689655172413	0.6097019910812378
0.7586206896551726	-1.7241379310344827	0.6588728427886963
0.7586206896551726	-1.5862068965517242	0.7411210536956787
0.7586206896551726	-1.4482758620689655	0.7229993939399719
0.7586206896551726	-1.3103448275862069	0.6667395830154419
0.7586206896551726	-1.1724137931034484	0.6501009464263916
0.7586206896551726	-1.0344827586206897	0.6165160536766052
0.7586206896551726	-0.896551724137931	0.629097580909729
0.7586206896551726	-0.7586206896551724	0.6316844820976257
0.7586206896551726	-0.6206896551724137	0.5879151225090027
0.7586206896551726	-0.48275862068965525	0.5844480395317078
0.7586206896551726	-0.3448275862068966	0.48133373260498047
0.7586206896551726	-0.2068965517241379	0.4101903736591339
0.7586206896551726	-0.06896551724137945	0.405989408493042
0.7586206896551726	0.06896551724137945	0.4002481698989868
0.7586206896551726	0.2068965517241379	0.41749897599220276
0.7586206896551726	0.34482758620689635	0.38329431414604187
0.7586206896551726	0.48275862068965525	0.48951083421707153
0.7586206896551726	0.6206896551724137	0.5757699608802795
0.7586206896551726	0.7586206896551726	0.618144690990448
0.7586206896551726	0.896551724137931	0.6365063786506653
0.7586206896551726	1.0344827586206895	0.6525530219078064
0.7586206896551726	1.1724137931034484	0.6400274634361267
0.7586206896551726	1.3103448275862069	0.6445810794830322
0.7586206896551726	1.4482758620689653	0.6356913447380066
0.7586206896551726	1.5862068965517242	0.6415648460388184
0.7586206896551726	1.7241379310344827	0.6533268690109253
0.7586206896551726	1.862068965517241	0.6279094219207764
0.7586206896551726	2.0	0.6246515512466431
		
0.896551724137931	-2.0	0.6517196297645569
0.896551724137931	-1.8620689655172413	0.657683789730072
0.896551724137931	-1.7241379310344827	0.6781846284866333
0.896551724137931	-1.5862068965517242	0.6875531077384949
0.896551724137931	-1.4482758620689655	0.6853243708610535
0.896551724137931	-1.3103448275862069	0.694239616394043
0.896551724137931	-1.1724137931034484	0.7059923410415649
0.896551724137931	-1.0344827586206897	0.6907923221588135
0.896551724137931	-0.896551724137931	0.6490285992622375
0.896551724137931	-0.7586206896551724	0.6771808862686157
0.896551724137931	-0.6206896551724137	0.629118025302887
0.896551724137931	-0.48275862068965525	0.5552288889884949
0.896551724137931	-0.3448275862068966	0.5146303772926331
0.896551724137931	-0.2068965517241379	0.435821533203125
0.896551724137931	-0.06896551724137945	0.4330315589904785
0.896551724137931	0.06896551724137945	0.453254759311676
0.896551724137931	0.2068965517241379	0.4505343735218048
0.896551724137931	0.34482758620689635	0.4919836223125458
0.896551724137931	0.48275862068965525	0.5582340359687805
0.896551724137931	0.6206896551724137	0.5837129950523376
0.896551724137931	0.7586206896551726	0.6006574630737305
0.896551724137931	0.896551724137931	0.6248102784156799
0.896551724137931	1.0344827586206895	0.6486576795578003
0.896551724137931	1.1724137931034484	0.6546889543533325
0.896551724137931	1.3103448275862069	0.6592242121696472
0.896551724137931	1.4482758620689653	0.6567302346229553
0.896551724137931	1.5862068965517242	0.6823957562446594
0.896551724137931	1.7241379310344827	0.6885729432106018
0.896551724137931	1.862068965517241	0.6749065518379211
0.896551724137931	2.0	0.6640851497650146
		
1.0344827586206895	-2.0	0.6699738502502441
1.0344827586206895	-1.8620689655172413	0.6678109765052795
1.0344827586206895	-1.7241379310344827	0.667125940322876
1.0344827586206895	-1.5862068965517242	0.7079532146453857
1.0344827586206895	-1.4482758620689655	0.7242045402526855
1.0344827586206895	-1.3103448275862069	0.7240360379219055
1.0344827586206895	-1.1724137931034484	0.7228190302848816
1.0344827586206895	-1.0344827586206897	0.722118079662323
1.0344827586206895	-0.896551724137931	0.7742772102355957
1.0344827586206895	-0.7586206896551724	0.7526612281799316
1.0344827586206895	-0.6206896551724137	0.6521578431129456
1.0344827586206895	-0.48275862068965525	0.5548425912857056
1.0344827586206895	-0.3448275862068966	0.6011344790458679
1.0344827586206895	-0.2068965517241379	0.529662013053894
1.0344827586206895	-0.06896551724137945	0.46877995133399963
1.0344827586206895	0.06896551724137945	0.4201650619506836
1.0344827586206895	0.2068965517241379	0.4530852138996124
1.0344827586206895	0.34482758620689635	0.49333617091178894
1.0344827586206895	0.48275862068965525	0.6007058024406433
1.0344827586206895	0.6206896551724137	0.5965263843536377
1.0344827586206895	0.7586206896551726	0.5887578725814819
1.0344827586206895	0.896551724137931	0.5753548741340637
1.0344827586206895	1.0344827586206895	0.636221706867218
1.0344827586206895	1.1724137931034484	0.6655303239822388
1.0344827586206895	1.3103448275862069	0.6636908650398254
1.0344827586206895	1.4482758620689653	0.6652013659477234
1.0344827586206895	1.5862068965517242	0.667467474937439
1.0344827586206895	1.7241379310344827	0.6772205829620361
1.0344827586206895	1.862068965517241	0.6836314797401428
1.0344827586206895	2.0	0.7036942839622498
		
1.1724137931034484	-2.0	0.6484138369560242
1.1724137931034484	-1.8620689655172413	0.655819296836853
1.1724137931034484	-1.7241379310344827	0.6966989636421204
1.1724137931034484	-1.5862068965517242	0.7227381467819214
1.1724137931034484	-1.4482758620689655	0.7512139081954956
1.1724137931034484	-1.3103448275862069	0.741792619228363
1.1724137931034484	-1.1724137931034484	0.758334219455719
1.1724137931034484	-1.0344827586206897	0.8114581108093262
1.1724137931034484	-0.896551724137931	0.8206346035003662
1.1724137931034484	-0.7586206896551724	0.7540557384490967
1.1724137931034484	-0.6206896551724137	0.706326425075531
1.1724137931034484	-0.48275862068965525	0.6549088954925537
1.1724137931034484	-0.3448275862068966	0.6672098636627197
1.1724137931034484	-0.2068965517241379	0.6003783941268921
1.1724137931034484	-0.06896551724137945	0.5445316433906555
1.1724137931034484	0.06896551724137945	0.4886534810066223
1.1724137931034484	0.2068965517241379	0.48498958349227905
1.1724137931034484	0.34482758620689635	0.5082480907440186
1.1724137931034484	0.48275862068965525	0.5735053420066833
1.1724137931034484	0.6206896551724137	0.588216245174408
1.1724137931034484	0.7586206896551726	0.5683434009552002
1.1724137931034484	0.896551724137931	0.574711263179779
1.1724137931034484	1.0344827586206895	0.6096617579460144
1.1724137931034484	1.1724137931034484	0.6340945363044739
1.1724137931034484	1.3103448275862069	0.6582444310188293
1.1724137931034484	1.4482758620689653	0.6438507437705994
1.1724137931034484	1.5862068965517242	0.642869770526886
1.1724137931034484	1.7241379310344827	0.6539021730422974
1.1724137931034484	1.862068965517241	0.6861404180526733
1.1724137931034484	2.0	0.710872232913971
		
1.3103448275862069	-2.0	0.656949520111084
1.3103448275862069	-1.8620689655172413	0.6559611558914185
1.3103448275862069	-1.7241379310344827	0.6797431111335754
1.3103448275862069	-1.5862068965517242	0.7393520474433899
1.3103448275862069	-1.4482758620689655	0.7662665247917175
1.3103448275862069	-1.3103448275862069	0.7517644762992859
1.3103448275862069	-1.1724137931034484	0.746290922164917
1.3103448275862069	-1.0344827586206897	0.7942371964454651
1.3103448275862069	-0.896551724137931	0.8009322285652161
1.3103448275862069	-0.7586206896551724	0.7545430660247803
1.3103448275862069	-0.6206896551724137	0.7685341835021973
1.3103448275862069	-0.48275862068965525	0.7169722318649292
1.3103448275862069	-0.3448275862068966	0.6516565084457397
1.3103448275862069	-0.2068965517241379	0.5854490399360657
1.3103448275862069	-0.06896551724137945	0.5507095456123352
1.3103448275862069	0.06896551724137945	0.5015239119529724
1.3103448275862069	0.2068965517241379	0.48485592007637024
1.3103448275862069	0.34482758620689635	0.49977749586105347
1.3103448275862069	0.48275862068965525	0.5222296714782715
1.3103448275862069	0.6206896551724137	0.5658560395240784
1.3103448275862069	0.7586206896551726	0.5669538974761963
1.3103448275862069	0.896551724137931	0.5788170695304871
1.3103448275862069	1.0344827586206895	0.6176620125770569
1.3103448275862069	1.1724137931034484	0.621042013168335
1.3103448275862069	1.3103448275862069	0.6344128251075745
1.3103448275862069	1.4482758620689653	0.6357010006904602
1.3103448275862069	1.5862068965517242	0.6402466893196106
1.3103448275862069	1.7241379310344827	0.6493391394615173
1.3103448275862069	1.862068965517241	0.6727418303489685
1.3103448275862069	2.0	0.6899110674858093
		
1.4482758620689653	-2.0	0.6514633297920227
1.4482758620689653	-1.8620689655172413	0.6337063312530518
1.4482758620689653	-1.7241379310344827	0.7149014472961426
1.4482758620689653	-1.5862068965517242	0.7075198292732239
1.4482758620689653	-1.4482758620689655	0.7512674331665039
1.4482758620689653	-1.3103448275862069	0.7338736653327942
1.4482758620689653	-1.1724137931034484	0.6990097761154175
1.4482758620689653	-1.0344827586206897	0.7316634654998779
1.4482758620689653	-0.896551724137931	0.7479764819145203
1.4482758620689653	-0.7586206896551724	0.7657536268234253
1.4482758620689653	-0.6206896551724137	0.7412375807762146
1.4482758620689653	-0.48275862068965525	0.7161070704460144
1.4482758620689653	-0.3448275862068966	0.6474047303199768
1.4482758620689653	-0.2068965517241379	0.5787832736968994
1.4482758620689653	-0.06896551724137945	0.5222452878952026
1.4482758620689653	0.06896551724137945	0.5058474540710449
1.4482758620689653	0.2068965517241379	0.4658224880695343
1.4482758620689653	0.34482758620689635	0.4991232454776764
1.4482758620689653	0.48275862068965525	0.5171088576316833
1.4482758620689653	0.6206896551724137	0.5677792429924011
1.4482758620689653	0.7586206896551726	0.5773793458938599
1.4482758620689653	0.896551724137931	0.5963605046272278
1.4482758620689653	1.0344827586206895	0.6177751421928406
1.4482758620689653	1.1724137931034484	0.6091248393058777
1.4482758620689653	1.3103448275862069	0.5688869953155518
1.4482758620689653	1.4482758620689653	0.5982893109321594
1.4482758620689653	1.5862068965517242	0.6269716024398804
1.4482758620689653	1.7241379310344827	0.6368513703346252
1.4482758620689653	1.862068965517241	0.6675751209259033
1.4482758620689653	2.0	0.6653686761856079
		
1.5862068965517242	-2.0	0.6328368782997131
1.5862068965517242	-1.8620689655172413	0.6050957441329956
1.5862068965517242	-1.7241379310344827	0.669359564781189
1.5862068965517242	-1.5862068965517242	0.6831991672515869
1.5862068965517242	-1.4482758620689655	0.7004871964454651
1.5862068965517242	-1.3103448275862069	0.7020291686058044
1.5862068965517242	-1.1724137931034484	0.6793660521507263
1.5862068965517242	-1.0344827586206897	0.7164371609687805
1.5862068965517242	-0.896551724137931	0.7489123940467834
1.5862068965517242	-0.7586206896551724	0.7770183682441711
1.5862068965517242	-0.6206896551724137	0.7444272637367249
1.5862068965517242	-0.48275862068965525	0.7171367406845093
1.5862068965517242	-0.3448275862068966	0.6395286917686462
1.5862068965517242	-0.2068965517241379	0.5493884682655334
1.5862068965517242	-0.06896551724137945	0.5217006802558899
1.5862068965517242	0.06896551724137945	0.501966655254364
1.5862068965517242	0.2068965517241379	0.45476487278938293
1.5862068965517242	0.34482758620689635	0.502869188785553
1.5862068965517242	0.48275862068965525	0.5411256551742554
1.5862068965517242	0.6206896551724137	0.5510132312774658
1.5862068965517242	0.7586206896551726	0.5595980286598206
1.5862068965517242	0.896551724137931	0.5890111327171326
1.5862068965517242	1.0344827586206895	0.5936139225959778
1.5862068965517242	1.1724137931034484	0.5872267484664917
1.5862068965517242	1.3103448275862069	0.5477504134178162
1.5862068965517242	1.4482758620689653	0.5484863519668579
1.5862068965517242	1.5862068965517242	0.5949954390525818
1.5862068965517242	1.7241379310344827	0.6228161454200745
1.5862068965517242	1.862068965517241	0.6665483713150024
1.5862068965517242	2.0	0.6723141670227051
		
1.7241379310344827	-2.0	0.6009171009063721
1.7241379310344827	-1.8620689655172413	0.5889206528663635
1.7241379310344827	-1.7241379310344827	0.667682409286499
1.7241379310344827	-1.5862068965517242	0.6691241264343262
1.7241379310344827	-1.4482758620689655	0.7020775675773621
1.7241379310344827	-1.3103448275862069	0.7055482864379883
1.7241379310344827	-1.1724137931034484	0.7025331258773804
1.7241379310344827	-1.0344827586206897	0.7381143569946289
1.7241379310344827	-0.896551724137931	0.7664560079574585
1.7241379310344827	-0.7586206896551724	0.7624155879020691
1.7241379310344827	-0.6206896551724137	0.7194857597351074
1.7241379310344827	-0.48275862068965525	0.715735912322998
1.7241379310344827	-0.3448275862068966	0.6376739144325256
1.7241379310344827	-0.2068965517241379	0.5614868402481079
1.7241379310344827	-0.06896551724137945	0.540224015712738
1.7241379310344827	0.06896551724137945	0.5036512613296509
1.7241379310344827	0.2068965517241379	0.45622915029525757
1.7241379310344827	0.34482758620689635	0.47991085052490234
1.7241379310344827	0.48275862068965525	0.5348979234695435
1.7241379310344827	0.6206896551724137	0.5254690051078796
1.7241379310344827	0.7586206896551726	0.5505422353744507
1.7241379310344827	0.896551724137931	0.5552200675010681
1.7241379310344827	1.0344827586206895	0.5787084698677063
1.7241379310344827	1.1724137931034484	0.56217360496521
1.7241379310344827	1.3103448275862069	0.5251014232635498
1.7241379310344827	1.4482758620689653	0.5266692042350769
1.7241379310344827	1.5862068965517242	0.549961268901825
1.7241379310344827	1.7241379310344827	0.600475549697876
1.7241379310344827	1.862068965517241	0.6341425776481628
1.7241379310344827	2.0	0.6724624633789062
		
1.862068965517241	-2.0	0.6129238605499268
1.862068965517241	-1.8620689655172413	0.589582622051239
1.862068965517241	-1.7241379310344827	0.6956141591072083
1.862068965517241	-1.5862068965517242	0.70964515209198
1.862068965517241	-1.4482758620689655	0.723633348941803
1.862068965517241	-1.3103448275862069	0.7289987206459045
1.862068965517241	-1.1724137931034484	0.7536808252334595
1.862068965517241	-1.0344827586206897	0.767229437828064
1.862068965517241	-0.896551724137931	0.7930719256401062
1.862068965517241	-0.7586206896551724	0.7723084688186646
1.862068965517241	-0.6206896551724137	0.7271906137466431
1.862068965517241	-0.48275862068965525	0.7470909953117371
1.862068965517241	-0.3448275862068966	0.6928111910820007
1.862068965517241	-0.2068965517241379	0.6143851280212402
1.862068965517241	-0.06896551724137945	0.562359631061554
1.862068965517241	0.06896551724137945	0.5047671794891357
1.862068965517241	0.2068965517241379	0.4629431664943695
1.862068965517241	0.34482758620689635	0.47105684876441956
1.862068965517241	0.48275862068965525	0.5093737840652466
1.862068965517241	0.6206896551724137	0.49001792073249817
1.862068965517241	0.7586206896551726	0.5119825601577759
1.862068965517241	0.896551724137931	0.5345938801765442
1.862068965517241	1.0344827586206895	0.5668838024139404
1.862068965517241	1.1724137931034484	0.5716906785964966
1.862068965517241	1.3103448275862069	0.5400019884109497
1.862068965517241	1.4482758620689653	0.523161768913269
1.862068965517241	1.5862068965517242	0.5567173957824707
1.862068965517241	1.7241379310344827	0.5909428000450134
1.862068965517241	1.862068965517241	0.61152184009552
1.862068965517241	2.0	0.6344532370567322
		
2.0	-2.0	0.5838038325309753
2.0	-1.8620689655172413	0.5720546841621399
2.0	-1.7241379310344827	0.7352373600006104
2.0	-1.5862068965517242	0.7259908318519592
2.0	-1.4482758620689655	0.7164972424507141
2.0	-1.3103448275862069	0.7273483872413635
2.0	-1.1724137931034484	0.7416948676109314
2.0	-1.0344827586206897	0.7686376571655273
2.0	-0.896551724137931	0.7843803763389587
2.0	-0.7586206896551724	0.7953819036483765
2.0	-0.6206896551724137	0.7847564220428467
2.0	-0.48275862068965525	0.747350811958313
2.0	-0.3448275862068966	0.720623254776001
2.0	-0.2068965517241379	0.6792513728141785
2.0	-0.06896551724137945	0.6216697096824646
2.0	0.06896551724137945	0.5614088177680969
2.0	0.2068965517241379	0.5289438962936401
2.0	0.34482758620689635	0.5066958069801331
2.0	0.48275862068965525	0.4927684962749481
2.0	0.6206896551724137	0.48879778385162354
2.0	0.7586206896551726	0.5265388488769531
2.0	0.896551724137931	0.5395435690879822
2.0	1.0344827586206895	0.5533928275108337
2.0	1.1724137931034484	0.5878211855888367
2.0	1.3103448275862069	0.5794858932495117
2.0	1.4482758620689653	0.5569535493850708
2.0	1.5862068965517242	0.5816150903701782
2.0	1.7241379310344827	0.6160884499549866
2.0	1.862068965517241	0.640146791934967
2.0	2.0	0.6496965289115906
		


==> Arxiv trial/data/NL_fitted.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.991715550422668457e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 9.998852610588073730e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 9.991715550422668457e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 9.999172687530517578e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.002339959144592285e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 1.000958204269409180e+00
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.000010132789611816e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 9.991715550422668457e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 9.994255304336547852e-01
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.000536561012268066e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 9.986996054649353027e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 1.000380635261535645e+00
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.992602467536926270e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 9.998848438262939453e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 1.002601265907287598e+00
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 9.998064637184143066e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.000000000000000000e+00 1.000043988227844238e+00
2.400000000000000000e+01 2.400000000000000000e+01 1.000000000000000000e+00 9.993740916252136230e-01
2.500000000000000000e+01 2.500000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.600000000000000000e+01 2.600000000000000000e+01 1.000000000000000000e+00 1.000460386276245117e+00
2.700000000000000000e+01 2.700000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.800000000000000000e+01 2.800000000000000000e+01 1.000000000000000000e+00 1.000000596046447754e+00
2.900000000000000000e+01 2.900000000000000000e+01 1.000000000000000000e+00 1.000986695289611816e+00
3.000000000000000000e+01 3.000000000000000000e+01 1.000000000000000000e+00 1.000043630599975586e+00
3.100000000000000000e+01 3.100000000000000000e+01 1.000000000000000000e+00 1.002679109573364258e+00
3.200000000000000000e+01 3.200000000000000000e+01 1.000000000000000000e+00 1.000407338142395020e+00
3.400000000000000000e+01 3.400000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
3.500000000000000000e+01 3.500000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
3.600000000000000000e+01 3.600000000000000000e+01 1.000000000000000000e+00 1.000095248222351074e+00
3.800000000000000000e+01 3.800000000000000000e+01 1.000000000000000000e+00 9.999278783798217773e-01
3.900000000000000000e+01 3.900000000000000000e+01 1.000000000000000000e+00 1.000086545944213867e+00
4.100000000000000000e+01 4.100000000000000000e+01 1.000000000000000000e+00 9.999308586120605469e-01
4.200000000000000000e+01 4.200000000000000000e+01 1.000000000000000000e+00 1.009015917778015137e+00
4.400000000000000000e+01 4.400000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
4.600000000000000000e+01 4.600000000000000000e+01 1.000000000000000000e+00 9.999748468399047852e-01
4.700000000000000000e+01 4.700000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
4.900000000000000000e+01 4.900000000000000000e+01 1.000000000000000000e+00 9.995565414428710938e-01
5.100000000000000000e+01 5.100000000000000000e+01 1.000000000000000000e+00 9.999790191650390625e-01
5.300000000000000000e+01 5.300000000000000000e+01 1.000000000000000000e+00 1.004740595817565918e+00
5.500000000000000000e+01 5.500000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
5.700000000000000000e+01 5.700000000000000000e+01 1.000000000000000000e+00 1.000580072402954102e+00
5.900000000000000000e+01 5.900000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
6.200000000000000000e+01 6.200000000000000000e+01 1.000000000000000000e+00 1.001766204833984375e+00
6.400000000000000000e+01 6.400000000000000000e+01 1.000000000000000000e+00 1.000146746635437012e+00
6.600000000000000000e+01 6.600000000000000000e+01 1.000000000000000000e+00 9.998912215232849121e-01
6.900000000000000000e+01 6.900000000000000000e+01 1.000000000000000000e+00 9.999441504478454590e-01
7.200000000000000000e+01 7.200000000000000000e+01 1.000000000000000000e+00 9.999205470085144043e-01
7.400000000000000000e+01 7.400000000000000000e+01 1.000000000000000000e+00 1.000250577926635742e+00
7.700000000000000000e+01 7.700000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
8.000000000000000000e+01 8.000000000000000000e+01 1.000000000000000000e+00 1.000527858734130859e+00
8.300000000000000000e+01 8.300000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
8.600000000000000000e+01 8.600000000000000000e+01 1.000000000000000000e+00 9.998635649681091309e-01
9.000000000000000000e+01 9.000000000000000000e+01 1.000000000000000000e+00 9.998747706413269043e-01
9.300000000000000000e+01 9.300000000000000000e+01 1.000000000000000000e+00 9.998927712440490723e-01
9.600000000000000000e+01 9.600000000000000000e+01 1.000000000000000000e+00 9.998145699501037598e-01
1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+00 9.996935725212097168e-01
1.040000000000000000e+02 1.040000000000000000e+02 1.000000000000000000e+00 1.000359177589416504e+00
1.080000000000000000e+02 1.080000000000000000e+02 1.000000000000000000e+00 9.999809265136718750e-01
1.120000000000000000e+02 1.120000000000000000e+02 1.000000000000000000e+00 9.991670846939086914e-01
1.160000000000000000e+02 1.160000000000000000e+02 1.000000000000000000e+00 1.000683546066284180e+00
1.210000000000000000e+02 1.210000000000000000e+02 1.000000000000000000e+00 9.992680549621582031e-01
1.250000000000000000e+02 1.250000000000000000e+02 1.000000000000000000e+00 1.000267267227172852e+00
1.300000000000000000e+02 1.300000000000000000e+02 0.000000000000000000e+00 -9.217424667440354824e-04
1.350000000000000000e+02 1.350000000000000000e+02 0.000000000000000000e+00 -1.890190033009275794e-04
1.400000000000000000e+02 1.400000000000000000e+02 0.000000000000000000e+00 1.708533149212598801e-03
1.450000000000000000e+02 1.450000000000000000e+02 0.000000000000000000e+00 -9.784740395843982697e-04
1.510000000000000000e+02 1.510000000000000000e+02 0.000000000000000000e+00 3.127414092887192965e-04
1.570000000000000000e+02 1.570000000000000000e+02 0.000000000000000000e+00 1.856517046689987183e-03
1.630000000000000000e+02 1.630000000000000000e+02 0.000000000000000000e+00 5.345600657165050507e-04
1.690000000000000000e+02 1.690000000000000000e+02 0.000000000000000000e+00 3.803685249295085669e-04
1.750000000000000000e+02 1.750000000000000000e+02 0.000000000000000000e+00 7.298756972886621952e-04
1.820000000000000000e+02 1.820000000000000000e+02 0.000000000000000000e+00 1.668257755227386951e-04
1.890000000000000000e+02 1.890000000000000000e+02 0.000000000000000000e+00 -5.541934515349566936e-04
1.960000000000000000e+02 1.960000000000000000e+02 0.000000000000000000e+00 1.745872083120048046e-03
2.040000000000000000e+02 2.040000000000000000e+02 0.000000000000000000e+00 -2.320591825991868973e-03
2.110000000000000000e+02 2.110000000000000000e+02 0.000000000000000000e+00 -2.312581345904618502e-04
2.190000000000000000e+02 2.190000000000000000e+02 0.000000000000000000e+00 -1.546237763250246644e-04
2.280000000000000000e+02 2.280000000000000000e+02 0.000000000000000000e+00 -7.971350103616714478e-03
2.360000000000000000e+02 2.360000000000000000e+02 0.000000000000000000e+00 1.393254380673170090e-03
2.450000000000000000e+02 2.450000000000000000e+02 0.000000000000000000e+00 -2.255217259516939521e-04
2.540000000000000000e+02 2.540000000000000000e+02 0.000000000000000000e+00 4.152621608227491379e-03


==> Arxiv trial/data/NL_fitted2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.017158985137939453e+00
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 9.888514280319213867e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.026371121406555176e+00
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 9.700349569320678711e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.019073605537414551e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 9.886222481727600098e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.024324297904968262e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 9.693660736083984375e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 1.017176389694213867e+00
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.895263910293579102e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.018813371658325195e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 9.757618308067321777e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 1.013631939888000488e+00
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 9.964678883552551270e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 1.012804388999938965e+00
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.817330837249755859e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 1.012250781059265137e+00
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 9.881826043128967285e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 1.021362066268920898e+00
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 9.771894216537475586e-01
2.100000000000000000e+01 2.100000000000000000e+01 0.000000000000000000e+00 1.278023328632116318e-02
2.200000000000000000e+01 2.200000000000000000e+01 0.000000000000000000e+00 -1.045053079724311829e-02
2.300000000000000000e+01 2.300000000000000000e+01 0.000000000000000000e+00 1.837413571774959564e-02
2.400000000000000000e+01 2.400000000000000000e+01 0.000000000000000000e+00 -1.858805119991302490e-02
2.500000000000000000e+01 2.500000000000000000e+01 0.000000000000000000e+00 -1.108917407691478729e-03
2.600000000000000000e+01 2.600000000000000000e+01 0.000000000000000000e+00 9.249185211956501007e-03
2.700000000000000000e+01 2.700000000000000000e+01 0.000000000000000000e+00 4.550827201455831528e-03
2.800000000000000000e+01 2.800000000000000000e+01 0.000000000000000000e+00 -6.430658977478742599e-03
2.900000000000000000e+01 2.900000000000000000e+01 0.000000000000000000e+00 -1.272418722510337830e-02
3.000000000000000000e+01 3.000000000000000000e+01 0.000000000000000000e+00 1.215842831879854202e-02
3.100000000000000000e+01 3.100000000000000000e+01 0.000000000000000000e+00 -7.913772715255618095e-04
3.200000000000000000e+01 3.200000000000000000e+01 0.000000000000000000e+00 -6.597461644560098648e-03
3.300000000000000000e+01 3.300000000000000000e+01 0.000000000000000000e+00 -3.018864663317799568e-03
3.400000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 3.551475005224347115e-03
3.500000000000000000e+01 3.500000000000000000e+01 0.000000000000000000e+00 1.586425676941871643e-02
3.600000000000000000e+01 3.600000000000000000e+01 0.000000000000000000e+00 -2.160958759486675262e-02
3.700000000000000000e+01 3.700000000000000000e+01 0.000000000000000000e+00 1.209157239645719528e-02
3.800000000000000000e+01 3.800000000000000000e+01 0.000000000000000000e+00 -1.021253131330013275e-02
3.900000000000000000e+01 3.900000000000000000e+01 0.000000000000000000e+00 3.575712814927101135e-02
4.000000000000000000e+01 4.000000000000000000e+01 0.000000000000000000e+00 -4.139650985598564148e-02
4.100000000000000000e+01 4.100000000000000000e+01 0.000000000000000000e+00 3.105178102850914001e-02
4.200000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 -2.456815540790557861e-02
4.300000000000000000e+01 4.300000000000000000e+01 0.000000000000000000e+00 4.017935320734977722e-02
4.500000000000000000e+01 4.500000000000000000e+01 0.000000000000000000e+00 2.170650288462638855e-02
4.600000000000000000e+01 4.600000000000000000e+01 0.000000000000000000e+00 -5.672942847013473511e-03
4.700000000000000000e+01 4.700000000000000000e+01 0.000000000000000000e+00 1.052455976605415344e-02
4.900000000000000000e+01 4.900000000000000000e+01 0.000000000000000000e+00 -8.944242144934833050e-04
5.000000000000000000e+01 5.000000000000000000e+01 0.000000000000000000e+00 1.520992536097764969e-02
5.100000000000000000e+01 5.100000000000000000e+01 0.000000000000000000e+00 -6.095080170780420303e-03
5.300000000000000000e+01 5.300000000000000000e+01 0.000000000000000000e+00 2.634199569001793861e-03
5.400000000000000000e+01 5.400000000000000000e+01 0.000000000000000000e+00 4.607441369444131851e-04
5.600000000000000000e+01 5.600000000000000000e+01 0.000000000000000000e+00 -2.586235851049423218e-02
5.700000000000000000e+01 5.700000000000000000e+01 0.000000000000000000e+00 1.196248177438974380e-02
5.900000000000000000e+01 5.900000000000000000e+01 0.000000000000000000e+00 2.084292098879814148e-02
6.100000000000000000e+01 6.100000000000000000e+01 0.000000000000000000e+00 1.250390056520700455e-02
6.300000000000000000e+01 6.300000000000000000e+01 0.000000000000000000e+00 2.194498106837272644e-02


==> Arxiv trial/data/NL_grad_mse.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 3.831934332847595215e-01 1.259187579154968262e+00 1.211851835250854492e+00 8.230791687965393066e-01 5.142688751220703125e-01 6.869724988937377930e-01 4.583824574947357178e-01 2.868071496486663818e-01 3.472483754158020020e-01 3.434240818023681641e-01 2.878632843494415283e-01 2.448236793279647827e-01 3.793292343616485596e-01 7.003904581069946289e-01
2.000000000000000000e+00 2.000000000000000000e+00 2.529218792915344238e-01 3.778863847255706787e-01 3.505407571792602539e-01 2.420996725559234619e-01 2.209434062242507935e-01 2.390585094690322876e-01 2.005994915962219238e-01 1.206391155719757080e-01 9.442600607872009277e-02 1.023017391562461853e-01 6.930889189243316650e-02 6.183206290006637573e-02 6.386274844408035278e-02 1.041188240051269531e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.562928199768066406e-01 2.676896154880523682e-01 1.628288179636001587e-01 1.545234173536300659e-01 1.416898816823959351e-01 1.198730170726776123e-01 7.580202072858810425e-02 7.107765972614288330e-02 6.850265711545944214e-02 5.483021959662437439e-02 5.596282333135604858e-02 2.768327668309211731e-02 3.762018308043479919e-02 2.245475500822067261e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.837127745151519775e-01 3.393948078155517578e-01 2.372067719697952271e-01 2.538568973541259766e-01 1.815693527460098267e-01 2.059474140405654907e-01 1.605917811393737793e-01 8.621925115585327148e-02 1.533128172159194946e-01 1.331943273544311523e-01 8.436083048582077026e-02 8.505427837371826172e-02 1.017507687211036682e-01 4.058024287223815918e-01
5.000000000000000000e+00 5.000000000000000000e+00 2.859469950199127197e-01 3.603345751762390137e-01 2.369122654199600220e-01 3.494282066822052002e-01 2.833077907562255859e-01 2.645754516124725342e-01 2.758729159832000732e-01 2.288354635238647461e-01 1.802307963371276855e-01 1.838592290878295898e-01 1.341618746519088745e-01 1.169586479663848877e-01 1.267796009778976440e-01 3.846744596958160400e-01
6.000000000000000000e+00 6.000000000000000000e+00 2.956214249134063721e-01 8.043188452720642090e-01 6.263813972473144531e-01 6.013325452804565430e-01 3.759268224239349365e-01 4.151624143123626709e-01 3.277515172958374023e-01 1.988621354103088379e-01 1.994060426950454712e-01 1.844979673624038696e-01 1.304943710565567017e-01 1.400845199823379517e-01 2.065673172473907471e-01 3.297320902347564697e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.771222293376922607e-01 5.843927264213562012e-01 5.249016880989074707e-01 4.370630085468292236e-01 3.078684210777282715e-01 2.488430738449096680e-01 3.654910624027252197e-01 2.285200804471969604e-01 2.495769709348678589e-01 3.416952490806579590e-01 2.184143066406250000e-01 2.175397276878356934e-01 2.471670806407928467e-01 2.698262929916381836e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.809627950191497803e-01 5.404682755470275879e-01 3.670668601989746094e-01 3.776147663593292236e-01 2.159574627876281738e-01 2.148608267307281494e-01 3.102611601352691650e-01 2.466062307357788086e-01 2.681637406349182129e-01 2.494235038757324219e-01 1.595260202884674072e-01 1.808886229991912842e-01 2.511495649814605713e-01 2.867037951946258545e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.773928344249725342e-01 7.391633391380310059e-01 5.474522113800048828e-01 5.867934823036193848e-01 4.419949948787689209e-01 4.523132145404815674e-01 4.245720207691192627e-01 3.132663369178771973e-01 3.128114342689514160e-01 2.346556782722473145e-01 1.915824860334396362e-01 1.436508595943450928e-01 1.746685504913330078e-01 3.298119008541107178e-01
1.000000000000000000e+01 1.000000000000000000e+01 2.524647116661071777e-01 3.545827865600585938e-01 3.148957788944244385e-01 3.240061700344085693e-01 1.871215254068374634e-01 2.090602666139602661e-01 2.745398283004760742e-01 2.263029664754867554e-01 3.127528131008148193e-01 2.653741836547851562e-01 3.072346150875091553e-01 1.463174372911453247e-01 1.872873306274414062e-01 2.783147692680358887e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.319375872611999512e-01 2.294696420431137085e-01 2.172022908926010132e-01 2.371604293584823608e-01 1.376523375511169434e-01 2.158916443586349487e-01 2.240449339151382446e-01 1.508236080408096313e-01 1.317803561687469482e-01 1.287400126457214355e-01 9.664669632911682129e-02 1.298909187316894531e-01 1.344054043292999268e-01 1.630863994359970093e-01
1.200000000000000000e+01 1.200000000000000000e+01 2.370028197765350342e-01 2.339379340410232544e-01 1.656089276075363159e-01 2.003185898065567017e-01 1.521884351968765259e-01 1.767438203096389771e-01 1.789931207895278931e-01 1.584108471870422363e-01 1.452759951353073120e-01 1.121360063552856445e-01 9.877763688564300537e-02 9.903509914875030518e-02 1.583569794893264771e-01 1.893512308597564697e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.366677671670913696e-01 1.270850002765655518e-01 1.414464414119720459e-01 1.117888242006301880e-01 7.123367488384246826e-02 1.374808549880981445e-01 1.470904499292373657e-01 1.100668311119079590e-01 1.120264828205108643e-01 1.065053865313529968e-01 1.091922298073768616e-01 8.176250010728836060e-02 1.870874464511871338e-01 1.880622059106826782e-01
1.400000000000000000e+01 1.400000000000000000e+01 2.374307662248611450e-01 1.688849329948425293e-01 1.554631888866424561e-01 1.601034104824066162e-01 1.186346560716629028e-01 1.620734930038452148e-01 1.446752548217773438e-01 8.705604821443557739e-02 9.475836157798767090e-02 1.191350072622299194e-01 1.229765266180038452e-01 6.862141937017440796e-02 1.587905287742614746e-01 1.384716928005218506e-01
1.500000000000000000e+01 1.500000000000000000e+01 2.275146842002868652e-01 1.375079452991485596e-01 1.477636545896530151e-01 1.443146020174026489e-01 9.484282135963439941e-02 1.157317683100700378e-01 1.413714885711669922e-01 9.059834480285644531e-02 7.936464250087738037e-02 1.250066459178924561e-01 8.731312304735183716e-02 8.661108464002609253e-02 1.359580308198928833e-01 1.343184411525726318e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.216700762510299683e-01 1.686580926179885864e-01 1.599105298519134521e-01 1.991070508956909180e-01 1.133310496807098389e-01 1.762526184320449829e-01 1.478022187948226929e-01 1.348827779293060303e-01 1.165072619915008545e-01 9.900214523077011108e-02 1.033201217651367188e-01 6.795319914817810059e-02 1.198308393359184265e-01 9.237726032733917236e-02
1.700000000000000000e+01 1.700000000000000000e+01 2.164704501628875732e-01 2.237610816955566406e-01 1.727099567651748657e-01 2.373885363340377808e-01 1.397075802087783813e-01 1.670100390911102295e-01 1.675286442041397095e-01 1.175644323229789734e-01 1.263879239559173584e-01 1.182427853345870972e-01 9.932352602481842041e-02 7.099787890911102295e-02 9.957861900329589844e-02 2.175686508417129517e-02
1.800000000000000000e+01 1.800000000000000000e+01 2.093061804771423340e-01 1.910505145788192749e-01 2.422932088375091553e-01 1.949505954980850220e-01 1.418025642633438110e-01 1.939962804317474365e-01 1.786740422248840332e-01 1.324966400861740112e-01 1.152200996875762939e-01 1.033506169915199280e-01 8.618469536304473877e-02 6.553065776824951172e-02 1.206860244274139404e-01 9.951727837324142456e-02
1.900000000000000000e+01 1.900000000000000000e+01 2.139923423528671265e-01 1.633958369493484497e-01 1.809239238500595093e-01 1.725133806467056274e-01 1.924145519733428955e-01 2.696026563644409180e-01 1.872537434101104736e-01 1.158705949783325195e-01 1.200088188052177429e-01 9.380116313695907593e-02 8.951871842145919800e-02 6.670270115137100220e-02 1.113385111093521118e-01 1.002115756273269653e-01
2.000000000000000000e+01 2.000000000000000000e+01 2.067522704601287842e-01 2.674624919891357422e-01 2.479549348354339600e-01 2.030794173479080200e-01 2.273641973733901978e-01 3.382841348648071289e-01 1.841364800930023193e-01 1.779482513666152954e-01 1.798892468214035034e-01 1.115534082055091858e-01 1.022457107901573181e-01 6.754699349403381348e-02 6.432369351387023926e-02 9.221621602773666382e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.934822648763656616e-01 2.299293130636215210e-01 1.504334211349487305e-01 1.462942361831665039e-01 1.895709335803985596e-01 1.917960941791534424e-01 2.318580746650695801e-01 1.838634461164474487e-01 1.353117078542709351e-01 9.379332512617111206e-02 1.224786862730979919e-01 6.109552457928657532e-02 5.550505965948104858e-02 5.685332790017127991e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.834073513746261597e-01 2.281059920787811279e-01 1.810653805732727051e-01 2.308226972818374634e-01 1.245918497443199158e-01 1.224086061120033264e-01 2.083397209644317627e-01 1.336973309516906738e-01 1.263218969106674194e-01 9.481982886791229248e-02 1.084493249654769897e-01 7.019884884357452393e-02 7.734578102827072144e-02 4.278962686657905579e-02
2.300000000000000000e+01 2.300000000000000000e+01 1.681580841541290283e-01 1.772612929344177246e-01 1.965087652206420898e-01 2.327522933483123779e-01 1.319699436426162720e-01 9.733165055513381958e-02 1.113232299685478210e-01 8.399044722318649292e-02 8.202169835567474365e-02 9.226232767105102539e-02 1.103393062949180603e-01 1.042628958821296692e-01 1.090680509805679321e-01 5.088785663247108459e-02
2.400000000000000000e+01 2.400000000000000000e+01 1.585154682397842407e-01 2.263288497924804688e-01 1.970108151435852051e-01 1.790726780891418457e-01 1.437040716409683228e-01 1.328761875629425049e-01 1.449764817953109741e-01 1.210025027394294739e-01 8.728057891130447388e-02 8.375509083271026611e-02 1.244449838995933533e-01 9.565482288599014282e-02 1.196927279233932495e-01 6.626422703266143799e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.766282558441162109e-01 3.169900774955749512e-01 3.557020425796508789e-01 2.705406546592712402e-01 2.320186346769332886e-01 3.508402109146118164e-01 4.669067561626434326e-01 1.707350909709930420e-01 2.757255733013153076e-01 2.471037358045578003e-01 1.788575053215026855e-01 1.858640760183334351e-01 1.671419292688369751e-01 3.200150728225708008e-01
2.700000000000000000e+01 2.700000000000000000e+01 2.147773355245590210e-01 2.039257287979125977e-01 2.284225672483444214e-01 2.489023357629776001e-01 2.142129540443420410e-01 2.131752669811248779e-01 3.079005479812622070e-01 3.056503534317016602e-01 2.370044440031051636e-01 2.104801386594772339e-01 1.954129189252853394e-01 1.388681530952453613e-01 9.776765853166580200e-02 1.754671782255172729e-01
2.800000000000000000e+01 2.800000000000000000e+01 1.914304792881011963e-01 3.371360003948211670e-01 3.504588007926940918e-01 3.858808577060699463e-01 2.676893174648284912e-01 2.491239905357360840e-01 3.032146096229553223e-01 2.526052296161651611e-01 1.359130293130874634e-01 1.648198068141937256e-01 1.543845981359481812e-01 1.081888899207115173e-01 7.927142083644866943e-02 6.682639569044113159e-02
3.000000000000000000e+01 3.000000000000000000e+01 1.731764823198318481e-01 1.843535602092742920e-01 2.203112244606018066e-01 2.354242354631423950e-01 2.465561628341674805e-01 2.369621843099594116e-01 2.045914828777313232e-01 1.441069543361663818e-01 1.153896078467369080e-01 1.153403073549270630e-01 1.599416732788085938e-01 1.182562485337257385e-01 1.038154065608978271e-01 1.366175711154937744e-01
3.200000000000000000e+01 3.200000000000000000e+01 1.340286284685134888e-01 1.038707122206687927e-01 1.464842855930328369e-01 1.709435880184173584e-01 9.537398815155029297e-02 1.152510643005371094e-01 1.747241169214248657e-01 1.630807816982269287e-01 1.864171922206878662e-01 1.884226948022842407e-01 1.340519487857818604e-01 1.165102049708366394e-01 1.043467894196510315e-01 1.245082095265388489e-01
3.300000000000000000e+01 3.300000000000000000e+01 1.270335614681243896e-01 1.551121175289154053e-01 1.573711037635803223e-01 1.855218112468719482e-01 1.720457971096038818e-01 1.761787831783294678e-01 2.262013405561447144e-01 2.038153260946273804e-01 1.971199363470077515e-01 1.415892988443374634e-01 1.370978206396102905e-01 1.267893016338348389e-01 1.104327738285064697e-01 8.868850022554397583e-02
3.500000000000000000e+01 3.500000000000000000e+01 9.550535678863525391e-02 1.371517330408096313e-01 1.363190263509750366e-01 1.942097693681716919e-01 1.399580389261245728e-01 1.452833861112594604e-01 2.168631553649902344e-01 1.458917558193206787e-01 2.087714225053787231e-01 1.492482125759124756e-01 1.230188906192779541e-01 1.177955567836761475e-01 8.937188982963562012e-02 6.691889464855194092e-02
3.700000000000000000e+01 3.700000000000000000e+01 7.700775563716888428e-02 9.730236977338790894e-02 1.203298345208168030e-01 1.567757576704025269e-01 1.534481048583984375e-01 2.324610054492950439e-01 1.612840443849563599e-01 2.229417711496353149e-01 1.359134316444396973e-01 1.064276918768882751e-01 1.626369804143905640e-01 1.027060225605964661e-01 8.408620953559875488e-02 5.426945537328720093e-02
3.900000000000000000e+01 3.900000000000000000e+01 6.112270802259445190e-02 1.555865705013275146e-01 2.930368483066558838e-01 1.724782437086105347e-01 1.302492618560791016e-01 1.807680726051330566e-01 1.858213543891906738e-01 1.847740709781646729e-01 2.228834480047225952e-01 2.020350545644760132e-01 1.271584928035736084e-01 1.125239580869674683e-01 1.038795858621597290e-01 1.082312688231468201e-01
4.100000000000000000e+01 4.100000000000000000e+01 4.511548951268196106e-02 9.811646491289138794e-02 8.974564820528030396e-02 1.027008220553398132e-01 7.864595949649810791e-02 1.185887008905410767e-01 1.490777432918548584e-01 1.573721468448638916e-01 1.401413381099700928e-01 1.003237366676330566e-01 1.119866445660591125e-01 7.754316926002502441e-02 7.041338831186294556e-02 4.462220147252082825e-02
4.300000000000000000e+01 4.300000000000000000e+01 4.045260325074195862e-02 1.058490723371505737e-01 1.364211589097976685e-01 1.634866893291473389e-01 7.526937127113342285e-02 9.242022037506103516e-02 8.607134222984313965e-02 1.034395694732666016e-01 8.723600208759307861e-02 9.962044656276702881e-02 6.802367419004440308e-02 6.505670398473739624e-02 6.387409567832946777e-02 1.122499108314514160e-01
4.500000000000000000e+01 4.500000000000000000e+01 3.259082138538360596e-02 1.032776683568954468e-01 1.093343123793601990e-01 1.210777908563613892e-01 8.479578047990798950e-02 7.007212191820144653e-02 7.631970942020416260e-02 4.495039209723472595e-02 6.350767612457275391e-02 7.625395059585571289e-02 4.906877875328063965e-02 4.637945070862770081e-02 4.790141806006431580e-02 2.935007400810718536e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.538814209401607513e-02 5.771870911121368408e-02 7.425036281347274780e-02 1.177952438592910767e-01 8.407032489776611328e-02 1.287000626325607300e-01 1.074377596378326416e-01 6.920444220304489136e-02 5.467583611607551575e-02 6.227648258209228516e-02 4.714998602867126465e-02 3.272919729351997375e-02 2.688316255807876587e-02 4.812312126159667969e-02
5.000000000000000000e+01 5.000000000000000000e+01 2.503442205488681793e-02 6.835398077964782715e-02 7.973460853099822998e-02 8.389094471931457520e-02 1.153336614370346069e-01 1.165027469396591187e-01 1.257237643003463745e-01 7.007500529289245605e-02 8.817080408334732056e-02 7.846938073635101318e-02 5.920302867889404297e-02 3.829751908779144287e-02 2.946383319795131683e-02 1.850446686148643494e-02
5.300000000000000000e+01 5.300000000000000000e+01 2.045774646103382111e-02 7.580844312906265259e-02 6.645476073026657104e-02 1.049541980028152466e-01 8.719979226589202881e-02 7.541061192750930786e-02 6.234637275338172913e-02 7.953859120607376099e-02 6.382193416357040405e-02 5.340396612882614136e-02 4.230006784200668335e-02 3.096007555723190308e-02 3.270038962364196777e-02 1.691687852144241333e-02
5.600000000000000000e+01 5.600000000000000000e+01 1.494011562317609787e-02 4.044459387660026550e-02 4.551479965448379517e-02 5.524516105651855469e-02 3.984384238719940186e-02 4.115964472293853760e-02 4.550027474761009216e-02 4.714368656277656555e-02 4.624764621257781982e-02 2.943531423807144165e-02 2.878956124186515808e-02 3.067308850586414337e-02 2.718136832118034363e-02 1.821745745837688446e-02
5.900000000000000000e+01 5.900000000000000000e+01 1.180703565478324890e-02 4.509870707988739014e-02 4.284409433603286743e-02 4.362898319959640503e-02 4.706676676869392395e-02 5.203404650092124939e-02 4.121385887265205383e-02 4.785543680191040039e-02 3.181916847825050354e-02 3.241359815001487732e-02 2.350982464849948883e-02 1.702164486050605774e-02 1.954745501279830933e-02 9.603193029761314392e-03
6.200000000000000000e+01 6.200000000000000000e+01 1.041562575846910477e-02 5.136448889970779419e-02 5.109769850969314575e-02 5.162713304162025452e-02 5.618924275040626526e-02 5.342677235603332520e-02 3.147898986935615540e-02 3.222828730940818787e-02 3.225523233413696289e-02 2.643131837248802185e-02 2.798490226268768311e-02 1.518660504370927811e-02 2.303466945886611938e-02 1.508662849664688110e-02
6.500000000000000000e+01 6.500000000000000000e+01 8.066271431744098663e-03 2.722938917577266693e-02 2.674778923392295837e-02 5.015596374869346619e-02 4.459328949451446533e-02 4.402031749486923218e-02 3.094628825783729553e-02 2.051904425024986267e-02 2.174868807196617126e-02 2.092488296329975128e-02 1.861279644072055817e-02 1.973223872482776642e-02 2.159791439771652222e-02 8.188352920114994049e-03
6.800000000000000000e+01 6.800000000000000000e+01 6.606994662433862686e-03 3.037296794354915619e-02 3.605812042951583862e-02 4.953229427337646484e-02 4.638047516345977783e-02 4.490820690989494324e-02 4.206177219748497009e-02 2.562692761421203613e-02 2.550468593835830688e-02 1.814275979995727539e-02 1.292850449681282043e-02 1.272578351199626923e-02 1.537676714360713959e-02 9.387498721480369568e-03
7.200000000000000000e+01 7.200000000000000000e+01 4.968957044184207916e-03 2.122414670884609222e-02 2.478075027465820312e-02 3.518727794289588928e-02 2.471449598670005798e-02 2.577430754899978638e-02 2.146811783313751221e-02 1.869857683777809143e-02 1.435683667659759521e-02 1.254571042954921722e-02 9.755351580679416656e-03 1.209924090653657913e-02 1.384453661739826202e-02 6.226270925253629684e-03
7.600000000000000000e+01 7.600000000000000000e+01 4.041473381221294403e-03 1.459291204810142517e-02 1.472299266606569290e-02 1.713762432336807251e-02 1.375583466142416000e-02 1.561006996780633926e-02 2.805408835411071777e-02 1.653595082461833954e-02 1.900618895888328552e-02 1.729189790785312653e-02 1.040523964911699295e-02 9.545848704874515533e-03 1.330300047993659973e-02 4.362000618129968643e-03
8.000000000000000000e+01 8.000000000000000000e+01 3.215622622519731522e-03 1.713603362441062927e-02 1.449179369956254959e-02 1.785593293607234955e-02 1.515733730047941208e-02 1.452257111668586731e-02 2.499745972454547882e-02 1.920996606349945068e-02 1.730988360941410065e-02 1.142293214797973633e-02 7.748708128929138184e-03 7.297518197447061539e-03 6.799062713980674744e-03 5.299469921737909317e-03
8.400000000000000000e+01 8.400000000000000000e+01 3.058667760342359543e-03 1.169859524816274643e-02 1.877378672361373901e-02 1.955880597233772278e-02 1.562633737921714783e-02 1.153448689728975296e-02 1.425649225711822510e-02 1.431925315409898758e-02 1.017625071108341217e-02 1.153060514479875565e-02 7.529057096689939499e-03 7.515375968068838120e-03 9.716308675706386566e-03 1.073267217725515366e-02
8.900000000000000000e+01 8.900000000000000000e+01 2.308774739503860474e-03 6.942248903214931488e-03 9.593933820724487305e-03 9.989497251808643341e-03 1.161790080368518829e-02 9.336691349744796753e-03 9.565844200551509857e-03 9.013338945806026459e-03 1.097114291042089462e-02 8.962436579167842865e-03 6.198627874255180359e-03 5.295689217746257782e-03 6.325219757854938507e-03 8.301620371639728546e-03
9.300000000000000000e+01 9.300000000000000000e+01 1.958309439942240715e-03 9.607573039829730988e-03 1.277828682214021683e-02 1.494095381349325180e-02 1.006565708667039871e-02 9.549424052238464355e-03 8.111251518130302429e-03 7.840767502784729004e-03 7.154162041842937469e-03 6.675762124359607697e-03 5.127130541950464249e-03 7.093674037605524063e-03 5.813256371766328812e-03 5.344996228814125061e-03
9.800000000000000000e+01 9.800000000000000000e+01 1.663664239458739758e-03 1.042897813022136688e-02 1.238304469734430313e-02 1.555213518440723419e-02 8.796808309853076935e-03 1.350703835487365723e-02 1.468769181519746780e-02 1.046299282461404800e-02 9.593677707016468048e-03 8.648841641843318939e-03 5.171609576791524887e-03 4.504674579948186874e-03 4.742298275232315063e-03 2.468946622684597969e-03
1.030000000000000000e+02 1.030000000000000000e+02 1.374230836518108845e-03 1.008175034075975418e-02 1.065756380558013916e-02 1.023763231933116913e-02 7.474839221686124802e-03 6.120238453149795532e-03 5.911342334002256393e-03 5.376541521400213242e-03 5.471032578498125076e-03 3.323160577565431595e-03 3.449441166594624519e-03 3.810239955782890320e-03 5.021566990762948990e-03 4.835231695324182510e-03
1.090000000000000000e+02 1.090000000000000000e+02 1.145573216490447521e-03 1.075152773410081863e-02 8.022570051252841949e-03 1.183592714369297028e-02 7.288956083357334137e-03 7.531214505434036255e-03 9.556657634675502777e-03 7.921724580228328705e-03 5.037235561758279800e-03 3.935473971068859100e-03 2.843780908733606339e-03 3.203869797289371490e-03 3.866916522383689880e-03 2.950956113636493683e-03
1.140000000000000000e+02 1.140000000000000000e+02 9.767245501279830933e-04 7.746348623186349869e-03 7.396521046757698059e-03 1.015925966203212738e-02 7.352607790380716324e-03 9.707831777632236481e-03 6.594902835786342621e-03 6.182293873280286789e-03 5.472014192491769791e-03 4.846122581511735916e-03 3.205474931746721268e-03 3.485363675281405449e-03 3.444341244176030159e-03 3.454622579738497734e-03
1.200000000000000000e+02 1.200000000000000000e+02 8.522025891579687595e-04 9.425490163266658783e-03 1.225012633949518204e-02 1.846628636121749878e-02 8.321682922542095184e-03 8.208480663597583771e-03 6.821210961788892746e-03 6.736252456903457642e-03 5.683613009750843048e-03 5.805358756333589554e-03 2.603338332846760750e-03 2.744302386417984962e-03 3.597569884732365608e-03 1.493938383646309376e-03
1.270000000000000000e+02 1.270000000000000000e+02 7.180735119618475437e-04 5.643139593303203583e-03 3.900571027770638466e-03 5.057659000158309937e-03 3.464121138677000999e-03 2.866643015295267105e-03 3.698470769450068474e-03 2.752840984612703323e-03 2.323967171832919121e-03 2.629860769957304001e-03 2.032345626503229141e-03 2.618478145450353622e-03 2.345548011362552643e-03 7.062431541271507740e-04
1.330000000000000000e+02 1.330000000000000000e+02 6.421141442842781544e-04 5.290707107633352280e-03 5.203660577535629272e-03 8.591872639954090118e-03 4.345094319432973862e-03 2.772138919681310654e-03 3.575969720259308815e-03 2.792241517454385757e-03 2.886850386857986450e-03 2.574225887656211853e-03 1.657119952142238617e-03 1.715449499897658825e-03 1.701457891613245010e-03 2.289438707521185279e-04
1.400000000000000000e+02 1.400000000000000000e+02 5.712262354791164398e-04 3.711644327268004417e-03 4.082237370312213898e-03 8.843762800097465515e-03 4.850548692047595978e-03 5.524562671780586243e-03 3.642050782218575478e-03 2.678458113223314285e-03 2.072881907224655151e-03 1.837959513068199158e-03 2.037321915850043297e-03 1.576690585352480412e-03 1.384711824357509613e-03 9.605915402062237263e-04
1.480000000000000000e+02 1.480000000000000000e+02 5.116012180224061012e-04 2.193826949223875999e-03 4.422798287123441696e-03 8.768627420067787170e-03 4.951013252139091492e-03 5.914441309869289398e-03 3.199459519237279892e-03 2.276355866342782974e-03 2.277502790093421936e-03 1.801279140636324883e-03 1.498954487033188343e-03 1.330396858975291252e-03 1.270297332666814327e-03 8.521764539182186127e-04
1.560000000000000000e+02 1.560000000000000000e+02 4.548118740785866976e-04 3.205488668754696846e-03 3.689771983772516251e-03 5.136024206876754761e-03 2.494010841473937035e-03 3.287915373221039772e-03 2.913272706791758537e-03 2.301833126693964005e-03 3.003410296514630318e-03 2.458177739754319191e-03 1.578790019266307354e-03 1.197727047838270664e-03 1.443676650524139404e-03 1.395319821313023567e-03
1.640000000000000000e+02 1.640000000000000000e+02 4.110979789402335882e-04 1.753328600898385048e-03 1.950147445313632488e-03 2.328113652765750885e-03 2.166972961276769638e-03 1.846394967287778854e-03 2.101239515468478203e-03 1.702042296528816223e-03 1.585738267749547958e-03 1.808667671866714954e-03 1.304587931372225285e-03 1.334896194748580456e-03 9.498237050138413906e-04 4.454231529962271452e-04
1.720000000000000000e+02 1.720000000000000000e+02 3.858108830172568560e-04 7.680698297917842865e-03 6.426350679248571396e-03 9.041711688041687012e-03 6.276836618781089783e-03 7.564464583992958069e-03 5.099228583276271820e-03 2.525297692045569420e-03 2.823780756443738937e-03 1.551640452817082405e-03 1.427646377123892307e-03 1.520680612884461880e-03 1.265809522010385990e-03 4.664016305468976498e-04
1.810000000000000000e+02 1.810000000000000000e+02 3.525495412759482861e-04 8.778220973908901215e-03 8.889361284673213959e-03 7.319392636418342590e-03 5.755910184234380722e-03 4.887336865067481995e-03 5.651532672345638275e-03 4.341099876910448074e-03 3.612533910199999809e-03 2.397884381935000420e-03 1.296370406635105610e-03 1.312521751970052719e-03 1.179515733383595943e-03 1.318825059570372105e-03
1.910000000000000000e+02 1.910000000000000000e+02 3.147771640215069056e-04 5.717505700886249542e-03 6.478103343397378922e-03 6.363285705447196960e-03 3.401370253413915634e-03 3.145767608657479286e-03 3.033226588740944862e-03 3.849585540592670441e-03 2.749506616964936256e-03 2.026048954576253891e-03 2.061460400000214577e-03 1.232146983966231346e-03 1.149376039393246174e-03 1.462252112105488777e-03
2.010000000000000000e+02 2.010000000000000000e+02 2.871876058634370565e-04 4.564632661640644073e-03 4.377270117402076721e-03 5.577355157583951950e-03 4.307099618017673492e-03 5.386173725128173828e-03 3.228618763387203217e-03 2.976360730826854706e-03 2.739779185503721237e-03 1.394035643897950649e-03 1.018444192595779896e-03 1.204254105687141418e-03 1.091140904463827610e-03 7.553893956355750561e-04
2.110000000000000000e+02 2.110000000000000000e+02 2.623604959808290005e-04 6.779878400266170502e-03 5.968346260488033295e-03 5.934251006692647934e-03 2.835712628439068794e-03 2.884483663365244865e-03 3.479809965938329697e-03 3.350201994180679321e-03 2.851023338735103607e-03 1.210891176015138626e-03 1.017305999994277954e-03 9.529702947475016117e-04 8.539055706933140755e-04 2.808969002217054367e-04
2.220000000000000000e+02 2.220000000000000000e+02 2.400450903223827481e-04 5.458978936076164246e-03 5.628047045320272446e-03 7.289825938642024994e-03 4.333170130848884583e-03 5.131563637405633926e-03 4.654824733734130859e-03 3.496402176097035408e-03 2.861058106645941734e-03 1.166215399280190468e-03 1.274019363336265087e-03 1.403390080668032169e-03 1.622547744773328304e-03 8.387193083763122559e-04
2.340000000000000000e+02 2.340000000000000000e+02 2.142283046850934625e-04 5.537639372050762177e-03 4.647875670343637466e-03 5.640328396111726761e-03 3.017529146745800972e-03 2.346604363992810249e-03 3.285354934632778168e-03 2.436884678900241852e-03 1.832877518609166145e-03 1.240305951796472073e-03 8.944558794610202312e-04 8.594327955506742001e-04 1.040394767187535763e-03 1.217761542648077011e-03
2.460000000000000000e+02 2.460000000000000000e+02 1.959850487764924765e-04 4.413290414959192276e-03 4.476676695048809052e-03 8.936583064496517181e-03 3.590721637010574341e-03 3.520094091072678566e-03 3.619014052674174309e-03 2.625425113365054131e-03 3.005755832418799400e-03 2.367795910686254501e-03 1.205253880470991135e-03 1.065373071469366550e-03 1.285246224142611027e-03 1.093426486477255821e-03
2.590000000000000000e+02 2.590000000000000000e+02 1.755564298946410418e-04 3.282228019088506699e-03 3.204488661140203476e-03 2.752889646217226982e-03 2.972483402118086815e-03 3.153952537104487419e-03 2.613018965348601341e-03 1.993692480027675629e-03 1.619581133127212524e-03 1.462694490328431129e-03 7.459222106263041496e-04 8.425880805589258671e-04 9.678495698608458042e-04 1.089912024326622486e-03
2.730000000000000000e+02 2.730000000000000000e+02 1.623903808649629354e-04 3.049870254471898079e-03 3.841239493340253830e-03 6.212559528648853302e-03 4.184432327747344971e-03 5.162894260138273239e-03 2.426876686513423920e-03 2.275831298902630806e-03 1.765255932696163654e-03 1.248027780093252659e-03 7.172451587393879890e-04 1.006202073767781258e-03 9.557782905176281929e-04 1.003563520498573780e-03
2.870000000000000000e+02 2.870000000000000000e+02 1.485757093178108335e-04 1.935334410518407822e-03 3.053994150832295418e-03 4.429129883646965027e-03 3.031991887837648392e-03 4.229397047311067581e-03 2.377509139478206635e-03 2.172697568312287331e-03 2.081591170281171799e-03 1.632952713407576084e-03 7.804326014593243599e-04 8.838804787956178188e-04 1.198460347950458527e-03 9.828113252297043800e-04
3.020000000000000000e+02 3.020000000000000000e+02 1.338790898444131017e-04 2.968220971524715424e-03 2.729310421273112297e-03 2.737785922363400459e-03 1.981954555958509445e-03 2.470260951668024063e-03 2.589393407106399536e-03 2.352758077904582024e-03 1.872606691904366016e-03 1.219014287926256657e-03 9.748598095029592514e-04 6.656865589320659637e-04 5.791340372525155544e-04 5.991681828163564205e-04
3.180000000000000000e+02 3.180000000000000000e+02 1.236177777172997594e-04 3.209734102711081505e-03 2.930862829089164734e-03 4.562071524560451508e-03 3.192586591467261314e-03 2.759042195975780487e-03 2.043046290054917336e-03 1.226367894560098648e-03 1.013232627883553505e-03 9.488023933954536915e-04 6.453052046708762646e-04 6.178837502375245094e-04 5.284944782033562660e-04 3.083560441154986620e-04
3.350000000000000000e+02 3.350000000000000000e+02 1.130791206378489733e-04 2.257464919239282608e-03 2.941385144367814064e-03 2.924486529082059860e-03 1.942424452863633633e-03 2.225812524557113647e-03 2.313174773007631302e-03 2.165225334465503693e-03 1.792969647794961929e-03 9.243130334652960300e-04 4.939045757055282593e-04 5.108548793941736221e-04 6.232562009245157242e-04 8.993396186269819736e-04
3.520000000000000000e+02 3.520000000000000000e+02 1.044569362420588732e-04 1.767648966051638126e-03 2.372571034356951714e-03 2.626595087349414825e-03 1.443941728211939335e-03 1.934206928126513958e-03 2.199937123805284500e-03 1.336210640147328377e-03 1.979596680030226707e-03 1.596632064320147038e-03 9.124530479311943054e-04 4.984175320714712143e-04 5.419086664915084839e-04 3.346441080793738365e-04
3.710000000000000000e+02 3.710000000000000000e+02 9.549720562063157558e-05 1.915831933729350567e-03 1.488332520239055157e-03 2.126078587025403976e-03 1.711549586616456509e-03 2.222900511696934700e-03 1.001294469460844994e-03 6.126014632172882557e-04 6.875617546029388905e-04 5.375954206101596355e-04 3.315884678158909082e-04 3.943811461795121431e-04 4.762491735164076090e-04 3.014850371982902288e-04
3.900000000000000000e+02 3.900000000000000000e+02 8.809231803752481937e-05 1.441449276171624660e-03 1.619204645976424217e-03 1.880676951259374619e-03 1.494719763286411762e-03 1.703119138255715370e-03 1.138950116001069546e-03 7.573568727821111679e-04 8.439925150014460087e-04 6.215921021066606045e-04 3.419431159272789955e-04 4.590559401549398899e-04 5.241072503849864006e-04 3.696531348396092653e-04
4.110000000000000000e+02 4.110000000000000000e+02 8.076722588157281280e-05 1.492123003117740154e-03 1.648177974857389927e-03 2.191994804888963699e-03 1.961912726983428001e-03 2.019015373662114143e-03 1.285339123569428921e-03 7.232553907670080662e-04 8.456610376015305519e-04 7.470532436855137348e-04 3.333409258630126715e-04 4.060955834574997425e-04 4.003758076578378677e-04 4.135403141845017672e-04
4.320000000000000000e+02 4.320000000000000000e+02 7.421592454193159938e-05 1.089618774130940437e-03 1.360950642265379429e-03 1.271324930712580681e-03 1.230497960932552814e-03 1.340131391771137714e-03 9.040625300258398056e-04 7.582705002278089523e-04 9.502950706519186497e-04 6.103327614255249500e-04 3.803262661676853895e-04 3.593889123294502497e-04 3.404643211979418993e-04 2.629483351483941078e-04
4.550000000000000000e+02 4.550000000000000000e+02 6.842902075732126832e-05 1.077488414011895657e-03 1.210445887409150600e-03 1.777764759026467800e-03 1.359534217044711113e-03 1.481755753047764301e-03 1.369639649055898190e-03 8.191792876459658146e-04 9.027134510688483715e-04 8.180594886653125286e-04 3.404558519832789898e-04 3.673987230286002159e-04 5.013780901208519936e-04 1.983941037906333804e-04
4.790000000000000000e+02 4.790000000000000000e+02 6.277425563894212246e-05 9.359597461298108101e-04 7.468918920494616032e-04 8.214734261855483055e-04 7.464691880159080029e-04 1.032213796861469746e-03 7.301449077203869820e-04 6.018286803737282753e-04 6.440632278099656105e-04 4.220346163492649794e-04 3.240488294977694750e-04 2.788678102660924196e-04 4.056041361764073372e-04 1.234710653079673648e-04
5.040000000000000000e+02 5.040000000000000000e+02 5.793435047962702811e-05 1.133761485107243061e-03 1.094999723136425018e-03 1.425521215423941612e-03 1.231323229148983955e-03 1.134549966081976891e-03 9.668693528510630131e-04 5.655419081449508667e-04 5.850448505952954292e-04 4.237447283230721951e-04 2.517613174859434366e-04 3.871174703817814589e-04 5.949504557065665722e-04 2.349126007175073028e-04
5.300000000000000000e+02 5.300000000000000000e+02 5.347974365577101707e-05 9.139772737398743629e-04 7.523189997300505638e-04 1.012593274936079979e-03 1.040932373143732548e-03 1.076165353879332542e-03 5.856224452145397663e-04 5.504312575794756413e-04 5.497547099366784096e-04 3.391132922843098640e-04 2.241006732219830155e-04 2.671552065294235945e-04 4.096154007129371166e-04 1.988823059946298599e-04
5.580000000000000000e+02 5.580000000000000000e+02 4.922355583403259516e-05 8.863682742230594158e-04 6.346364971250295639e-04 7.170042372308671474e-04 7.267951732501387596e-04 9.734261548146605492e-04 6.437089177779853344e-04 4.651285125873982906e-04 5.054509965702891350e-04 4.849217948503792286e-04 2.847828727681189775e-04 2.311723801540210843e-04 2.847069699782878160e-04 7.471018761862069368e-05
5.870000000000000000e+02 5.870000000000000000e+02 4.568833901430480182e-05 1.296743168495595455e-03 8.343713707290589809e-04 1.330871251411736012e-03 1.163647742941975594e-03 1.222359598614275455e-03 1.032484462484717369e-03 6.147397798486053944e-04 6.091497489251196384e-04 4.403482016641646624e-04 2.608045761007815599e-04 2.541235298849642277e-04 2.858699008356779814e-04 1.978220388991758227e-04
6.180000000000000000e+02 6.180000000000000000e+02 4.187758895568549633e-05 3.298205556347966194e-04 5.198337021283805370e-04 5.571074434556066990e-04 5.355795146897435188e-04 7.384113851003348827e-04 5.047519807703793049e-04 4.539860237855464220e-04 4.135227063670754433e-04 2.843299589585512877e-04 2.002088149311020970e-04 2.236836735391989350e-04 3.059561131522059441e-04 2.015845093410462141e-04
6.500000000000000000e+02 6.500000000000000000e+02 3.861594450427219272e-05 5.955477245151996613e-04 7.253729854710400105e-04 1.065793097950518131e-03 6.738361553288996220e-04 4.050413554068654776e-04 5.810204311273992062e-04 5.144663155078887939e-04 4.481792275328189135e-04 4.274676030036062002e-04 2.708082902245223522e-04 1.979053340619429946e-04 2.557866973802447319e-04 1.480483770137652755e-04
6.840000000000000000e+02 6.840000000000000000e+02 3.556965748430229723e-05 7.876208983361721039e-04 6.025812472216784954e-04 7.931176805868744850e-04 7.337291608564555645e-04 6.384820444509387016e-04 6.788840983062982559e-04 5.158446729183197021e-04 6.881324225105345249e-04 4.934325115755200386e-04 1.798478042474016547e-04 2.429517480777576566e-04 2.834060287568718195e-04 1.323146134382113814e-04
7.200000000000000000e+02 7.200000000000000000e+02 3.260667290305718780e-05 4.366932844277471304e-04 5.240813479758799076e-04 5.829689907841384411e-04 3.806123277172446251e-04 4.201614356134086847e-04 3.623384400270879269e-04 3.480355371721088886e-04 2.874808269552886486e-04 2.507713506929576397e-04 2.140407013939693570e-04 1.627220190130174160e-04 2.194360276916995645e-04 1.234011288033798337e-04
7.580000000000000000e+02 7.580000000000000000e+02 2.997264346049632877e-05 1.835117873270064592e-04 2.252911363029852509e-04 2.960032434202730656e-04 2.384106774115934968e-04 2.904654247686266899e-04 2.774443128146231174e-04 2.986471226904541254e-04 2.819021756295114756e-04 1.182393752969801426e-04 1.589874154888093472e-04 1.220245758304372430e-04 2.020517276832833886e-04 6.435473187593743205e-05
7.980000000000000000e+02 7.980000000000000000e+02 2.748073711700271815e-05 3.082336625084280968e-04 3.857054980471730232e-04 3.834873787127435207e-04 1.973025355255231261e-04 2.529056800995022058e-04 2.645378990564495325e-04 1.613275526324287057e-04 1.933743187692016363e-04 1.856542949099093676e-04 1.170083342003636062e-04 1.144301058957353234e-04 1.671809295658022165e-04 5.607723869616165757e-05
8.390000000000000000e+02 8.390000000000000000e+02 2.527766264392994344e-05 3.727445728145539761e-04 3.423889284022152424e-04 5.176879931241273880e-04 3.463884058874100447e-04 3.750670875888317823e-04 3.399454581085592508e-04 2.418337535345926881e-04 1.987654104596003890e-04 1.268967607757076621e-04 1.308567443629726768e-04 1.113625476136803627e-04 1.778144069248810410e-04 4.213054853607900441e-05
8.830000000000000000e+02 8.830000000000000000e+02 2.318496080988552421e-05 3.320312534924596548e-04 3.331815532874315977e-04 4.316439735703170300e-04 3.252403694204986095e-04 2.108475164277479053e-04 2.247344964416697621e-04 1.963455579243600368e-04 2.069936745101585984e-04 1.135214188252575696e-04 1.095268889912404120e-04 1.092241873266175389e-04 1.639226538827642798e-04 9.241212683264166117e-05
9.300000000000000000e+02 9.300000000000000000e+02 2.123667945852503181e-05 2.912941854447126389e-04 2.887528680730611086e-04 3.153505385853350163e-04 1.684566814219579101e-04 2.416544593870639801e-04 2.079313853755593300e-04 2.112032816512510180e-04 1.980029192054644227e-04 1.620762341190129519e-04 1.239320990862324834e-04 1.072588711394928396e-04 1.457933540223166347e-04 5.701394184143282473e-05
9.780000000000000000e+02 9.780000000000000000e+02 1.952272214111872017e-05 1.882998622022569180e-04 1.822702470235526562e-04 4.036654136143624783e-04 3.078672161791473627e-04 3.377042012289166451e-04 2.433339832350611687e-04 1.676168176345527172e-04 1.952116290340200067e-04 1.681101421127095819e-04 9.706788114272058010e-05 1.020571580738760531e-04 1.448110997444018722e-04 3.833388109342195094e-05
1.029000000000000000e+03 1.029000000000000000e+03 1.792802140698768198e-05 3.387498436495661736e-04 3.037175920326262712e-04 2.134484093403443694e-04 2.683249767869710922e-04 2.707084931898862123e-04 2.292876451974734664e-04 2.048844908131286502e-04 3.410144126974046230e-04 2.650058304425328970e-04 1.374201237922534347e-04 1.097829444915987551e-04 1.375215651933103800e-04 7.153458136599510908e-05
1.083000000000000000e+03 1.083000000000000000e+03 1.645585871301591396e-05 2.072711358778178692e-04 2.619150618556886911e-04 2.988211635965853930e-04 2.513531653676182032e-04 1.777140714693814516e-04 2.675080322660505772e-04 2.205195632996037602e-04 2.563956950325518847e-04 1.774870033841580153e-04 1.193994612549431622e-04 1.038324262481182814e-04 1.346379576716572046e-04 4.959632497048005462e-05
1.140000000000000000e+03 1.140000000000000000e+03 1.509743833594257012e-05 1.183860294986516237e-04 1.817503361962735653e-04 2.516812819521874189e-04 1.410271943314000964e-04 2.277344901813194156e-04 1.536300987936556339e-04 1.250882633030414581e-04 1.713768579065799713e-04 1.199195976369082928e-04 8.271115075331181288e-05 9.128153760684654117e-05 1.298953720834106207e-04 5.283820792101323605e-05
1.200000000000000000e+03 1.200000000000000000e+03 1.388964483339805156e-05 2.136585244443267584e-04 2.108167682308703661e-04 2.505590964574366808e-04 1.946173579199239612e-04 1.350523816654458642e-04 1.574565103510394692e-04 1.321247109444811940e-04 1.487432018620893359e-04 1.312732201768085361e-04 8.712659473530948162e-05 1.024335360853001475e-04 1.219047699123620987e-04 5.452402547234669328e-05
1.263000000000000000e+03 1.263000000000000000e+03 1.278321724385023117e-05 2.091144269797950983e-04 2.439165546093136072e-04 2.945025626104325056e-04 2.271102566737681627e-04 2.004698762902989984e-04 1.834565191529691219e-04 1.280180003959685564e-04 1.808074011933058500e-04 1.986976712942123413e-04 8.625302143627777696e-05 9.317520743934437633e-05 1.033037551678717136e-04 1.477645400882465765e-05
1.329000000000000000e+03 1.329000000000000000e+03 1.175635497929761186e-05 1.207523164339363575e-04 8.728587999939918518e-05 1.521363737992942333e-04 8.815876208245754242e-05 2.043832646450027823e-04 1.594546047272160649e-04 9.438919369131326675e-05 1.223033032147213817e-04 1.307488564634695649e-04 8.161980076692998409e-05 6.812188075855374336e-05 8.528371108695864677e-05 3.362049392308108509e-05
1.398000000000000000e+03 1.398000000000000000e+03 1.081713799067074433e-05 1.508139539510011673e-04 1.478366611991077662e-04 1.131745302700437605e-04 1.177590092993341386e-04 9.522433538222685456e-05 1.282723533222451806e-04 7.286313484655693173e-05 5.705993680749088526e-05 6.856358231743797660e-05 5.794647222501225770e-05 5.973712541162967682e-05 8.575639367336407304e-05 4.606806032825261354e-05
1.471000000000000000e+03 1.471000000000000000e+03 9.949490959115792066e-06 1.001267883111722767e-04 1.039646813296712935e-04 1.136029022745788097e-04 8.282564522232860327e-05 1.055552347679622471e-04 1.336116838501766324e-04 1.271992659894749522e-04 1.335256529273465276e-04 7.552963506896048784e-05 6.468508945545181632e-05 5.745973612647503614e-05 8.780645293882116675e-05 4.492032894631847739e-05
1.548000000000000000e+03 1.548000000000000000e+03 9.092526852327864617e-06 1.079517314792610705e-04 1.128648727899417281e-04 1.243131264345720410e-04 1.088781064026989043e-04 1.037746478687040508e-04 1.051928848028182983e-04 8.051416807575151324e-05 8.460479148197919130e-05 1.034909000736661255e-04 6.767660670448094606e-05 5.374492684495635331e-05 8.306759264087304473e-05 3.976277002948336303e-05
1.630000000000000000e+03 1.630000000000000000e+03 8.338331099366769195e-06 7.512801676057279110e-05 8.588455966673791409e-05 1.399700267938897014e-04 7.180882676038891077e-05 7.744620961602777243e-05 1.137101280619390309e-04 6.861260771984234452e-05 8.887050353223457932e-05 8.785136742517352104e-05 6.584081711480394006e-05 4.187993181403726339e-05 6.692481110803782940e-05 2.353200761717744172e-05
1.715000000000000000e+03 1.715000000000000000e+03 7.660662049602251500e-06 1.016856185742653906e-04 1.275704416912049055e-04 9.123986092163249850e-05 6.920006853761151433e-05 6.757854134775698185e-05 6.505843339255079627e-05 6.679522630292922258e-05 6.099176971474662423e-05 7.559411460533738136e-05 4.809645542991347611e-05 4.357563375378958881e-05 6.258142093429341912e-05 2.858107836800627410e-05
1.805000000000000000e+03 1.805000000000000000e+03 7.066528723953524604e-06 1.216289238072931767e-04 1.021406496874988079e-04 1.517112395958974957e-04 1.463907974539324641e-04 1.749513467075303197e-04 1.231858914252370596e-04 8.414097828790545464e-05 8.348740084329620004e-05 4.448545223567634821e-05 4.740590884466655552e-05 4.871521014138124883e-05 5.861464887857437134e-05 1.815261748561169952e-05
1.899000000000000000e+03 1.899000000000000000e+03 6.532959105243207887e-06 9.050998050952330232e-05 1.246212777914479375e-04 1.532304013380780816e-04 1.543923281133174896e-04 1.094839317374862731e-04 7.032124267425388098e-05 6.859901623101904988e-05 9.147018135990947485e-05 6.639074854319915175e-05 5.818723366246558726e-05 5.915881047258153558e-05 6.447252235375344753e-05 3.789736365433782339e-05
1.999000000000000000e+03 1.999000000000000000e+03 6.038296305632684380e-06 9.335635695606470108e-05 9.674902685219421983e-05 1.274590758839622140e-04 8.428281580563634634e-05 9.467876225244253874e-05 1.022255892166867852e-04 7.721730798948556185e-05 7.418899622280150652e-05 5.729301119572483003e-05 4.400469333631917834e-05 5.051886182627640665e-05 5.435637649497948587e-05 3.160484266118146479e-05


==> Arxiv trial/data/NL_grad_mse2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.310982346534729004e+00 1.048079878091812134e-01 3.264232352375984192e-02 5.279979482293128967e-02 9.622934460639953613e-02 2.601423487067222595e-02 6.539697200059890747e-02 3.064109571278095245e-02 5.645956471562385559e-02 3.907885029911994934e-02 4.326926916837692261e-02 5.432343482971191406e-01
2.000000000000000000e+00 2.000000000000000000e+00 9.154646396636962891e-01 9.320735931396484375e-02 3.048808127641677856e-02 4.814942926168441772e-02 7.794828712940216064e-02 2.607194706797599792e-02 5.577907711267471313e-02 2.679396234452724457e-02 5.045470967888832092e-02 3.451912105083465576e-02 3.790158405900001526e-02 4.237258136272430420e-01
3.000000000000000000e+00 3.000000000000000000e+00 5.335647463798522949e-01 7.508516311645507812e-02 2.736009471118450165e-02 4.166964069008827209e-02 6.519860774278640747e-02 2.670305222272872925e-02 4.231562465429306030e-02 2.240353822708129883e-02 4.283470287919044495e-02 2.834695950150489807e-02 3.217191994190216064e-02 2.686548829078674316e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.848843336105346680e-01 4.911765456199645996e-02 2.032514661550521851e-02 3.000650368630886078e-02 4.987838491797447205e-02 2.206127345561981201e-02 2.618776448071002960e-02 1.605877839028835297e-02 3.051129356026649475e-02 1.930337585508823395e-02 2.348076552152633667e-02 9.675341844558715820e-02
5.000000000000000000e+00 5.000000000000000000e+00 2.190296649932861328e-01 1.429682224988937378e-02 6.529969163239002228e-03 9.514971636235713959e-03 1.671640761196613312e-02 7.569382898509502411e-03 7.370420265942811966e-03 5.153792444616556168e-03 9.595431387424468994e-03 5.850716028362512589e-03 7.616003975272178650e-03 7.280406355857849121e-02
6.000000000000000000e+00 6.000000000000000000e+00 3.098789155483245850e-01 2.173212170600891113e-02 1.045938301831483841e-02 1.537022460252046585e-02 2.762430906295776367e-02 1.273540128022432327e-02 1.095434091985225677e-02 8.416009135544300079e-03 1.536886114627122879e-02 9.125022217631340027e-03 1.247971784323453903e-02 2.190356552600860596e-01
7.000000000000000000e+00 7.000000000000000000e+00 4.785385131835937500e-01 4.635625705122947693e-02 2.231867797672748566e-02 3.390179947018623352e-02 6.060123816132545471e-02 2.842056006193161011e-02 2.273067273199558258e-02 1.871581561863422394e-02 3.386820480227470398e-02 1.980682462453842163e-02 2.772660925984382629e-02 3.223822116851806641e-01
8.000000000000000000e+00 8.000000000000000000e+00 6.332029104232788086e-01 5.875146389007568359e-02 2.721204981207847595e-02 4.347207769751548767e-02 7.557375729084014893e-02 3.569839894771575928e-02 2.801260538399219513e-02 2.438182197511196136e-02 4.379737377166748047e-02 2.632913924753665924e-02 3.595429658889770508e-02 3.728719055652618408e-01
9.000000000000000000e+00 9.000000000000000000e+00 7.068052291870117188e-01 6.143360212445259094e-02 2.727402001619338989e-02 4.565621539950370789e-02 7.622047513723373413e-02 3.595736622810363770e-02 2.882724255323410034e-02 2.622791938483715057e-02 4.616686701774597168e-02 3.002338297665119171e-02 3.834033384919166565e-02 3.703447282314300537e-01
1.000000000000000000e+01 1.000000000000000000e+01 6.772513985633850098e-01 5.196829140186309814e-02 2.236030437052249908e-02 3.881632909178733826e-02 6.207635253667831421e-02 2.923204563558101654e-02 2.415635809302330017e-02 2.281507477164268494e-02 3.893246129155158997e-02 2.784806489944458008e-02 3.291689231991767883e-02 3.214300274848937988e-01
1.100000000000000000e+01 1.100000000000000000e+01 5.667358636856079102e-01 3.206338360905647278e-02 1.348070427775382996e-02 2.412963472306728363e-02 3.702512383460998535e-02 1.740278489887714386e-02 1.469114050269126892e-02 1.447095535695552826e-02 2.372876554727554321e-02 1.871779188513755798e-02 2.047434635460376740e-02 2.395013272762298584e-01
1.200000000000000000e+01 1.200000000000000000e+01 4.241573810577392578e-01 1.106205862015485764e-02 4.640570841729640961e-03 8.424862287938594818e-03 1.244294364005327225e-02 5.828074179589748383e-03 4.978310782462358475e-03 5.167056340724229813e-03 8.025619201362133026e-03 7.005538791418075562e-03 7.121764589101076126e-03 1.417015194892883301e-01
1.300000000000000000e+01 1.300000000000000000e+01 3.010913133621215820e-01 4.194158595055341721e-03 1.837047864682972431e-03 3.250725101679563522e-03 4.642482381314039230e-03 2.175978617742657661e-03 1.884612836875021458e-03 2.050567883998155594e-03 2.973869210109114647e-03 2.850565826520323753e-03 2.751100342720746994e-03 4.290652275085449219e-02
1.400000000000000000e+01 1.400000000000000000e+01 2.323542535305023193e-01 1.338162086904048920e-02 6.372239906340837479e-03 1.058988645672798157e-02 1.470146514475345612e-02 6.981543265283107758e-03 6.223962176591157913e-03 6.886487361043691635e-03 9.325689636170864105e-03 9.536317549645900726e-03 9.064244106411933899e-03 4.638409614562988281e-02
1.500000000000000000e+01 1.500000000000000000e+01 2.266965955495834351e-01 1.838954165577888489e-02 9.548400528728961945e-03 1.483628991991281509e-02 2.012176252901554108e-02 9.784915484488010406e-03 9.089347906410694122e-03 9.901181794703006744e-03 1.274112053215503693e-02 1.337435282766819000e-02 1.292212866246700287e-02 1.189640760421752930e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.686040401458740234e-01 2.050227858126163483e-02 1.134203188121318817e-02 1.678612641990184784e-02 2.233191393315792084e-02 1.114134863018989563e-02 1.077826600521802902e-02 1.140515413135290146e-02 1.424934715032577515e-02 1.493699662387371063e-02 1.485604699701070786e-02 1.701542437076568604e-01
1.700000000000000000e+01 1.700000000000000000e+01 3.285700678825378418e-01 2.031467109918594360e-02 1.166768651455640793e-02 1.681202650070190430e-02 2.200141921639442444e-02 1.122744102030992508e-02 1.121354103088378906e-02 1.154051534831523895e-02 1.421094872057437897e-02 1.473073195666074753e-02 1.502658799290657043e-02 1.977172493934631348e-01
1.800000000000000000e+01 1.800000000000000000e+01 3.765706419944763184e-01 1.831368356943130493e-02 1.071583945304155350e-02 1.529434137046337128e-02 1.971724629402160645e-02 1.027538906782865524e-02 1.046151574701070786e-02 1.053684763610363007e-02 1.289668586105108261e-02 1.324353273957967758e-02 1.369434036314487457e-02 2.018401175737380981e-01
1.900000000000000000e+01 1.900000000000000000e+01 3.931807577610015869e-01 1.513125468045473099e-02 8.921715430915355682e-03 1.276107318699359894e-02 1.620803400874137878e-02 8.658906444907188416e-03 8.836071938276290894e-03 8.767132647335529327e-03 1.072394847869873047e-02 1.097237132489681244e-02 1.134095620363950729e-02 1.849024742841720581e-01
2.000000000000000000e+01 2.000000000000000000e+01 3.746728301048278809e-01 1.145991869270801544e-02 6.783213466405868530e-03 9.783160872757434845e-03 1.222912967205047607e-02 6.770475767552852631e-03 6.771976593881845474e-03 6.656341720372438431e-03 8.180363103747367859e-03 8.378284983336925507e-03 8.542537689208984375e-03 1.510240286588668823e-01
2.100000000000000000e+01 2.100000000000000000e+01 3.313590288162231445e-01 7.878210395574569702e-03 4.694400355219841003e-03 6.827933248132467270e-03 8.385923691093921661e-03 4.891223274171352386e-03 4.669122863560914993e-03 4.567083436995744705e-03 5.676154047250747681e-03 5.825432017445564270e-03 5.798192694783210754e-03 1.054810583591461182e-01
2.200000000000000000e+01 2.200000000000000000e+01 2.810736596584320068e-01 4.750217776745557785e-03 2.873388119041919708e-03 4.189300816506147385e-03 5.047577433288097382e-03 3.155458485707640648e-03 2.801031572744250298e-03 2.735977526754140854e-03 3.465058747678995132e-03 3.552325302734971046e-03 3.429783275350928307e-03 5.407904088497161865e-02
2.300000000000000000e+01 2.300000000000000000e+01 2.411231249570846558e-01 2.232532948255538940e-03 1.386522897519171238e-03 2.004844136536121368e-03 2.368300920352339745e-03 1.605642726644873619e-03 1.300949719734489918e-03 1.272131805308163166e-03 1.653931802138686180e-03 1.683059846982359886e-03 1.574427820742130280e-03 2.549320459365844727e-03
2.400000000000000000e+01 2.400000000000000000e+01 2.219636589288711548e-01 3.438863204792141914e-04 2.216024004155769944e-04 3.140139742754399776e-04 3.639548085629940033e-04 2.684005594346672297e-04 1.970555313164368272e-04 1.932244194904342294e-04 2.593029639683663845e-04 2.599468280095607042e-04 2.365486434428021312e-04 4.398368299007415771e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.420442402362823486e-01 1.743471948429942131e-03 1.228857086971402168e-03 1.628672354854643345e-03 1.830389141105115414e-03 1.565201790072023869e-03 9.598067263141274452e-04 9.490607772022485733e-04 1.362857525236904621e-03 1.301062060520052910e-03 1.151548465713858604e-03 1.070016920566558838e-01
2.700000000000000000e+01 2.700000000000000000e+01 2.632896602153778076e-01 2.067398279905319214e-03 1.523192506283521652e-03 1.939870882779359818e-03 2.157761016860604286e-03 1.953215338289737701e-03 1.115752384066581726e-03 1.108707976527512074e-03 1.641812734305858612e-03 1.520709833130240440e-03 1.350506790913641453e-03 1.193868815898895264e-01
2.800000000000000000e+01 2.800000000000000000e+01 2.782261073589324951e-01 1.994683174416422844e-03 1.529817585833370686e-03 1.871007261797785759e-03 2.067549154162406921e-03 1.957245636731386185e-03 1.057156245224177837e-03 1.055628410540521145e-03 1.605257508344948292e-03 1.440393272787332535e-03 1.297993236221373081e-03 1.186924129724502563e-01
3.000000000000000000e+01 3.000000000000000000e+01 2.719906568527221680e-01 9.214092278853058815e-04 7.523985113948583603e-04 8.531926432624459267e-04 9.401796269230544567e-04 9.429494966752827168e-04 4.749920335598289967e-04 4.777092544827610254e-04 7.550173322670161724e-04 6.363398861140012741e-04 6.057039718143641949e-04 8.463989198207855225e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.377345412969589233e-01 8.894986822269856930e-04 7.548092980869114399e-04 8.059573010541498661e-04 8.936207741498947144e-04 9.222466615028679371e-04 4.523686366155743599e-04 4.553284379653632641e-04 7.347388891503214836e-04 5.867707659490406513e-04 5.977170658297836781e-04 2.607622742652893066e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.249838858842849731e-01 1.849777414463460445e-03 1.588632236234843731e-03 1.658669090829789639e-03 1.846025232225656509e-03 1.923070987686514854e-03 9.385562152601778507e-04 9.432982769794762135e-04 1.530525623820722103e-03 1.196361845359206200e-03 1.256420393474400043e-03 4.106774926185607910e-03
3.500000000000000000e+01 3.500000000000000000e+01 2.225503027439117432e-01 3.394345520064234734e-03 2.960535697638988495e-03 3.003462450578808784e-03 3.354926593601703644e-03 3.566151019185781479e-03 1.721554202958941460e-03 1.724561210721731186e-03 2.814900595694780350e-03 2.135145245119929314e-03 2.339884173125028610e-03 5.181118845939636230e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.368236035108566284e-01 3.967805765569210052e-03 3.495950251817703247e-03 3.516705008223652840e-03 3.905599238350987434e-03 4.286605864763259888e-03 2.013830700889229774e-03 2.015184611082077026e-03 3.303816542029380798e-03 2.472088206559419632e-03 2.741391537711024284e-03 7.133348286151885986e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.412197887897491455e-01 3.499492071568965912e-03 3.106318647041916847e-03 3.155838930979371071e-03 3.448585048317909241e-03 3.969748038798570633e-03 1.780954771675169468e-03 1.779105048626661301e-03 2.934008836746215820e-03 2.196025336161255836e-03 2.390641253441572189e-03 6.087099015712738037e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.308607846498489380e-01 2.433300018310546875e-03 2.165201585739850998e-03 2.258136868476867676e-03 2.410400426015257835e-03 2.941695507615804672e-03 1.253562630154192448e-03 1.237826305441558361e-03 2.056164899840950966e-03 1.555720111355185509e-03 1.623628893867135048e-03 2.998027205467224121e-02
4.300000000000000000e+01 4.300000000000000000e+01 2.208480983972549438e-01 1.342199044302105904e-03 1.186372712254524231e-03 1.286277198232710361e-03 1.338992733508348465e-03 1.733915181830525398e-03 7.119437796063721180e-04 6.818373221904039383e-04 1.140393782407045364e-03 8.775811293162405491e-04 8.675588178448379040e-04 6.112083792686462402e-03
4.500000000000000000e+01 4.500000000000000000e+01 2.211341410875320435e-01 6.070035160519182682e-04 5.271604750305414200e-04 5.981851718388497829e-04 6.094737909734249115e-04 8.304727380163967609e-04 3.367332683410495520e-04 3.070307429879903793e-04 5.160977598279714584e-04 4.044845991302281618e-04 3.793105715885758400e-04 3.318686783313751221e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.274722456932067871e-01 4.055236640851944685e-04 3.377083339728415012e-04 4.104482359252870083e-04 4.094641481060534716e-04 5.887643201276659966e-04 2.427730651106685400e-04 2.028545131906867027e-04 3.421853471081703901e-04 2.744462981354445219e-04 2.428480074740946293e-04 4.112733900547027588e-02
5.000000000000000000e+01 5.000000000000000000e+01 2.253507077693939209e-01 7.496806792914867401e-04 6.033878889866173267e-04 7.652992499060928822e-04 7.577534997835755348e-04 1.114585786126554012e-03 4.702242149505764246e-04 3.715805651154369116e-04 6.269763689488172531e-04 5.087021854706108570e-04 4.399791941978037357e-04 2.668866515159606934e-02
5.300000000000000000e+01 5.300000000000000000e+01 2.198182940483093262e-01 1.509252469986677170e-03 1.144834561273455620e-03 1.544260885566473007e-03 1.523434533737599850e-03 2.284007612615823746e-03 1.004652935080230236e-03 7.363777840510010719e-04 1.240627607330679893e-03 1.019678660668432713e-03 8.684755885042250156e-04 5.054026842117309570e-03
5.600000000000000000e+01 5.600000000000000000e+01 2.212652415037155151e-01 2.024767221882939339e-03 1.431298092938959599e-03 2.054250566288828850e-03 2.035804558545351028e-03 3.061879891902208328e-03 1.411341945640742779e-03 9.696209453977644444e-04 1.630459330044686794e-03 1.350707956589758396e-03 1.153152901679277420e-03 2.422137558460235596e-02
5.900000000000000000e+01 5.900000000000000000e+01 2.220935970544815063e-01 2.037528669461607933e-03 1.335027045570313931e-03 2.033363329246640205e-03 2.038020407781004906e-03 3.032287349924445152e-03 1.464278670027852058e-03 9.554481366649270058e-04 1.607850543223321438e-03 1.333752879872918129e-03 1.155121601186692715e-03 1.983779668807983398e-02
6.200000000000000000e+01 6.200000000000000000e+01 2.198835313320159912e-01 1.706887385807931423e-03 1.043792348355054855e-03 1.670607132837176323e-03 1.699093380011618137e-03 2.478244481608271599e-03 1.246063970029354095e-03 7.840114994905889034e-04 1.326220110058784485e-03 1.094091450795531273e-03 9.654990863054990768e-04 1.531034708023071289e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.198188006877899170e-01 1.433157944120466709e-03 8.304165676236152649e-04 1.377715729176998138e-03 1.421727705746889114e-03 2.026065951213240623e-03 1.051586586982011795e-03 6.467368802987039089e-04 1.103338319808244705e-03 9.009767672978341579e-04 8.094247314147651196e-04 1.324701309204101562e-02
6.800000000000000000e+01 6.800000000000000000e+01 2.204550504684448242e-01 1.536793191917240620e-03 8.570321369916200638e-04 1.455577672459185123e-03 1.521629979833960533e-03 2.118438249453902245e-03 1.126194372773170471e-03 6.841392605565488338e-04 1.178515842184424400e-03 9.504467016085982323e-04 8.671602117829024792e-04 1.440903544425964355e-02
7.200000000000000000e+01 7.200000000000000000e+01 2.194924354553222656e-01 2.215610817074775696e-03 1.196103403344750404e-03 2.066172659397125244e-03 2.192945219576358795e-03 2.958429278805851936e-03 1.610033214092254639e-03 9.746880969032645226e-04 1.700691063888370991e-03 1.346366130746901035e-03 1.250816043466329575e-03 9.698867797851562500e-04
7.600000000000000000e+01 7.600000000000000000e+01 2.196078598499298096e-01 2.918401733040809631e-03 1.547617954201996326e-03 2.687357598915696144e-03 2.894366625696420670e-03 3.766901558265089989e-03 2.088617300614714622e-03 1.278023933991789818e-03 2.255425788462162018e-03 1.747519359923899174e-03 1.655732747167348862e-03 8.250430226325988770e-03
8.000000000000000000e+01 8.000000000000000000e+01 2.194425761699676514e-01 3.260421799495816231e-03 1.716155558824539185e-03 2.968414453789591789e-03 3.245963947847485542e-03 4.047524183988571167e-03 2.287339651957154274e-03 1.433057477697730064e-03 2.548325806856155396e-03 1.925660995766520500e-03 1.873437897302210331e-03 3.423064947128295898e-03
8.400000000000000000e+01 8.400000000000000000e+01 2.191636860370635986e-01 3.581124590709805489e-03 1.885914360173046589e-03 3.226142842322587967e-03 3.581199329346418381e-03 4.257576074451208115e-03 2.460957970470190048e-03 1.592096639797091484e-03 2.837095642462372780e-03 2.086385851725935936e-03 2.100821351632475853e-03 5.262777209281921387e-03
8.900000000000000000e+01 8.900000000000000000e+01 2.190201431512832642e-01 4.983566701412200928e-03 2.649699337780475616e-03 4.434871487319469452e-03 5.008295178413391113e-03 5.591995082795619965e-03 3.344728844240307808e-03 2.266369061544537544e-03 4.018031992018222809e-03 2.853882033377885818e-03 3.023454220965504646e-03 5.919665098190307617e-03
9.300000000000000000e+01 9.300000000000000000e+01 2.186142057180404663e-01 7.446199189871549606e-03 4.017520695924758911e-03 6.563088856637477875e-03 7.500858511775732040e-03 7.944295182824134827e-03 4.908791277557611465e-03 3.469604765996336937e-03 6.087487097829580307e-03 4.202066455036401749e-03 4.662670195102691650e-03 2.262234687805175781e-03
9.800000000000000000e+01 9.800000000000000000e+01 2.177775651216506958e-01 1.346304267644882202e-02 7.479263003915548325e-03 1.172493211925029755e-02 1.352177094668149948e-02 1.343466714024543762e-02 8.665352128446102142e-03 6.523123476654291153e-03 1.117438171058893204e-02 7.426057010889053345e-03 8.812602609395980835e-03 6.918370723724365234e-03
1.030000000000000000e+02 1.030000000000000000e+02 2.146895229816436768e-01 2.620058692991733551e-02 1.530101615935564041e-02 2.299105376005172729e-02 2.562913857400417328e-02 2.548219263553619385e-02 1.628997549414634705e-02 1.348492130637168884e-02 2.187231741845607758e-02 1.378246303647756577e-02 1.784360967576503754e-02 3.058743476867675781e-02
1.090000000000000000e+02 1.090000000000000000e+02 2.095787823200225830e-01 1.036586612462997437e-02 9.027054533362388611e-03 9.644892066717147827e-03 1.582140661776065826e-02 1.000686828047037125e-02 7.649670355021953583e-03 9.936933405697345734e-03 1.337591838091611862e-02 1.374302431941032410e-02 9.587649255990982056e-03 7.344789803028106689e-03
1.140000000000000000e+02 1.140000000000000000e+02 2.094372361898422241e-01 1.368554960936307907e-02 9.695648215711116791e-03 9.335493668913841248e-03 1.953246630728244781e-02 1.059661246836185455e-02 9.793057106435298920e-03 1.036669686436653137e-02 1.697153225541114807e-02 1.578538678586483002e-02 1.091842912137508392e-02 3.617614507675170898e-02
1.200000000000000000e+02 1.200000000000000000e+02 2.072801887989044189e-01 1.181912329047918320e-02 7.291636895388364792e-03 5.588097032159566879e-03 1.958975195884704590e-02 9.847383014857769012e-03 1.011053565889596939e-02 5.495726130902767181e-03 1.747796311974525452e-02 8.699213154613971710e-03 5.964385811239480972e-03 2.348569780588150024e-02
1.270000000000000000e+02 1.270000000000000000e+02 2.036901712417602539e-01 8.309080265462398529e-03 8.043128065764904022e-03 1.892405003309249878e-02 1.789072901010513306e-02 1.145199406892061234e-02 1.000645197927951813e-02 1.547529827803373337e-02 1.451983954757452011e-02 1.608239114284515381e-02 1.872232928872108459e-02 1.114943437278270721e-02
1.330000000000000000e+02 1.330000000000000000e+02 1.975086927413940430e-01 4.955575987696647644e-02 1.960090361535549164e-02 4.897271841764450073e-02 2.899783477187156677e-02 2.679336443543434143e-02 3.053858503699302673e-02 3.708513453602790833e-02 3.102859854698181152e-02 2.148856408894062042e-02 5.364901199936866760e-02 3.213785588741302490e-03
1.400000000000000000e+02 1.400000000000000000e+02 7.650903612375259399e-02 1.734491251409053802e-02 3.948452416807413101e-03 1.344018708914518356e-02 3.424098715186119080e-02 8.363885805010795593e-03 1.085448730736970901e-02 7.060061674565076828e-03 2.053660154342651367e-02 9.301769547164440155e-03 1.000606548041105270e-02 2.850634753704071045e-01
1.480000000000000000e+02 1.480000000000000000e+02 7.689177244901657104e-02 5.503053776919841766e-03 4.112646915018558502e-03 4.705292638391256332e-03 1.461590174585580826e-02 4.863997455686330795e-03 5.724789109081029892e-03 1.141625735908746719e-02 8.664768189191818237e-03 4.028275609016418457e-03 6.180718541145324707e-03 2.557891011238098145e-01
1.560000000000000000e+02 1.560000000000000000e+02 6.712322682142257690e-02 1.229571877047419548e-03 1.184074208140373230e-03 3.467828733846545219e-03 4.782353993505239487e-03 1.038681482896208763e-03 1.220606849528849125e-03 8.463203907012939453e-03 2.553688595071434975e-03 2.361099934205412865e-03 4.200513008981943130e-03 1.578460782766342163e-01
1.640000000000000000e+02 1.640000000000000000e+02 6.150306761264801025e-02 1.955226296558976173e-03 1.866480335593223572e-03 3.811114234849810600e-03 7.418477442115545273e-03 1.988541102036833763e-03 2.437037182971835136e-03 1.115525979548692703e-02 4.257885739207267761e-03 2.831497229635715485e-03 4.767464008182287216e-03 6.144918128848075867e-02
1.720000000000000000e+02 1.720000000000000000e+02 5.985169857740402222e-02 2.347000641748309135e-03 2.372092334553599358e-03 3.224478801712393761e-03 8.464293554425239563e-03 2.692911075428128242e-03 3.204963635653257370e-03 1.174962427467107773e-02 5.184111185371875763e-03 2.754215383902192116e-03 4.161165095865726471e-03 4.436541348695755005e-05
1.810000000000000000e+02 1.810000000000000000e+02 5.859719216823577881e-02 2.637126715853810310e-03 2.657267730683088303e-03 3.591835033148527145e-03 9.381393902003765106e-03 3.002774203196167946e-03 3.603932913392782211e-03 1.664248667657375336e-02 6.052589975297451019e-03 3.085479838773608208e-03 4.719828721135854721e-03 1.309600938111543655e-02
1.910000000000000000e+02 1.910000000000000000e+02 5.582659319043159485e-02 4.377535078674554825e-03 4.737518262118101120e-03 3.186456626281142235e-03 1.480966806411743164e-02 5.374377593398094177e-03 6.261534523218870163e-03 2.461758255958557129e-02 1.025487016886472702e-02 4.397301934659481049e-03 4.328556824475526810e-03 4.525505006313323975e-03
2.010000000000000000e+02 2.010000000000000000e+02 5.120806396007537842e-02 3.676072927191853523e-03 3.921715542674064636e-03 3.230951959267258644e-03 9.496633894741535187e-03 4.103187937289476395e-03 5.076403729617595673e-03 1.280850265175104141e-02 1.030526682734489441e-02 4.255174193531274796e-03 3.918557427823543549e-03 3.542649094015359879e-03
2.110000000000000000e+02 2.110000000000000000e+02 5.103490501642227173e-02 4.081320017576217651e-03 5.017483141273260117e-03 7.478977553546428680e-03 1.882940903306007385e-02 6.060497835278511047e-03 5.770659074187278748e-03 2.116202190518379211e-02 6.929899565875530243e-03 4.631793126463890076e-03 8.751021698117256165e-03 6.773592904210090637e-04
2.220000000000000000e+02 2.220000000000000000e+02 5.059101432561874390e-02 2.346298657357692719e-03 2.959549892693758011e-03 1.780332764610648155e-03 9.202651679515838623e-03 3.360688686370849609e-03 4.163744859397411346e-03 1.162152364850044250e-02 7.007556967437267303e-03 2.172018634155392647e-03 2.185784745961427689e-03 2.830812707543373108e-03
2.340000000000000000e+02 2.340000000000000000e+02 5.022192001342773438e-02 2.957500750198960304e-03 2.174527384340763092e-03 4.120885394513607025e-03 4.254866857081651688e-03 2.854340011253952980e-03 2.318471204489469528e-03 5.319649353623390198e-03 2.215446904301643372e-03 2.624415326863527298e-03 3.844872349873185158e-03 3.202710300683975220e-03
2.460000000000000000e+02 2.460000000000000000e+02 4.998389258980751038e-02 1.633366220630705357e-03 1.083965296857059002e-03 2.852977486327290535e-03 1.673291204497218132e-03 1.505341497249901295e-03 1.584732905030250549e-03 2.935882890596985817e-03 1.855917973443865776e-03 1.264259684830904007e-03 2.642348874360322952e-03 1.846130937337875366e-03
2.590000000000000000e+02 2.590000000000000000e+02 4.978815838694572449e-02 1.588633516803383827e-03 8.669859380461275578e-04 3.194717457517981529e-03 1.109262462705373764e-03 1.362462644465267658e-03 1.070875674486160278e-03 4.902967484667897224e-04 8.966931491158902645e-04 1.352307852357625961e-03 2.753224689513444901e-03 3.985371440649032593e-04
2.730000000000000000e+02 2.730000000000000000e+02 4.960405081510543823e-02 1.441470813006162643e-03 9.348443127237260342e-04 2.974317641928792000e-03 9.173822472803294659e-04 1.311104977503418922e-03 1.268824096769094467e-03 9.882849408313632011e-04 1.134896534495055676e-03 1.221257611177861691e-03 2.335624070838093758e-03 4.082177765667438507e-04
2.870000000000000000e+02 2.870000000000000000e+02 4.943224787712097168e-02 1.508240704424679279e-03 9.331664186902344227e-04 3.148102434352040291e-03 9.521653410047292709e-04 1.349400496110320091e-03 1.203213003464043140e-03 3.663689712993800640e-04 8.770453277975320816e-04 1.206847024150192738e-03 2.154627582058310509e-03 1.409384422004222870e-04
3.020000000000000000e+02 3.020000000000000000e+02 4.925087466835975647e-02 1.461558160372078419e-03 1.071981503628194332e-03 3.216743934899568558e-03 1.018704613670706749e-03 1.420432701706886292e-03 1.392382429912686348e-03 6.217636400833725929e-04 9.942655451595783234e-04 1.146981026977300644e-03 1.938508357852697372e-03 4.034908488392829895e-05
3.180000000000000000e+02 3.180000000000000000e+02 4.904514923691749573e-02 1.496867509558796883e-03 1.184290391393005848e-03 3.544898936524987221e-03 1.325389952398836613e-03 1.521457685157656670e-03 1.478163176216185093e-03 4.501969960983842611e-04 1.112274127081036568e-03 1.130643067881464958e-03 1.855362905189394951e-03 5.271332338452339172e-05
3.350000000000000000e+02 3.350000000000000000e+02 4.878532886505126953e-02 1.597022404894232750e-03 1.464200788177549839e-03 4.076418466866016388e-03 1.774679520167410374e-03 1.786011620424687862e-03 1.751864328980445862e-03 5.675597349181771278e-04 1.370720681734383106e-03 1.180490362457931042e-03 1.890315790660679340e-03 6.532808765769004822e-05
3.520000000000000000e+02 3.520000000000000000e+02 4.842219129204750061e-02 1.857889466919004917e-03 1.969252480193972588e-03 5.075816530734300613e-03 2.597559709101915359e-03 2.300336491316556931e-03 2.202822593972086906e-03 7.798004662618041039e-04 1.836156705394387245e-03 1.426963252015411854e-03 2.278641564771533012e-03 8.615199476480484009e-05
3.710000000000000000e+02 3.710000000000000000e+02 4.766732454299926758e-02 2.592619275674223900e-03 3.229985246434807777e-03 7.512918207794427872e-03 4.639070015400648117e-03 3.570336848497390747e-03 3.246104577556252480e-03 1.384403905831277370e-03 2.961367368698120117e-03 2.368125598877668381e-03 3.722120774909853935e-03 2.003014087677001953e-04
3.900000000000000000e+02 3.900000000000000000e+02 4.569492861628532410e-02 4.000072367489337921e-03 4.294280894100666046e-03 1.235453132539987564e-02 7.122490089386701584e-03 4.828917328268289566e-03 5.683251656591892242e-03 2.201380208134651184e-03 2.642346080392599106e-03 3.746498376131057739e-03 4.462689626961946487e-03 4.560062661767005920e-04
4.110000000000000000e+02 4.110000000000000000e+02 4.187291115522384644e-02 4.820310976356267929e-03 4.389890469610691071e-03 1.772348210215568542e-02 9.320491924881935120e-03 7.385511416941881180e-03 8.224424906075000763e-03 1.515533891506493092e-03 4.293769598007202148e-03 3.078036010265350342e-03 1.847559702582657337e-03 6.996076554059982300e-04
4.320000000000000000e+02 4.320000000000000000e+02 3.513899818062782288e-02 6.649214774370193481e-03 9.892143309116363525e-03 2.272129245102405548e-02 1.293479185551404953e-02 1.021003909409046173e-02 1.252417732030153275e-02 8.644190616905689240e-03 8.385846391320228577e-03 1.060628797858953476e-02 1.379412133246660233e-02 1.766561530530452728e-03
4.550000000000000000e+02 4.550000000000000000e+02 2.513805218040943146e-02 1.088969223201274872e-02 6.713605020195245743e-03 5.427493713796138763e-03 2.123706415295600891e-02 6.131667178124189377e-03 1.201082859188318253e-02 3.534448565915226936e-03 1.053489092737436295e-02 8.384089916944503784e-03 4.323920235037803650e-03 2.355314791202545166e-05
4.790000000000000000e+02 4.790000000000000000e+02 2.109574526548385620e-02 2.815903397276997566e-03 6.534498650580644608e-03 5.870196036994457245e-03 4.499903880059719086e-03 1.544485241174697876e-02 7.989724166691303253e-03 2.252924488857388496e-03 9.653183631598949432e-03 2.826591487973928452e-03 5.347250029444694519e-03 1.523862127214670181e-03
5.040000000000000000e+02 5.040000000000000000e+02 1.605751924216747284e-02 1.486898399889469147e-02 6.625461857765913010e-03 6.418660748749971390e-03 3.354611108079552650e-03 4.545455332845449448e-03 4.785189870744943619e-03 4.127199295908212662e-03 8.129316382110118866e-03 9.046972729265689850e-03 8.594256825745105743e-03 6.654965691268444061e-04
5.300000000000000000e+02 5.300000000000000000e+02 1.262211706489324570e-02 6.648218259215354919e-03 7.076313253492116928e-03 5.774090997874736786e-03 2.879070816561579704e-03 4.252383019775152206e-03 2.522327937185764313e-03 2.439555944874882698e-03 2.932977629825472832e-03 3.726564347743988037e-03 4.938188008964061737e-03 1.762686297297477722e-04
5.580000000000000000e+02 5.580000000000000000e+02 1.067295949906110764e-02 2.418530173599720001e-03 5.154837388545274734e-03 3.636829089373350143e-03 2.595274476334452629e-03 5.102495197206735611e-03 2.817322965711355209e-03 3.319587092846632004e-03 3.190967254340648651e-03 4.996369127184152603e-03 5.847263615578413010e-03 9.630993008613586426e-05
5.870000000000000000e+02 5.870000000000000000e+02 8.677266538143157959e-03 2.638542093336582184e-03 2.087128581479191780e-03 2.015525940805673599e-03 2.145084319636225700e-03 4.213075619190931320e-03 5.512790754437446594e-03 3.262853948399424553e-03 4.165208898484706879e-03 3.477687947452068329e-03 2.511380473151803017e-03 1.053754240274429321e-04
6.180000000000000000e+02 6.180000000000000000e+02 6.717111449688673019e-03 2.842464484274387360e-03 6.808966863900423050e-03 1.301571261137723923e-03 2.170945983380079269e-03 1.085447520017623901e-02 5.910706240683794022e-03 4.736720118671655655e-03 4.675487987697124481e-03 7.005841936916112900e-03 3.004701109603047371e-03 3.594057634472846985e-04
6.500000000000000000e+02 6.500000000000000000e+02 3.674295730888843536e-03 8.940652012825012207e-03 3.610864514485001564e-03 3.027326660230755806e-03 3.591888584196567535e-03 5.257273558527231216e-03 4.456202499568462372e-03 1.484959153458476067e-03 1.570131978951394558e-03 2.210437785834074020e-03 3.302177414298057556e-03 3.310879692435264587e-04
6.840000000000000000e+02 6.840000000000000000e+02 3.362549701705574989e-03 1.695931772701442242e-03 9.359443793073296547e-04 1.010321429930627346e-03 1.226478605531156063e-03 6.222207448445260525e-04 5.775662721134722233e-04 1.699838088825345039e-03 9.741361718624830246e-04 9.014715906232595444e-04 9.360939147882163525e-04 7.454678416252136230e-05
7.200000000000000000e+02 7.200000000000000000e+02 3.221785882487893105e-03 1.218944555148482323e-03 6.020656437613070011e-04 6.230014259926974773e-04 1.010725274682044983e-03 4.331608652137219906e-04 4.443594079930335283e-04 1.180847175419330597e-03 6.781101692467927933e-04 5.773604498244822025e-04 7.548162830062210560e-04 3.320164978504180908e-07
7.580000000000000000e+02 7.580000000000000000e+02 3.107088617980480194e-03 1.023746794089674950e-03 7.037862087599933147e-04 5.779119674116373062e-04 1.062066876329481602e-03 2.605615882202982903e-04 4.904905217699706554e-04 1.105319825001060963e-03 6.339700194075703621e-04 6.119115860201418400e-04 8.430381421931087971e-04 5.080830305814743042e-06
7.980000000000000000e+02 7.980000000000000000e+02 2.973775146529078484e-03 9.653035085648298264e-04 9.553737472742795944e-04 5.944998702034354210e-04 1.306956517510116100e-03 2.910514886025339365e-04 6.888107163831591606e-04 1.269116066396236420e-03 6.156206363812088966e-04 8.656574646010994911e-04 1.060057897120714188e-03 9.379815310239791870e-06
8.390000000000000000e+02 8.390000000000000000e+02 2.753386273980140686e-03 1.091238344088196754e-03 1.315910601988434792e-03 7.463012589141726494e-04 1.906772260554134846e-03 7.045068778097629547e-04 1.171764335595071316e-03 1.604643068276345730e-03 8.120755665004253387e-04 1.326624304056167603e-03 1.530089881271123886e-03 1.891283318400382996e-05
8.830000000000000000e+02 8.830000000000000000e+02 2.318800427019596100e-03 1.289198291487991810e-03 1.363342162221670151e-03 1.053821179084479809e-03 1.944978022947907448e-03 5.208704969845712185e-04 1.367760589346289635e-03 1.014536363072693348e-03 7.251573260873556137e-04 1.941302209161221981e-03 1.122939866036176682e-03 1.299660652875900269e-05
9.300000000000000000e+02 9.300000000000000000e+02 1.830935827456414700e-03 2.016394864767789841e-03 1.266085542738437653e-03 1.298768562264740467e-03 1.492627547122538090e-03 1.859241165220737457e-03 1.630590180866420269e-03 2.079236553981900215e-03 8.169385837391018867e-04 2.782933646813035011e-03 1.481191720813512802e-03 3.476976417005062103e-05
9.780000000000000000e+02 9.780000000000000000e+02 1.269009895622730255e-03 1.525493105873465538e-03 1.345975906588137150e-03 1.221107435412704945e-03 1.629755483008921146e-03 1.095404499210417271e-03 1.342786476016044617e-03 4.330922674853354692e-04 5.694721476174890995e-04 8.149130735546350479e-04 5.179098225198686123e-04 1.246761530637741089e-05
1.029000000000000000e+03 1.029000000000000000e+03 9.804626461118459702e-04 6.429451750591397285e-04 1.995174679905176163e-03 1.186451641842722893e-03 9.733103797771036625e-04 1.181745785288512707e-03 1.183672342449426651e-03 3.223809471819549799e-04 5.683439667336642742e-04 6.799932452850043774e-04 5.943540018051862717e-04 1.173792406916618347e-05
1.083000000000000000e+03 1.083000000000000000e+03 7.080992218106985092e-04 2.842358662746846676e-04 1.523684361018240452e-03 1.124790869653224945e-03 1.106792245991528034e-03 8.424807456322014332e-04 9.937749709933996201e-04 2.108956832671537995e-04 6.464016041718423367e-04 5.006847204640507698e-04 6.411374197341501713e-04 8.494127541780471802e-06
1.140000000000000000e+03 1.140000000000000000e+03 1.900883042253553867e-03 1.937949843704700470e-02 5.895110964775085449e-02 2.746121585369110107e-02 8.802170306444168091e-02 6.692612916231155396e-02 5.151295661926269531e-02 5.491559207439422607e-02 4.361800476908683777e-02 1.615118235349655151e-02 2.666917815804481506e-02 3.312219865620136261e-03
1.200000000000000000e+03 1.200000000000000000e+03 6.617426406592130661e-04 4.589541349560022354e-04 2.697617514058947563e-03 1.735054072923958302e-03 2.328036352992057800e-03 3.499738173559308052e-03 2.553627826273441315e-03 2.615130040794610977e-03 1.533914706669747829e-03 7.322300807572901249e-04 2.703632228076457977e-03 8.515943773090839386e-05
1.263000000000000000e+03 1.263000000000000000e+03 5.656594294123351574e-04 1.127483410527929664e-04 6.728232256136834621e-04 7.515156175941228867e-04 1.639813272049650550e-04 5.125540774315595627e-04 3.030001535080373287e-04 1.612467458471655846e-04 6.851012003608047962e-04 5.571411456912755966e-04 5.314949085004627705e-04 7.508904673159122467e-06
1.329000000000000000e+03 1.329000000000000000e+03 5.008754087612032890e-04 7.827035733498632908e-05 3.971269761677831411e-04 6.422094884328544140e-04 1.112509780796244740e-04 2.142966550309211016e-04 2.730135165620595217e-04 1.108619399019517004e-04 6.077775033190846443e-04 3.930105885956436396e-04 3.740095708053559065e-04 1.809035893529653549e-06
1.398000000000000000e+03 1.398000000000000000e+03 4.549940058495849371e-04 7.691745850024744868e-05 8.595993276685476303e-04 5.574238020926713943e-04 5.678832167177461088e-05 1.671709760557860136e-04 2.516062231734395027e-04 1.181606421596370637e-04 5.833752220496535301e-04 3.003684978466480970e-04 4.574676277115941048e-04 3.234890755265951157e-06
1.471000000000000000e+03 1.471000000000000000e+03 3.680846886709332466e-03 1.063783932477235794e-02 6.836665421724319458e-02 1.517860218882560730e-02 4.735373705625534058e-02 7.570947706699371338e-02 6.900936365127563477e-02 6.809193640947341919e-02 7.093169540166854858e-02 2.025984413921833038e-02 2.970311604440212250e-02 6.320513784885406494e-05
1.548000000000000000e+03 1.548000000000000000e+03 6.140985642559826374e-04 5.403193645179271698e-04 2.022492932155728340e-03 1.514586852863430977e-03 2.864026697352528572e-03 2.252509817481040955e-03 1.620418857783079147e-03 1.699092215858399868e-03 1.242153695784509182e-03 1.001299358904361725e-03 1.808578497730195522e-03 6.821699207648634911e-05
1.630000000000000000e+03 1.630000000000000000e+03 5.004892009310424328e-04 1.291731023229658604e-04 7.035189773887395859e-04 6.785735604353249073e-04 1.692977239144966006e-04 4.632523923646658659e-04 2.050453622359782457e-04 1.674311497481539845e-04 6.405637832358479500e-04 5.026339786127209663e-04 4.389063105918467045e-04 1.338252332061529160e-06
1.715000000000000000e+03 1.715000000000000000e+03 4.322548920754343271e-04 7.236463716253638268e-05 4.593677003867924213e-04 5.112077342346310616e-04 9.494331607129424810e-05 1.444845111109316349e-04 1.650751655688509345e-04 1.689063501544296741e-04 5.312503781169652939e-04 3.244993858970701694e-04 3.529982059262692928e-04 1.480046194046735764e-06
1.805000000000000000e+03 1.805000000000000000e+03 3.727428265847265720e-04 1.137882936745882034e-04 7.612172630615532398e-04 5.188708310015499592e-04 7.208553142845630646e-05 2.337159676244482398e-04 1.788694789865985513e-04 1.675288804108276963e-04 5.869664601050317287e-04 3.745252615772187710e-04 4.764864279422909021e-04 2.961693098768591881e-06
1.899000000000000000e+03 1.899000000000000000e+03 9.233931195922195911e-04 8.672629483044147491e-03 1.149078737944364548e-02 4.896061960607767105e-03 3.352453187108039856e-02 6.073403172194957733e-03 2.596483193337917328e-02 5.165490321815013885e-03 6.888499483466148376e-03 5.162984598428010941e-03 5.059619992971420288e-02 4.394608549773693085e-05
1.999000000000000000e+03 1.999000000000000000e+03 3.567721287254244089e-04 7.357195863733068109e-05 5.602001911029219627e-04 6.215517641976475716e-04 3.070147358812391758e-04 3.955853171646595001e-04 4.198090464342385530e-04 2.215662971138954163e-04 6.139981560409069061e-04 5.365240504033863544e-04 4.558070504572242498e-04 9.495473932474851608e-06


==> Arxiv trial/results.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 2.566880285739898682e-01
2.000000000000000000e+00 2.000000000000000000e+00 2.560557425022125244e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.552177608013153076e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.542652785778045654e-01
5.000000000000000000e+00 5.000000000000000000e+00 2.532872259616851807e-01
6.000000000000000000e+00 6.000000000000000000e+00 2.523621618747711182e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.515525817871093750e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.509010732173919678e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.504290342330932617e-01
1.000000000000000000e+01 1.000000000000000000e+01 2.501377165317535400e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.500109076499938965e-01
1.200000000000000000e+01 1.200000000000000000e+01 2.500193119049072266e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.501256465911865234e-01
1.400000000000000000e+01 1.400000000000000000e+01 2.502899169921875000e-01
1.500000000000000000e+01 1.500000000000000000e+01 2.504741251468658447e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.506459653377532959e-01
1.700000000000000000e+01 1.700000000000000000e+01 2.507815062999725342e-01
1.800000000000000000e+01 1.800000000000000000e+01 2.508659958839416504e-01
1.900000000000000000e+01 1.900000000000000000e+01 2.508940100669860840e-01
2.000000000000000000e+01 2.000000000000000000e+01 2.508679628372192383e-01
2.100000000000000000e+01 2.100000000000000000e+01 2.507963478565216064e-01
2.200000000000000000e+01 2.200000000000000000e+01 2.506916224956512451e-01
2.300000000000000000e+01 2.300000000000000000e+01 2.505676746368408203e-01
2.400000000000000000e+01 2.400000000000000000e+01 2.504382431507110596e-01
2.500000000000000000e+01 2.500000000000000000e+01 2.503151893615722656e-01
2.600000000000000000e+01 2.600000000000000000e+01 2.502075135707855225e-01
2.700000000000000000e+01 2.700000000000000000e+01 2.501211166381835938e-01
2.800000000000000000e+01 2.800000000000000000e+01 2.500585913658142090e-01
2.900000000000000000e+01 2.900000000000000000e+01 2.500196993350982666e-01
3.000000000000000000e+01 3.000000000000000000e+01 2.500020563602447510e-01
3.100000000000000000e+01 3.100000000000000000e+01 2.500016689300537109e-01
3.200000000000000000e+01 3.200000000000000000e+01 2.500137686729431152e-01
3.300000000000000000e+01 3.300000000000000000e+01 2.500333786010742188e-01
3.400000000000000000e+01 3.400000000000000000e+01 2.500559389591217041e-01
3.500000000000000000e+01 3.500000000000000000e+01 2.500776052474975586e-01
3.600000000000000000e+01 3.600000000000000000e+01 2.500954866409301758e-01
3.700000000000000000e+01 3.700000000000000000e+01 2.501076757907867432e-01
3.800000000000000000e+01 3.800000000000000000e+01 2.501133382320404053e-01
3.900000000000000000e+01 3.900000000000000000e+01 2.501125335693359375e-01
4.000000000000000000e+01 4.000000000000000000e+01 2.501059770584106445e-01
4.100000000000000000e+01 4.100000000000000000e+01 2.500948607921600342e-01
4.200000000000000000e+01 4.200000000000000000e+01 2.500807344913482666e-01
4.300000000000000000e+01 4.300000000000000000e+01 2.500650882720947266e-01
4.400000000000000000e+01 4.400000000000000000e+01 2.500493824481964111e-01
4.500000000000000000e+01 4.500000000000000000e+01 2.500348687171936035e-01
4.600000000000000000e+01 4.600000000000000000e+01 2.500224411487579346e-01
4.700000000000000000e+01 4.700000000000000000e+01 2.500126957893371582e-01
4.800000000000000000e+01 4.800000000000000000e+01 2.500057816505432129e-01
4.900000000000000000e+01 4.900000000000000000e+01 2.500016987323760986e-01
5.000000000000000000e+01 5.000000000000000000e+01 2.500000596046447754e-01
5.100000000000000000e+01 5.100000000000000000e+01 2.500004470348358154e-01
5.200000000000000000e+01 5.200000000000000000e+01 2.500021755695343018e-01
5.300000000000000000e+01 5.300000000000000000e+01 2.500047683715820312e-01
5.400000000000000000e+01 5.400000000000000000e+01 2.500075995922088623e-01
5.500000000000000000e+01 5.500000000000000000e+01 2.500102221965789795e-01
5.600000000000000000e+01 5.600000000000000000e+01 2.500123083591461182e-01
5.700000000000000000e+01 5.700000000000000000e+01 2.500136494636535645e-01
5.800000000000000000e+01 5.800000000000000000e+01 2.500141561031341553e-01
5.900000000000000000e+01 5.900000000000000000e+01 2.500138580799102783e-01
6.000000000000000000e+01 6.000000000000000000e+01 2.500128746032714844e-01
6.100000000000000000e+01 6.100000000000000000e+01 2.500113844871520996e-01
6.200000000000000000e+01 6.200000000000000000e+01 2.500095069408416748e-01
6.300000000000000000e+01 6.300000000000000000e+01 2.500075399875640869e-01
6.400000000000000000e+01 6.400000000000000000e+01 2.500056028366088867e-01
6.500000000000000000e+01 6.500000000000000000e+01 2.500038444995880127e-01
6.600000000000000000e+01 6.600000000000000000e+01 2.500023841857910156e-01
6.700000000000000000e+01 6.700000000000000000e+01 2.500012814998626709e-01
6.800000000000000000e+01 6.800000000000000000e+01 2.500005066394805908e-01
6.900000000000000000e+01 6.900000000000000000e+01 2.500001192092895508e-01
7.000000000000000000e+01 7.000000000000000000e+01 2.500000000000000000e-01
7.100000000000000000e+01 7.100000000000000000e+01 2.500000894069671631e-01
7.200000000000000000e+01 7.200000000000000000e+01 2.500003576278686523e-01
7.300000000000000000e+01 7.300000000000000000e+01 2.500006854534149170e-01
7.400000000000000000e+01 7.400000000000000000e+01 2.500010430812835693e-01
7.500000000000000000e+01 7.500000000000000000e+01 2.500013709068298340e-01
7.600000000000000000e+01 7.600000000000000000e+01 2.500016093254089355e-01
7.700000000000000000e+01 7.700000000000000000e+01 2.500017285346984863e-01
7.800000000000000000e+01 7.800000000000000000e+01 2.500017583370208740e-01
7.900000000000000000e+01 7.900000000000000000e+01 2.500016987323760986e-01
8.000000000000000000e+01 8.000000000000000000e+01 2.500015497207641602e-01
8.100000000000000000e+01 8.100000000000000000e+01 2.500013411045074463e-01
8.200000000000000000e+01 8.200000000000000000e+01 2.500011324882507324e-01
8.300000000000000000e+01 8.300000000000000000e+01 2.500008642673492432e-01
8.400000000000000000e+01 8.400000000000000000e+01 2.500006258487701416e-01
8.500000000000000000e+01 8.500000000000000000e+01 2.500004172325134277e-01
8.600000000000000000e+01 8.600000000000000000e+01 2.500002384185791016e-01
8.700000000000000000e+01 8.700000000000000000e+01 2.500001192092895508e-01
8.800000000000000000e+01 8.800000000000000000e+01 2.500000298023223877e-01
8.900000000000000000e+01 8.900000000000000000e+01 2.500000000000000000e-01
9.000000000000000000e+01 9.000000000000000000e+01 2.499999850988388062e-01
9.100000000000000000e+01 9.100000000000000000e+01 2.500000298023223877e-01
9.200000000000000000e+01 9.200000000000000000e+01 2.500000596046447754e-01
9.300000000000000000e+01 9.300000000000000000e+01 2.500000894069671631e-01
9.400000000000000000e+01 9.400000000000000000e+01 2.500001192092895508e-01
9.500000000000000000e+01 9.500000000000000000e+01 2.500001788139343262e-01
9.600000000000000000e+01 9.600000000000000000e+01 2.500002086162567139e-01
9.700000000000000000e+01 9.700000000000000000e+01 2.500002086162567139e-01
9.800000000000000000e+01 9.800000000000000000e+01 2.500002086162567139e-01
9.900000000000000000e+01 9.900000000000000000e+01 2.500002086162567139e-01
1.000000000000000000e+02 1.000000000000000000e+02 2.500001788139343262e-01
1.010000000000000000e+02 1.010000000000000000e+02 2.500001490116119385e-01
1.020000000000000000e+02 1.020000000000000000e+02 2.500001192092895508e-01
1.030000000000000000e+02 1.030000000000000000e+02 2.500000894069671631e-01
1.040000000000000000e+02 1.040000000000000000e+02 2.500000596046447754e-01
1.060000000000000000e+02 1.060000000000000000e+02 2.500000298023223877e-01
1.070000000000000000e+02 1.070000000000000000e+02 2.500000000000000000e-01
1.080000000000000000e+02 1.080000000000000000e+02 2.500000000000000000e-01
1.090000000000000000e+02 1.090000000000000000e+02 2.499999850988388062e-01
1.100000000000000000e+02 1.100000000000000000e+02 2.499999850988388062e-01
1.120000000000000000e+02 1.120000000000000000e+02 2.500000000000000000e-01
1.130000000000000000e+02 1.130000000000000000e+02 2.500000000000000000e-01
1.140000000000000000e+02 1.140000000000000000e+02 2.500000000000000000e-01
1.150000000000000000e+02 1.150000000000000000e+02 2.500000000000000000e-01
1.170000000000000000e+02 1.170000000000000000e+02 2.500000298023223877e-01
1.180000000000000000e+02 1.180000000000000000e+02 2.500000298023223877e-01
1.190000000000000000e+02 1.190000000000000000e+02 2.500000000000000000e-01
1.200000000000000000e+02 1.200000000000000000e+02 2.500000000000000000e-01
1.220000000000000000e+02 1.220000000000000000e+02 2.500000000000000000e-01
1.230000000000000000e+02 1.230000000000000000e+02 2.500000000000000000e-01
1.240000000000000000e+02 1.240000000000000000e+02 2.500000000000000000e-01
1.260000000000000000e+02 1.260000000000000000e+02 2.499999850988388062e-01
1.270000000000000000e+02 1.270000000000000000e+02 2.499999850988388062e-01
1.290000000000000000e+02 1.290000000000000000e+02 2.499999850988388062e-01
1.300000000000000000e+02 1.300000000000000000e+02 2.499999850988388062e-01
1.310000000000000000e+02 1.310000000000000000e+02 2.499999850988388062e-01
1.330000000000000000e+02 1.330000000000000000e+02 2.499999850988388062e-01
1.340000000000000000e+02 1.340000000000000000e+02 2.499999850988388062e-01
1.360000000000000000e+02 1.360000000000000000e+02 2.499999850988388062e-01
1.370000000000000000e+02 1.370000000000000000e+02 2.499999850988388062e-01
1.390000000000000000e+02 1.390000000000000000e+02 2.499999850988388062e-01
1.400000000000000000e+02 1.400000000000000000e+02 2.499999850988388062e-01
1.420000000000000000e+02 1.420000000000000000e+02 2.499999850988388062e-01
1.430000000000000000e+02 1.430000000000000000e+02 2.499999850988388062e-01
1.450000000000000000e+02 1.450000000000000000e+02 2.499999850988388062e-01
1.470000000000000000e+02 1.470000000000000000e+02 2.499999850988388062e-01
1.480000000000000000e+02 1.480000000000000000e+02 2.499999850988388062e-01
1.500000000000000000e+02 1.500000000000000000e+02 2.499999850988388062e-01
1.510000000000000000e+02 1.510000000000000000e+02 2.499999850988388062e-01
1.530000000000000000e+02 1.530000000000000000e+02 2.499999850988388062e-01
1.550000000000000000e+02 1.550000000000000000e+02 2.499999850988388062e-01
1.560000000000000000e+02 1.560000000000000000e+02 2.499999850988388062e-01
1.580000000000000000e+02 1.580000000000000000e+02 2.499999850988388062e-01
1.600000000000000000e+02 1.600000000000000000e+02 2.499999850988388062e-01
1.620000000000000000e+02 1.620000000000000000e+02 2.499999850988388062e-01
1.630000000000000000e+02 1.630000000000000000e+02 2.499999850988388062e-01
1.650000000000000000e+02 1.650000000000000000e+02 2.499999850988388062e-01
1.670000000000000000e+02 1.670000000000000000e+02 2.499999850988388062e-01
1.690000000000000000e+02 1.690000000000000000e+02 2.499999850988388062e-01
1.710000000000000000e+02 1.710000000000000000e+02 2.499999850988388062e-01
1.730000000000000000e+02 1.730000000000000000e+02 2.499999850988388062e-01
1.750000000000000000e+02 1.750000000000000000e+02 2.499999850988388062e-01
1.760000000000000000e+02 1.760000000000000000e+02 2.499999850988388062e-01
1.780000000000000000e+02 1.780000000000000000e+02 2.499999850988388062e-01
1.800000000000000000e+02 1.800000000000000000e+02 2.499999850988388062e-01
1.820000000000000000e+02 1.820000000000000000e+02 2.499999850988388062e-01
1.840000000000000000e+02 1.840000000000000000e+02 2.499999850988388062e-01
1.860000000000000000e+02 1.860000000000000000e+02 2.499999850988388062e-01
1.880000000000000000e+02 1.880000000000000000e+02 2.499999850988388062e-01
1.900000000000000000e+02 1.900000000000000000e+02 2.499999850988388062e-01
1.920000000000000000e+02 1.920000000000000000e+02 2.499999850988388062e-01
1.950000000000000000e+02 1.950000000000000000e+02 2.499999850988388062e-01
1.970000000000000000e+02 1.970000000000000000e+02 2.499999850988388062e-01
1.990000000000000000e+02 1.990000000000000000e+02 2.499999850988388062e-01
2.010000000000000000e+02 2.010000000000000000e+02 2.499999850988388062e-01
2.030000000000000000e+02 2.030000000000000000e+02 2.499999701976776123e-01
2.060000000000000000e+02 2.060000000000000000e+02 2.499999701976776123e-01
2.080000000000000000e+02 2.080000000000000000e+02 2.499999701976776123e-01
2.100000000000000000e+02 2.100000000000000000e+02 2.499999701976776123e-01
2.120000000000000000e+02 2.120000000000000000e+02 2.499999701976776123e-01
2.150000000000000000e+02 2.150000000000000000e+02 2.499999701976776123e-01
2.170000000000000000e+02 2.170000000000000000e+02 2.499999701976776123e-01
2.190000000000000000e+02 2.190000000000000000e+02 2.499999701976776123e-01
2.220000000000000000e+02 2.220000000000000000e+02 2.499999701976776123e-01
2.240000000000000000e+02 2.240000000000000000e+02 2.499999701976776123e-01
2.270000000000000000e+02 2.270000000000000000e+02 2.499999701976776123e-01
2.290000000000000000e+02 2.290000000000000000e+02 2.499999701976776123e-01
2.320000000000000000e+02 2.320000000000000000e+02 2.499999701976776123e-01
2.340000000000000000e+02 2.340000000000000000e+02 2.499999701976776123e-01
2.370000000000000000e+02 2.370000000000000000e+02 2.499999701976776123e-01
2.390000000000000000e+02 2.390000000000000000e+02 2.499999701976776123e-01
2.420000000000000000e+02 2.420000000000000000e+02 2.499999701976776123e-01
2.450000000000000000e+02 2.450000000000000000e+02 2.499999701976776123e-01
2.470000000000000000e+02 2.470000000000000000e+02 2.499999701976776123e-01
2.500000000000000000e+02 2.500000000000000000e+02 2.499999701976776123e-01
2.530000000000000000e+02 2.530000000000000000e+02 2.499999701976776123e-01
2.560000000000000000e+02 2.560000000000000000e+02 2.499999701976776123e-01
2.580000000000000000e+02 2.580000000000000000e+02 2.499999701976776123e-01
2.610000000000000000e+02 2.610000000000000000e+02 2.499999701976776123e-01
2.640000000000000000e+02 2.640000000000000000e+02 2.499999701976776123e-01
2.670000000000000000e+02 2.670000000000000000e+02 2.499999701976776123e-01
2.700000000000000000e+02 2.700000000000000000e+02 2.499999701976776123e-01
2.730000000000000000e+02 2.730000000000000000e+02 2.499999701976776123e-01
2.760000000000000000e+02 2.760000000000000000e+02 2.499999701976776123e-01
2.790000000000000000e+02 2.790000000000000000e+02 2.499999701976776123e-01
2.820000000000000000e+02 2.820000000000000000e+02 2.499999701976776123e-01
2.850000000000000000e+02 2.850000000000000000e+02 2.499999701976776123e-01
2.880000000000000000e+02 2.880000000000000000e+02 2.499999701976776123e-01
2.910000000000000000e+02 2.910000000000000000e+02 2.499999701976776123e-01
2.940000000000000000e+02 2.940000000000000000e+02 2.499999701976776123e-01
2.980000000000000000e+02 2.980000000000000000e+02 2.499999701976776123e-01
3.010000000000000000e+02 3.010000000000000000e+02 2.499999701976776123e-01
3.040000000000000000e+02 3.040000000000000000e+02 2.499999701976776123e-01
3.080000000000000000e+02 3.080000000000000000e+02 2.499999701976776123e-01
3.110000000000000000e+02 3.110000000000000000e+02 2.499999701976776123e-01
3.140000000000000000e+02 3.140000000000000000e+02 2.499999701976776123e-01
3.180000000000000000e+02 3.180000000000000000e+02 2.499999701976776123e-01
3.210000000000000000e+02 3.210000000000000000e+02 2.499999701976776123e-01
3.250000000000000000e+02 3.250000000000000000e+02 2.499999701976776123e-01
3.280000000000000000e+02 3.280000000000000000e+02 2.499999701976776123e-01
3.320000000000000000e+02 3.320000000000000000e+02 2.499999701976776123e-01
3.360000000000000000e+02 3.360000000000000000e+02 2.499999701976776123e-01
3.390000000000000000e+02 3.390000000000000000e+02 2.499999701976776123e-01
3.430000000000000000e+02 3.430000000000000000e+02 2.499999701976776123e-01
3.470000000000000000e+02 3.470000000000000000e+02 2.499999701976776123e-01
3.500000000000000000e+02 3.500000000000000000e+02 2.499999701976776123e-01
3.540000000000000000e+02 3.540000000000000000e+02 2.499999701976776123e-01
3.580000000000000000e+02 3.580000000000000000e+02 2.499999552965164185e-01
3.620000000000000000e+02 3.620000000000000000e+02 2.499999552965164185e-01
3.660000000000000000e+02 3.660000000000000000e+02 2.499999552965164185e-01
3.700000000000000000e+02 3.700000000000000000e+02 2.499999701976776123e-01
3.740000000000000000e+02 3.740000000000000000e+02 2.499999552965164185e-01
3.780000000000000000e+02 3.780000000000000000e+02 2.499999552965164185e-01
3.820000000000000000e+02 3.820000000000000000e+02 2.499999552965164185e-01
3.870000000000000000e+02 3.870000000000000000e+02 2.499999552965164185e-01
3.910000000000000000e+02 3.910000000000000000e+02 2.499999552965164185e-01
3.950000000000000000e+02 3.950000000000000000e+02 2.499999552965164185e-01
3.990000000000000000e+02 3.990000000000000000e+02 2.499999552965164185e-01
4.040000000000000000e+02 4.040000000000000000e+02 2.499999552965164185e-01
4.080000000000000000e+02 4.080000000000000000e+02 2.499999552965164185e-01
4.130000000000000000e+02 4.130000000000000000e+02 2.499999552965164185e-01
4.170000000000000000e+02 4.170000000000000000e+02 2.499999552965164185e-01
4.220000000000000000e+02 4.220000000000000000e+02 2.499999552965164185e-01
4.260000000000000000e+02 4.260000000000000000e+02 2.499999552965164185e-01
4.310000000000000000e+02 4.310000000000000000e+02 2.499999552965164185e-01
4.360000000000000000e+02 4.360000000000000000e+02 2.499999552965164185e-01
4.400000000000000000e+02 4.400000000000000000e+02 2.499999552965164185e-01
4.450000000000000000e+02 4.450000000000000000e+02 2.499999552965164185e-01
4.500000000000000000e+02 4.500000000000000000e+02 2.499999552965164185e-01
4.550000000000000000e+02 4.550000000000000000e+02 2.499999552965164185e-01
4.600000000000000000e+02 4.600000000000000000e+02 2.499999552965164185e-01
4.650000000000000000e+02 4.650000000000000000e+02 2.499999552965164185e-01
4.700000000000000000e+02 4.700000000000000000e+02 2.499999552965164185e-01
4.750000000000000000e+02 4.750000000000000000e+02 2.499999552965164185e-01
4.810000000000000000e+02 4.810000000000000000e+02 2.499999552965164185e-01
4.860000000000000000e+02 4.860000000000000000e+02 2.499999552965164185e-01
4.910000000000000000e+02 4.910000000000000000e+02 2.499999552965164185e-01
4.970000000000000000e+02 4.970000000000000000e+02 2.499999552965164185e-01
5.020000000000000000e+02 5.020000000000000000e+02 2.499999552965164185e-01
5.070000000000000000e+02 5.070000000000000000e+02 2.499999552965164185e-01
5.130000000000000000e+02 5.130000000000000000e+02 2.499999552965164185e-01
5.190000000000000000e+02 5.190000000000000000e+02 2.499999552965164185e-01
5.240000000000000000e+02 5.240000000000000000e+02 2.499999552965164185e-01
5.300000000000000000e+02 5.300000000000000000e+02 2.499999552965164185e-01
5.360000000000000000e+02 5.360000000000000000e+02 2.499999552965164185e-01
5.420000000000000000e+02 5.420000000000000000e+02 2.499999552965164185e-01
5.480000000000000000e+02 5.480000000000000000e+02 2.499999552965164185e-01
5.540000000000000000e+02 5.540000000000000000e+02 2.499999552965164185e-01
5.600000000000000000e+02 5.600000000000000000e+02 2.499999552965164185e-01
5.660000000000000000e+02 5.660000000000000000e+02 2.499999552965164185e-01
5.720000000000000000e+02 5.720000000000000000e+02 2.499999552965164185e-01
5.780000000000000000e+02 5.780000000000000000e+02 2.499999552965164185e-01
5.850000000000000000e+02 5.850000000000000000e+02 2.499999552965164185e-01
5.910000000000000000e+02 5.910000000000000000e+02 2.499999552965164185e-01
5.970000000000000000e+02 5.970000000000000000e+02 2.499999552965164185e-01
6.040000000000000000e+02 6.040000000000000000e+02 2.499999552965164185e-01
6.110000000000000000e+02 6.110000000000000000e+02 2.499999552965164185e-01
6.170000000000000000e+02 6.170000000000000000e+02 2.499999552965164185e-01
6.240000000000000000e+02 6.240000000000000000e+02 2.499999552965164185e-01
6.310000000000000000e+02 6.310000000000000000e+02 2.499999552965164185e-01
6.380000000000000000e+02 6.380000000000000000e+02 2.499999552965164185e-01
6.450000000000000000e+02 6.450000000000000000e+02 2.499999552965164185e-01
6.520000000000000000e+02 6.520000000000000000e+02 2.499999552965164185e-01
6.590000000000000000e+02 6.590000000000000000e+02 2.499999552965164185e-01
6.660000000000000000e+02 6.660000000000000000e+02 2.499999552965164185e-01
6.730000000000000000e+02 6.730000000000000000e+02 2.499999552965164185e-01
6.810000000000000000e+02 6.810000000000000000e+02 2.499999552965164185e-01
6.880000000000000000e+02 6.880000000000000000e+02 2.499999552965164185e-01
6.960000000000000000e+02 6.960000000000000000e+02 2.499999552965164185e-01
7.030000000000000000e+02 7.030000000000000000e+02 2.499999552965164185e-01
7.110000000000000000e+02 7.110000000000000000e+02 2.499999552965164185e-01
7.190000000000000000e+02 7.190000000000000000e+02 2.499999552965164185e-01
7.270000000000000000e+02 7.270000000000000000e+02 2.499999552965164185e-01
7.350000000000000000e+02 7.350000000000000000e+02 2.499999552965164185e-01
7.430000000000000000e+02 7.430000000000000000e+02 2.499999552965164185e-01
7.510000000000000000e+02 7.510000000000000000e+02 2.499999552965164185e-01
7.590000000000000000e+02 7.590000000000000000e+02 2.499999552965164185e-01
7.670000000000000000e+02 7.670000000000000000e+02 2.499999552965164185e-01
7.760000000000000000e+02 7.760000000000000000e+02 2.499999552965164185e-01
7.840000000000000000e+02 7.840000000000000000e+02 2.499999552965164185e-01
7.930000000000000000e+02 7.930000000000000000e+02 2.499999552965164185e-01
8.010000000000000000e+02 8.010000000000000000e+02 2.499999552965164185e-01
8.100000000000000000e+02 8.100000000000000000e+02 2.499999552965164185e-01
8.190000000000000000e+02 8.190000000000000000e+02 2.499999552965164185e-01
8.280000000000000000e+02 8.280000000000000000e+02 2.499999552965164185e-01
8.370000000000000000e+02 8.370000000000000000e+02 2.499999552965164185e-01
8.460000000000000000e+02 8.460000000000000000e+02 2.499999552965164185e-01
8.560000000000000000e+02 8.560000000000000000e+02 2.499999552965164185e-01
8.650000000000000000e+02 8.650000000000000000e+02 2.499999403953552246e-01
8.740000000000000000e+02 8.740000000000000000e+02 2.499999403953552246e-01
8.840000000000000000e+02 8.840000000000000000e+02 2.499999552965164185e-01
8.940000000000000000e+02 8.940000000000000000e+02 2.499999552965164185e-01
9.030000000000000000e+02 9.030000000000000000e+02 2.499999552965164185e-01
9.130000000000000000e+02 9.130000000000000000e+02 2.499999552965164185e-01
9.230000000000000000e+02 9.230000000000000000e+02 2.499999552965164185e-01
9.330000000000000000e+02 9.330000000000000000e+02 2.499999552965164185e-01
9.440000000000000000e+02 9.440000000000000000e+02 2.499999403953552246e-01
9.540000000000000000e+02 9.540000000000000000e+02 2.499999403953552246e-01
9.640000000000000000e+02 9.640000000000000000e+02 2.499999403953552246e-01
9.750000000000000000e+02 9.750000000000000000e+02 2.499999403953552246e-01
9.850000000000000000e+02 9.850000000000000000e+02 2.499999403953552246e-01
9.960000000000000000e+02 9.960000000000000000e+02 2.499999403953552246e-01
1.007000000000000000e+03 1.007000000000000000e+03 2.499999403953552246e-01
1.018000000000000000e+03 1.018000000000000000e+03 2.499999403953552246e-01
1.029000000000000000e+03 1.029000000000000000e+03 2.499999403953552246e-01
1.041000000000000000e+03 1.041000000000000000e+03 2.499999403953552246e-01
1.052000000000000000e+03 1.052000000000000000e+03 2.499999403953552246e-01
1.063000000000000000e+03 1.063000000000000000e+03 2.499999403953552246e-01
1.075000000000000000e+03 1.075000000000000000e+03 2.499999403953552246e-01
1.087000000000000000e+03 1.087000000000000000e+03 2.499999403953552246e-01
1.099000000000000000e+03 1.099000000000000000e+03 2.499999403953552246e-01
1.111000000000000000e+03 1.111000000000000000e+03 2.499999403953552246e-01
1.123000000000000000e+03 1.123000000000000000e+03 2.499999403953552246e-01
1.135000000000000000e+03 1.135000000000000000e+03 2.499999403953552246e-01
1.148000000000000000e+03 1.148000000000000000e+03 2.499999254941940308e-01
1.160000000000000000e+03 1.160000000000000000e+03 2.499999254941940308e-01
1.173000000000000000e+03 1.173000000000000000e+03 2.499999254941940308e-01
1.186000000000000000e+03 1.186000000000000000e+03 2.499999254941940308e-01
1.199000000000000000e+03 1.199000000000000000e+03 2.499999254941940308e-01
1.212000000000000000e+03 1.212000000000000000e+03 2.499999105930328369e-01
1.225000000000000000e+03 1.225000000000000000e+03 2.499999105930328369e-01
1.238000000000000000e+03 1.238000000000000000e+03 2.499999105930328369e-01
1.252000000000000000e+03 1.252000000000000000e+03 2.499999105930328369e-01
1.266000000000000000e+03 1.266000000000000000e+03 2.499999105930328369e-01
1.279000000000000000e+03 1.279000000000000000e+03 2.499999105930328369e-01
1.293000000000000000e+03 1.293000000000000000e+03 2.499998956918716431e-01
1.308000000000000000e+03 1.308000000000000000e+03 2.499999105930328369e-01
1.322000000000000000e+03 1.322000000000000000e+03 2.499999105930328369e-01
1.336000000000000000e+03 1.336000000000000000e+03 2.499998956918716431e-01
1.351000000000000000e+03 1.351000000000000000e+03 2.499999105930328369e-01
1.366000000000000000e+03 1.366000000000000000e+03 2.499998956918716431e-01
1.381000000000000000e+03 1.381000000000000000e+03 2.499998956918716431e-01
1.396000000000000000e+03 1.396000000000000000e+03 2.499998956918716431e-01
1.411000000000000000e+03 1.411000000000000000e+03 2.499998956918716431e-01
1.427000000000000000e+03 1.427000000000000000e+03 2.499998956918716431e-01
1.442000000000000000e+03 1.442000000000000000e+03 2.499998956918716431e-01
1.458000000000000000e+03 1.458000000000000000e+03 2.499999105930328369e-01
1.474000000000000000e+03 1.474000000000000000e+03 2.499998956918716431e-01
1.490000000000000000e+03 1.490000000000000000e+03 2.499998956918716431e-01
1.506000000000000000e+03 1.506000000000000000e+03 2.499998956918716431e-01
1.523000000000000000e+03 1.523000000000000000e+03 2.499998956918716431e-01
1.539000000000000000e+03 1.539000000000000000e+03 2.499998956918716431e-01
1.556000000000000000e+03 1.556000000000000000e+03 2.499998956918716431e-01
1.573000000000000000e+03 1.573000000000000000e+03 2.499998956918716431e-01
1.590000000000000000e+03 1.590000000000000000e+03 2.499998956918716431e-01
1.608000000000000000e+03 1.608000000000000000e+03 2.499998956918716431e-01
1.625000000000000000e+03 1.625000000000000000e+03 2.499998956918716431e-01
1.643000000000000000e+03 1.643000000000000000e+03 2.499998956918716431e-01
1.661000000000000000e+03 1.661000000000000000e+03 2.499998956918716431e-01
1.679000000000000000e+03 1.679000000000000000e+03 2.499998956918716431e-01
1.698000000000000000e+03 1.698000000000000000e+03 2.499998956918716431e-01
1.716000000000000000e+03 1.716000000000000000e+03 2.499998956918716431e-01
1.735000000000000000e+03 1.735000000000000000e+03 2.499998956918716431e-01
1.754000000000000000e+03 1.754000000000000000e+03 2.499998956918716431e-01
1.773000000000000000e+03 1.773000000000000000e+03 2.499998956918716431e-01
1.793000000000000000e+03 1.793000000000000000e+03 2.499998956918716431e-01
1.812000000000000000e+03 1.812000000000000000e+03 2.499998956918716431e-01
1.832000000000000000e+03 1.832000000000000000e+03 2.499998956918716431e-01
1.852000000000000000e+03 1.852000000000000000e+03 2.499998956918716431e-01
1.872000000000000000e+03 1.872000000000000000e+03 2.499998956918716431e-01
1.893000000000000000e+03 1.893000000000000000e+03 2.499998956918716431e-01
1.913000000000000000e+03 1.913000000000000000e+03 2.499998956918716431e-01
1.934000000000000000e+03 1.934000000000000000e+03 2.499998956918716431e-01
1.955000000000000000e+03 1.955000000000000000e+03 2.499998956918716431e-01
1.977000000000000000e+03 1.977000000000000000e+03 2.499998956918716431e-01
1.999000000000000000e+03 1.999000000000000000e+03 2.499998956918716431e-01


==> Arxiv trial/tikz/foo.txt <==
adf


==> conv_gen_no_norm.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.276383697986602783e-01 1.758684171363711357e-03 2.222265582531690598e-03 4.401686135679483414e-03 1.056135725229978561e-02 2.626778557896614075e-02 6.579606235027313232e-02 7.970343530178070068e-02
2.000000000000000000e+00 2.000000000000000000e+00 6.885426491498947144e-02 5.518338875845074654e-04 8.604647591710090637e-04 2.073059789836406708e-03 5.419566296041011810e-03 1.189380325376987457e-02 2.757531963288784027e-02 4.224392771720886230e-02
3.000000000000000000e+00 3.000000000000000000e+00 4.770363867282867432e-02 2.653471165103837848e-05 3.886117701767943799e-05 1.049766578944399953e-04 2.995207614731043577e-04 6.488551734946668148e-04 1.725065871141850948e-03 2.911580959334969521e-03
4.000000000000000000e+00 4.000000000000000000e+00 6.879176199436187744e-02 4.412468406371772289e-04 6.462525925599038601e-04 1.771465991623699665e-03 5.050436127930879593e-03 1.065529044717550278e-02 2.979515679180622101e-02 5.481844022870063782e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.028999462723731995e-01 6.636537145823240280e-04 9.427911718375980854e-04 2.159879775717854500e-03 6.271079648286104202e-03 1.662245765328407288e-02 4.499312117695808411e-02 9.658507257699966431e-02
6.000000000000000000e+00 6.000000000000000000e+00 1.162986829876899719e-01 6.332721677608788013e-04 9.538288577459752560e-04 2.205320401117205620e-03 6.511834450066089630e-03 1.801317557692527771e-02 4.870985075831413269e-02 1.087122336030006409e-01
7.000000000000000000e+00 7.000000000000000000e+00 9.973563253879547119e-02 3.884134930558502674e-04 6.795267108827829361e-04 1.706482842564582825e-03 4.863528069108724594e-03 1.441641245037317276e-02 3.826361149549484253e-02 8.852776885032653809e-02
8.000000000000000000e+00 8.000000000000000000e+00 6.974072754383087158e-02 2.352059527765959501e-04 3.825340536423027515e-04 9.151412523351609707e-04 2.486021257936954498e-03 7.966853678226470947e-03 2.119124680757522583e-02 5.051846429705619812e-02
9.000000000000000000e+00 9.000000000000000000e+00 4.979082196950912476e-02 7.881155761424452066e-05 1.094422987080179155e-04 2.507334866095334291e-04 6.012610392645001411e-04 2.123918617144227028e-03 5.452542565762996674e-03 1.321886759251356125e-02
1.000000000000000000e+01 1.000000000000000000e+01 5.051396042108535767e-02 6.693239993182942271e-05 9.409392077941447496e-05 2.475730143487453461e-04 5.949477781541645527e-04 1.783747342415153980e-03 5.135254003107547760e-03 1.250402815639972687e-02
1.100000000000000000e+01 1.100000000000000000e+01 6.496453285217285156e-02 1.419702166458591819e-04 2.164183679269626737e-04 5.813377792946994305e-04 1.247138017788529396e-03 3.554722759872674942e-03 1.033460069447755814e-02 2.527783438563346863e-02
1.200000000000000000e+01 1.200000000000000000e+01 7.795128226280212402e-02 1.596667279954999685e-04 2.571328950580209494e-04 6.959782913327217102e-04 1.442623790353536606e-03 3.925780300050973892e-03 1.138205640017986298e-02 2.829522453248500824e-02
1.300000000000000000e+01 1.300000000000000000e+01 7.879711687564849854e-02 1.303644821746274829e-04 2.127807820215821266e-04 5.875987117178738117e-04 1.211911439895629883e-03 3.258943324908614159e-03 9.882643818855285645e-03 2.521876804530620575e-02
1.400000000000000000e+01 1.400000000000000000e+01 6.801473349332809448e-02 6.678971840301528573e-05 1.035585955833084881e-04 3.025574260391294956e-04 6.870248471386730671e-04 2.068834844976663589e-03 7.017798721790313721e-03 1.864821463823318481e-02
1.500000000000000000e+01 1.500000000000000000e+01 5.459587275981903076e-02 3.708669100888073444e-05 5.717619933420792222e-05 1.627534074941650033e-04 3.591571003198623657e-04 1.061340910382568836e-03 3.685265313833951950e-03 1.031532976776361465e-02
1.600000000000000000e+01 1.600000000000000000e+01 4.780095443129539490e-02 5.515785233001224697e-06 8.473132766084745526e-06 2.362758641538675874e-05 5.218193473410792649e-05 1.509174326201900840e-04 5.348495324142277241e-04 1.586185651831328869e-03
1.700000000000000000e+01 1.700000000000000000e+01 5.039380118250846863e-02 2.014695928664878011e-05 3.140636181342415512e-05 8.593816892243921757e-05 1.910512946778908372e-04 5.428384756669402122e-04 1.955335261300206184e-03 6.138408090919256210e-03
1.800000000000000000e+01 1.800000000000000000e+01 5.788890644907951355e-02 3.549158282112330198e-05 5.593510650214739144e-05 1.514411560492590070e-04 3.403908340260386467e-04 9.521604515612125397e-04 3.457409329712390900e-03 1.145864278078079224e-02
1.900000000000000000e+01 1.900000000000000000e+01 6.318810582160949707e-02 3.950074824388138950e-05 6.335644138744100928e-05 1.706195034785196185e-04 3.889487416017800570e-04 1.075127162039279938e-03 3.856150433421134949e-03 1.346649322658777237e-02
2.000000000000000000e+01 2.000000000000000000e+01 6.221398338675498962e-02 3.422667214181274176e-05 5.628995131701231003e-05 1.506554835941642523e-04 3.493857802823185921e-04 9.617835748940706253e-04 3.312597749754786491e-03 1.220081746578216553e-02
2.100000000000000000e+01 2.100000000000000000e+01 5.627109855413436890e-02 2.331244104425422847e-05 3.965807991335168481e-05 1.051903673214837909e-04 2.492500061634927988e-04 6.923421169631183147e-04 2.214057371020317078e-03 8.631695061922073364e-03
2.200000000000000000e+01 2.200000000000000000e+01 5.006010085344314575e-02 1.078089189832098782e-05 1.916359906317666173e-05 4.986110070603899658e-05 1.215821321238763630e-04 3.475008998066186905e-04 1.001676777377724648e-03 4.158755764365196228e-03
2.300000000000000000e+01 2.300000000000000000e+01 4.762517288327217102e-02 1.343219793170646881e-07 1.743437678669579327e-07 2.589028440524998587e-07 5.630112127619213425e-07 1.641837229726661462e-06 3.899090643244562671e-06 1.726390291878487915e-05
2.400000000000000000e+01 2.400000000000000000e+01 4.955946654081344604e-02 7.272520633705426008e-06 1.423982484993757680e-05 3.249580549891106784e-05 8.724169310880824924e-05 2.876764629036188126e-04 6.536773289553821087e-04 3.035237081348896027e-03
2.500000000000000000e+01 2.500000000000000000e+01 5.323870480060577393e-02 1.099398650694638491e-05 2.282838795508723706e-05 5.113620863994583488e-05 1.434911537216976285e-04 4.987451247870922089e-04 1.006814069114625454e-03 4.712428431957960129e-03
2.600000000000000000e+01 2.600000000000000000e+01 5.532356351613998413e-02 1.155890367954270914e-05 2.539259912737179548e-05 5.603315366897732019e-05 1.642592833377420902e-04 5.959130940027534962e-04 1.110580051317811012e-03 5.061062984168529510e-03
2.700000000000000000e+01 2.700000000000000000e+01 5.429809167981147766e-02 9.787438102648593485e-06 2.265498915221542120e-05 4.951797382091172040e-05 1.510273868916556239e-04 5.651627434417605400e-04 1.005049445666372776e-03 4.340204410254955292e-03
2.800000000000000000e+01 2.800000000000000000e+01 5.120990797877311707e-02 6.608217972825514153e-06 1.603376404091250151e-05 3.490897506708279252e-05 1.101828383980318904e-04 4.208304162602871656e-04 7.295142277143895626e-04 2.938031451776623726e-03
2.900000000000000000e+01 2.900000000000000000e+01 4.842287302017211914e-02 2.914322521974099800e-06 7.347526661760639399e-06 1.596334732312243432e-05 5.197149948799051344e-05 2.011726319324225187e-04 3.440307627897709608e-04 1.283360179513692856e-03
3.000000000000000000e+01 3.000000000000000000e+01 4.765968397259712219e-02 6.604296345358307008e-07 1.546374733152333647e-06 3.114872697551618330e-06 1.083726510842097923e-05 4.243199146003462374e-05 7.143839320633560419e-05 2.482259587850421667e-04
3.100000000000000000e+01 3.100000000000000000e+01 4.887947440147399902e-02 3.825686235359171405e-06 9.206968570651952177e-06 1.869256448117084801e-05 6.666028639301657677e-05 2.592739474494010210e-04 4.343120090197771788e-04 1.395378843881189823e-03
3.200000000000000000e+01 3.200000000000000000e+01 5.064064636826515198e-02 5.779380899184616283e-06 1.411134599038632587e-05 2.845906783477403224e-05 1.047605328494682908e-04 4.077852354384958744e-04 6.825066520832479000e-04 2.029750263318419456e-03
3.300000000000000000e+01 3.300000000000000000e+01 5.140383914113044739e-02 6.367399691953323781e-06 1.566107130201999098e-05 3.129342439933679998e-05 1.187544548884034157e-04 4.628472670447081327e-04 7.774474215693771839e-04 2.144648926332592964e-03
3.400000000000000000e+01 3.400000000000000000e+01 5.065786466002464294e-02 5.673852683685254306e-06 1.395493018208071589e-05 2.759178823907859623e-05 1.076563348760828376e-04 4.201953706797212362e-04 7.114734034985303879e-04 1.826179795898497105e-03
3.500000000000000000e+01 3.500000000000000000e+01 4.909107834100723267e-02 3.962513801525346935e-06 9.682974450697656721e-06 1.895523746497929096e-05 7.573204493382945657e-05 2.959225384984165430e-04 5.069653270766139030e-04 1.216469216160476208e-03
3.600000000000000000e+01 3.600000000000000000e+01 4.786601662635803223e-02 1.624383457965450361e-06 3.916456989827565849e-06 7.575096788059454411e-06 3.091449252679012716e-05 1.213434297824278474e-04 2.110708446707576513e-04 4.763845645356923342e-04
3.700000000000000000e+01 3.700000000000000000e+01 4.769032821059226990e-02 8.567658369429409504e-07 2.045449946308508515e-06 3.951569397031562403e-06 1.629447797313332558e-05 6.367974128806963563e-05 1.127843934227712452e-04 2.409547887509688735e-04
3.800000000000000000e+01 3.800000000000000000e+01 4.839207231998443604e-02 2.769931143120629713e-06 6.573644441232318059e-06 1.272130793950054795e-05 5.400379086495377123e-05 2.070765622192993760e-04 3.788386820815503597e-04 8.051164331845939159e-04
3.900000000000000000e+01 3.900000000000000000e+01 4.920944571495056152e-02 3.079506313952151686e-06 6.808116268075536937e-06 1.412654364685295150e-05 6.619424675591289997e-05 2.000036911340430379e-04 4.791960527654737234e-04 1.123616355471313000e-03
4.000000000000000000e+01 4.000000000000000000e+01 4.945131391286849976e-02 3.443112518652924336e-06 7.468285275535890833e-06 1.557908035465516150e-05 7.249711779877543449e-05 2.168981445720419288e-04 5.294505390338599682e-04 1.162549713626503944e-03
4.100000000000000000e+01 4.100000000000000000e+01 4.898067936301231384e-02 3.078707550230319612e-06 6.620126441703177989e-06 1.386428357363911346e-05 6.429106724681332707e-05 1.909198181238025427e-04 4.661728453356772661e-04 9.565997752360999584e-04
4.200000000000000000e+01 4.200000000000000000e+01 4.820709675550460815e-02 2.080141712212935090e-06 4.451632776181213558e-06 9.360736839880701154e-06 4.338963844929821789e-05 1.276814000448212028e-04 3.104543720837682486e-04 5.939998081885278225e-04
4.300000000000000000e+01 4.300000000000000000e+01 4.768707230687141418e-02 7.030829465293209068e-07 1.489240730734309182e-06 3.152568069708650000e-06 1.464866454625735059e-05 4.257202454027719796e-05 1.025791279971599579e-04 1.829143875511363149e-04
4.400000000000000000e+01 4.400000000000000000e+01 4.769454523921012878e-02 7.667539989597571548e-07 1.626420385036908556e-06 3.407097210583742708e-06 1.581673677719663829e-05 4.584119960782118142e-05 1.098016437026672065e-04 1.829810207709670067e-04
4.500000000000000000e+01 4.500000000000000000e+01 4.807660356163978577e-02 1.969339564311667345e-06 4.185314082860713825e-06 8.836771485221106559e-06 4.100511796423234046e-05 1.182592750410549343e-04 2.828786091413348913e-04 4.437814059201627970e-04
4.600000000000000000e+01 4.600000000000000000e+01 4.844422638416290283e-02 2.698229991437983699e-06 5.709827291866531596e-06 1.208563480759039521e-05 5.599971700576134026e-05 1.609845494385808706e-04 3.850247594527900219e-04 5.746505921706557274e-04
4.700000000000000000e+01 4.700000000000000000e+01 4.849696531891822815e-02 2.828842525559593923e-06 5.952379979135002941e-06 1.261426950804889202e-05 5.825284097227267921e-05 1.673149963608011603e-04 4.015807935502380133e-04 5.773423472419381142e-04
4.800000000000000000e+01 4.800000000000000000e+01 4.822212830185890198e-02 2.376687007199507207e-06 4.965634616382885724e-06 1.053144205798162147e-05 4.835969957639463246e-05 1.390653196722269058e-04 3.360784030519425869e-04 4.712026566267013550e-04
4.900000000000000000e+01 4.900000000000000000e+01 4.784891009330749512e-02 1.481194999541912694e-06 3.070945922445389442e-06 6.510362709377659485e-06 2.971328649437054992e-05 8.554517989978194237e-05 2.081108104903250933e-04 2.875147329177707434e-04
5.000000000000000000e+01 5.000000000000000000e+01 4.763694480061531067e-02 3.635757934716821183e-07 7.187429673649603501e-07 1.505276145508105401e-06 6.659586233581649140e-06 1.947126111190300435e-05 4.837361848331056535e-05 6.629536801483482122e-05
5.100000000000000000e+01 5.100000000000000000e+01 4.768315702676773071e-02 7.728251603111857548e-07 1.561951194162247702e-06 3.359542915859492496e-06 1.511349637439707294e-05 4.362565232440829277e-05 1.081848095054738224e-04 1.474748714827001095e-04
5.200000000000000000e+01 5.200000000000000000e+01 4.788255318999290466e-02 1.635665057619917206e-06 3.297877810837235302e-06 7.114318577805534005e-06 3.153659054078161716e-05 9.162796050077304244e-05 2.298041508765891194e-04 3.109499521087855101e-04
5.300000000000000000e+01 5.300000000000000000e+01 4.804198443889617920e-02 2.099951416312251240e-06 4.211239229334751144e-06 9.119572496274486184e-06 4.007506868219934404e-05 1.166960209957323968e-04 2.944125444628298283e-04 3.934760752599686384e-04
5.400000000000000000e+01 5.400000000000000000e+01 4.803582653403282166e-02 2.102212874888209626e-06 4.201277079118881375e-06 9.114260137721430510e-06 3.992869460489600897e-05 1.162050539278425276e-04 2.936847740784287453e-04 3.851868386846035719e-04
5.500000000000000000e+01 5.500000000000000000e+01 4.788346588611602783e-02 1.678552735029370524e-06 3.348386144352843985e-06 7.270402420544996858e-06 3.186174944858066738e-05 9.253817552234977484e-05 2.337206678930670023e-04 2.989944186992943287e-04
5.600000000000000000e+01 5.600000000000000000e+01 4.770761355757713318e-02 9.585995712768635713e-07 1.903077532006136607e-06 4.129386525164591148e-06 1.820239049266092479e-05 5.261737169348634779e-05 1.323649339610710740e-04 1.644818694330751896e-04
5.700000000000000000e+01 5.700000000000000000e+01 4.762606695294380188e-02 1.579669230977742700e-07 2.329141182144667255e-07 4.682125336330500431e-07 2.098144705087179318e-06 5.832026545249391347e-06 1.419286672899033874e-05 1.711884760879911482e-05
5.800000000000000000e+01 5.800000000000000000e+01 4.766763001680374146e-02 7.025851118669379503e-07 1.394909872942662332e-06 3.001144705194747075e-06 1.302472810493782163e-05 3.783832653425633907e-05 9.533581032883375883e-05 1.117724241339601576e-04
5.900000000000000000e+01 5.900000000000000000e+01 4.776814207434654236e-02 1.277586989090195857e-06 2.559183258199482225e-06 5.517124009202234447e-06 2.421036879241000861e-05 6.990716792643070221e-05 1.751214149408042431e-04 2.007243456318974495e-04
6.000000000000000000e+01 6.000000000000000000e+01 4.783422499895095825e-02 1.546806288388324901e-06 3.100612275375169702e-06 6.691165253869257867e-06 2.938085708592552692e-05 8.472656918456777930e-05 2.121446304954588413e-04 2.394081093370914459e-04
6.100000000000000000e+01 6.100000000000000000e+01 4.781604185700416565e-02 1.484335257373459172e-06 2.968191893160110340e-06 6.412827588064828888e-06 2.808586214086972177e-05 8.101457206066697836e-05 2.031673502642661333e-04 2.274468715768307447e-04
6.200000000000000000e+01 6.200000000000000000e+01 4.773480445146560669e-02 1.132659349423192907e-06 2.254300852655433118e-06 4.876003004028461874e-06 2.120340650435537100e-05 6.130724068498238921e-05 1.543897087685763836e-04 1.726041809888556600e-04
6.300000000000000000e+01 6.300000000000000000e+01 4.765392467379570007e-02 5.931898385824752040e-07 1.160659053311974276e-06 2.515484766263398342e-06 1.070334838004782796e-05 3.119504981441423297e-05 7.933761662570759654e-05 8.899001841200515628e-05
6.400000000000000000e+01 6.400000000000000000e+01 4.762521386146545410e-02 1.287819486606167629e-07 1.378992067202489125e-07 2.182215013135646586e-07 8.360426591025316156e-07 2.111812818839098327e-06 4.477004949876572937e-06 5.055028395872795954e-06
6.500000000000000000e+01 6.500000000000000000e+01 4.765368998050689697e-02 5.898512540625233669e-07 1.145470378105528653e-06 2.497331252016010694e-06 1.094593881134642288e-05 3.144221773254685104e-05 7.938193448353558779e-05 8.997591794468462467e-05
6.600000000000000000e+01 6.600000000000000000e+01 4.770279675722122192e-02 9.635296009946614504e-07 1.882153696897148620e-06 4.125531631871126592e-06 1.786902612366247922e-05 5.160299406270496547e-05 1.311460655415430665e-04 1.489500864408910275e-04
6.700000000000000000e+01 6.700000000000000000e+01 4.772856086492538452e-02 1.112409790948731825e-06 2.174355131501215510e-06 4.770140549226198345e-06 2.060486804111860693e-05 5.954714652034454048e-05 1.515477051725611091e-04 1.717724808258935809e-04
6.800000000000000000e+01 6.800000000000000000e+01 4.771266132593154907e-02 1.025772917273570783e-06 2.004756879614433274e-06 4.393589733808767051e-06 1.901831819850485772e-05 5.488668102771043777e-05 1.395223371218889952e-04 1.571407337905839086e-04
6.900000000000000000e+01 6.900000000000000000e+01 4.767069220542907715e-02 7.448956012012786232e-07 1.446998567189439200e-06 3.171824801029288210e-06 1.376083855575416237e-05 3.964878851547837257e-05 1.006947859423235059e-04 1.122903850045986474e-04
7.000000000000000000e+01 7.000000000000000000e+01 4.763444885611534119e-02 3.544773790054023266e-07 6.664470788564358372e-07 1.441026711290760431e-06 6.388578640326159075e-06 1.817921292968094349e-05 4.555328996502794325e-05 5.019614764023572206e-05
7.100000000000000000e+01 7.100000000000000000e+01 4.762589931488037109e-02 1.595308560808916809e-07 2.336138180680791265e-07 4.700536919699516147e-07 1.678447574704478029e-06 5.067619440524140373e-06 1.319522107223747298e-05 1.435186823073308915e-05
7.200000000000000000e+01 7.200000000000000000e+01 4.764318838715553284e-02 4.836198286284343340e-07 9.329190788776031695e-07 2.026889660555752926e-06 8.510108273185323924e-06 2.481337287463247776e-05 6.341972039081156254e-05 6.828310870332643390e-05
7.300000000000000000e+01 7.300000000000000000e+01 4.766647145152091980e-02 7.160464861044602003e-07 1.404068143529002555e-06 3.052996362384874374e-06 1.300408257520757616e-05 3.771812407649122179e-05 9.594159200787544250e-05 1.025130113703198731e-04
7.400000000000000000e+01 7.400000000000000000e+01 4.767560213804244995e-02 7.903395271569024771e-07 1.549595481264987029e-06 3.373985691723646596e-06 1.437378068658290431e-05 4.167983934166841209e-05 1.060400609276257455e-04 1.128511576098389924e-04
7.500000000000000000e+01 7.500000000000000000e+01 4.766468703746795654e-02 7.025155355222523212e-07 1.374349608340708073e-06 2.991404016938759014e-06 1.271640030608978122e-05 3.689461300382390618e-05 9.393089567311108112e-05 9.992569539463147521e-05
7.600000000000000000e+01 7.600000000000000000e+01 4.764358699321746826e-02 4.899545160697016399e-07 9.477958542447595391e-07 2.052652916972874664e-06 8.656153113406617194e-06 2.517705252103041857e-05 6.422861042665317655e-05 6.849897181382402778e-05
7.700000000000000000e+01 7.700000000000000000e+01 4.762782156467437744e-02 2.224055322130880086e-07 3.846713525490486063e-07 8.121446626319084316e-07 3.224597776352311485e-06 9.531984687782824039e-06 2.460287396388594061e-05 2.634593693073838949e-05
7.800000000000000000e+01 7.800000000000000000e+01 4.762627184391021729e-02 1.711813979454746004e-07 2.598316939383948920e-07 5.302149475028272718e-07 2.381095555392676033e-06 6.584377842955291271e-06 1.604292992851696908e-05 1.727040762489195913e-05
7.900000000000000000e+01 7.900000000000000000e+01 4.763603210449218750e-02 3.822396479336021002e-07 7.194238946794939693e-07 1.564244598739605863e-06 6.882020898046903312e-06 1.962870010174810886e-05 4.945898035657592118e-05 5.342590520740486681e-05
8.000000000000000000e+01 8.000000000000000000e+01 4.764674603939056396e-02 5.246644150247448124e-07 1.008553226711228490e-06 2.200891231041168794e-06 9.626493920222856104e-06 2.755479363258928061e-05 6.965469219721853733e-05 7.537270721513777971e-05
8.100000000000000000e+01 8.100000000000000000e+01 4.764943569898605347e-02 5.548963599721901119e-07 1.070047687790065538e-06 2.334937789782998152e-06 1.021335810946766287e-05 2.923388819908723235e-05 7.388269295915961266e-05 7.990354788489639759e-05
8.200000000000000000e+01 8.200000000000000000e+01 4.764273762702941895e-02 4.767898076352139469e-07 9.112234238273231313e-07 1.987772293432499282e-06 8.709201210876926780e-06 2.489914004399906844e-05 6.288293661782518029e-05 6.781945558032020926e-05
8.300000000000000000e+01 8.300000000000000000e+01 4.763239249587059021e-02 3.200709102202381473e-07 5.903822852815210354e-07 1.279492721550923306e-06 5.648990281770238653e-06 1.606298974365927279e-05 4.038598126498982310e-05 4.336477286415174603e-05
8.400000000000000000e+01 8.400000000000000000e+01 4.762576892971992493e-02 1.523495285482567851e-07 2.114410051490267506e-07 4.140423754961375380e-07 1.843964241743378807e-06 5.028909981774631888e-06 1.205745138577185571e-05 1.288203566218726337e-05
8.500000000000000000e+01 8.500000000000000000e+01 4.762623459100723267e-02 1.728449774418550078e-07 2.717105758165416773e-07 5.384467272051551845e-07 2.076410964946262538e-06 6.151544766908045858e-06 1.584544042998459190e-05 1.682959373283665627e-05
8.600000000000000000e+01 8.600000000000000000e+01 4.763147979974746704e-02 3.077497012782259844e-07 5.697649498870305251e-07 1.223402819050534163e-06 5.018735009798547253e-06 1.470437564421445131e-05 3.777858728426508605e-05 3.996981831733137369e-05
8.700000000000000000e+01 8.700000000000000000e+01 4.763624444603919983e-02 3.907864254415471805e-07 7.449009444826515391e-07 1.603943701411481015e-06 6.718141321471193805e-06 1.955831248778849840e-05 4.995969720766879618e-05 5.272541238809935749e-05
8.800000000000000000e+01 8.800000000000000000e+01 4.763668030500411987e-02 3.977290248258213978e-07 7.602723144373157993e-07 1.632932026041089557e-06 6.882170509925344959e-06 1.999122832785360515e-05 5.093153959023766220e-05 5.371144652599468827e-05
8.900000000000000000e+01 8.900000000000000000e+01 4.763283580541610718e-02 3.333986455800186377e-07 6.282423896664113272e-07 1.338521769866929390e-06 5.618790510197868571e-06 1.633688225410878658e-05 4.161963079241104424e-05 4.393035851535387337e-05
9.000000000000000000e+01 9.000000000000000000e+01 4.762788116931915283e-02 2.246604537958774017e-07 3.926024589873122750e-07 8.169021725734637585e-07 3.307830638732411899e-06 9.709953701531048864e-06 2.490988845238462090e-05 2.634642078191973269e-05
9.100000000000000000e+01 9.100000000000000000e+01 4.762522503733634949e-02 1.312917987661421648e-07 1.516191332484595478e-07 2.413856350358400960e-07 6.414104518626118079e-07 1.936998387463972904e-06 4.881690529145998880e-06 5.171145403437549248e-06
9.300000000000000000e+01 9.300000000000000000e+01 4.762871563434600830e-02 2.397967762135522207e-07 4.254270038472895976e-07 9.110677865464822389e-07 4.078453457623254508e-06 1.146220802183961496e-05 2.841884452209342271e-05 3.028126047865953296e-05
9.400000000000000000e+01 9.400000000000000000e+01 4.763075709342956543e-02 2.859381709185981890e-07 5.245756824479030911e-07 1.133135583586408757e-06 5.041774784331209958e-06 1.425419486622558907e-05 3.558649768820032477e-05 3.794746226049028337e-05
9.500000000000000000e+01 9.500000000000000000e+01 4.763054102659225464e-02 2.821220732585061342e-07 5.151020445737231057e-07 1.112265636038500816e-06 4.952827566739870235e-06 1.399369193677557632e-05 3.490869858069345355e-05 3.720946187968365848e-05
9.600000000000000000e+01 9.600000000000000000e+01 4.762843996286392212e-02 2.336915656542259967e-07 4.093520828973851167e-07 8.744560204831941519e-07 3.906052370439283550e-06 1.098738175642210990e-05 2.730586493271403015e-05 2.906363988586235791e-05
9.700000000000000000e+01 9.700000000000000000e+01 4.762612283229827881e-02 1.644223601715566474e-07 2.453052729833871126e-07 4.952225367560458835e-07 2.210660113632911816e-06 6.118130386312259361e-06 1.499515292380237952e-05 1.592670741956681013e-05
9.800000000000000000e+01 9.800000000000000000e+01 4.762512445449829102e-02 1.260430479987917352e-07 1.301334719983060495e-07 1.787407200026791543e-07 4.588991089349292452e-07 1.009674861052189954e-06 9.278701895709673408e-07 9.730546253194916062e-07
1.000000000000000000e+02 1.000000000000000000e+02 4.762710258364677429e-02 2.019501010863677948e-07 3.431008508414379321e-07 6.931628035999892745e-07 2.857513209164608270e-06 8.322925168613437563e-06 2.112328365910798311e-05 2.228925586678087711e-05
1.010000000000000000e+02 1.010000000000000000e+02 4.762793332338333130e-02 2.268478027644960093e-07 3.982596297191776102e-07 8.193029543690499850e-07 3.409182909308583476e-06 9.913934263749979436e-06 2.516092899895738810e-05 2.652924922585953027e-05
1.020000000000000000e+02 1.020000000000000000e+02 4.762762784957885742e-02 2.180357228098728228e-07 3.782670887630956713e-07 7.765343070786911994e-07 3.205867187716648914e-06 9.343168130726553500e-06 2.376331030973233283e-05 2.505707379896193743e-05
1.030000000000000000e+02 1.030000000000000000e+02 4.762652143836021423e-02 1.837296252915621153e-07 2.981434477078437340e-07 5.883616154278570320e-07 2.400252469669794664e-06 6.999559900577878579e-06 1.775344389898236841e-05 1.873426299425773323e-05
1.050000000000000000e+02 1.050000000000000000e+02 4.762512445449829102e-02 1.275718659599078819e-07 1.259466984038226656e-07 1.422305899723141920e-07 3.421005487780348631e-07 6.887115091558371205e-07 1.043420070345746353e-06 1.094479898711142596e-06
1.060000000000000000e+02 1.060000000000000000e+02 4.762553423643112183e-02 1.450273998671036679e-07 1.801624591735162539e-07 3.284345098109042738e-07 1.422375248694152106e-06 3.905744051735382527e-06 9.664891877037007362e-06 1.024078574118902907e-05
1.070000000000000000e+02 1.070000000000000000e+02 4.762618988752365112e-02 1.694904483429127140e-07 2.477878808804234723e-07 5.019752506996155716e-07 2.214079358964227140e-06 6.196467438712716103e-06 1.549828630231786519e-05 1.643522227823268622e-05
1.080000000000000000e+02 1.080000000000000000e+02 4.762650281190872192e-02 1.797726838503876934e-07 2.759137203156569740e-07 5.685422479473345447e-07 2.516530912544112653e-06 7.058118626446230337e-06 1.764349690347444266e-05 1.871450513135641813e-05
1.100000000000000000e+02 1.100000000000000000e+02 4.762569814920425415e-02 1.511266560783042223e-07 2.031765262699991581e-07 3.878016343605850125e-07 1.716277893137885258e-06 4.693822575063677505e-06 1.138114748755469918e-05 1.205789976665982977e-05
1.110000000000000000e+02 1.110000000000000000e+02 4.762522503733634949e-02 1.309014834305344266e-07 1.424938460559133091e-07 2.127853946376490057e-07 8.343175181835249532e-07 2.147589157175389118e-06 4.909955805487697944e-06 5.194793629925698042e-06
1.130000000000000000e+02 1.130000000000000000e+02 4.762538149952888489e-02 1.397615108089667046e-07 1.789692731790637481e-07 2.786666186693764757e-07 1.081061782315373421e-06 3.107473730779020116e-06 7.654418368474580348e-06 8.081339728960301727e-06
1.140000000000000000e+02 1.140000000000000000e+02 4.762568697333335876e-02 1.537765115244837943e-07 2.203934883482361329e-07 3.864992095259367488e-07 1.581404831085819751e-06 4.555218765744939446e-06 1.130018608819227666e-05 1.192460968013620004e-05
1.150000000000000000e+02 1.150000000000000000e+02 4.762579128146171570e-02 1.588188496270959149e-07 2.334257942493422888e-07 4.172311207639722852e-07 1.731659040160593577e-06 4.977037406206363812e-06 1.232346494361991063e-05 1.300203621212858707e-05
1.170000000000000000e+02 1.170000000000000000e+02 4.762535169720649719e-02 1.397009015136063681e-07 1.761541312816916616e-07 2.655928597050660755e-07 1.043994643623591401e-06 2.975556753881392069e-06 7.239627393573755398e-06 7.642308446520473808e-06
1.180000000000000000e+02 1.180000000000000000e+02 4.762514680624008179e-02 1.298651852721377509e-07 1.379862624162342399e-07 1.468369958956827759e-07 4.372904811589251040e-07 1.154277356363309082e-06 2.609227976790862158e-06 2.751836746028857306e-06
1.200000000000000000e+02 1.200000000000000000e+02 4.762527346611022949e-02 1.338502499947935576e-07 1.442954413732877583e-07 2.119948163681328879e-07 8.297687372760265134e-07 2.265488092234591022e-06 5.887495717615820467e-06 6.227551239135209471e-06
1.210000000000000000e+02 1.210000000000000000e+02 4.762541502714157104e-02 1.394993205394712277e-07 1.625382424208510201e-07 2.740180775617773179e-07 1.130614919020445086e-06 3.147356665067491122e-06 8.126112334139179438e-06 8.599347893323283643e-06
1.230000000000000000e+02 1.230000000000000000e+02 4.762534797191619873e-02 1.364273742865407257e-07 1.546809187402686803e-07 2.463137889208155684e-07 9.948607839760370553e-07 2.755913556029554456e-06 7.152549187594559044e-06 7.567243756056996062e-06
1.240000000000000000e+02 1.240000000000000000e+02 4.762521013617515564e-02 1.305049721622708603e-07 1.360604642286489252e-07 1.761693368962369277e-07 6.370482310558145400e-07 1.701725295788492076e-06 4.495766916079446673e-06 4.752944732899777591e-06
1.260000000000000000e+02 1.260000000000000000e+02 4.762513935565948486e-02 1.289714788299534121e-07 1.339604551731099491e-07 1.351465499510595691e-07 3.742248395610658918e-07 9.379851917401538230e-07 2.016523694692295976e-06 2.124155798810534179e-06
1.270000000000000000e+02 1.270000000000000000e+02 4.762521013617515564e-02 1.327569378872794914e-07 1.505046185457104002e-07 1.902430994960013777e-07 6.887838139846280683e-07 1.914276936076930724e-06 4.500589056988246739e-06 4.750057541968999431e-06
1.290000000000000000e+02 1.290000000000000000e+02 4.762527346611022949e-02 1.363262498443873483e-07 1.629435786298927269e-07 2.272187344942722120e-07 8.899015142560529057e-07 2.489980261088931002e-06 5.883681296836584806e-06 6.209922958078095689e-06
1.300000000000000000e+02 1.300000000000000000e+02 4.762521758675575256e-02 1.335857007234153571e-07 1.529026718571913079e-07 1.968442830957428669e-07 7.406056283798534423e-07 2.046213239736971445e-06 4.748175342683680356e-06 5.011336270399624482e-06
1.320000000000000000e+02 1.320000000000000000e+02 4.762512072920799255e-02 1.280354808841366321e-07 1.280517523127855384e-07 1.158941742573915690e-07 2.277859323385200696e-07 3.620208133270352846e-07 4.805159505849587731e-07 4.817877083951316308e-07
1.340000000000000000e+02 1.340000000000000000e+02 4.762516915798187256e-02 1.292040963107865537e-07 1.296279776852315990e-07 1.483430907001093146e-07 4.559430237804917851e-07 1.187761313303781208e-06 3.345426875966950320e-06 3.534217967171571217e-06
1.350000000000000000e+02 1.350000000000000000e+02 4.762519896030426025e-02 1.301885532711821725e-07 1.328984637893881882e-07 1.654431969200231833e-07 5.567315497501112986e-07 1.497551693319110200e-06 4.124103725189343095e-06 4.358726982900407165e-06
1.370000000000000000e+02 1.370000000000000000e+02 4.762516170740127563e-02 1.289859454800534877e-07 1.288391473508454510e-07 1.432515688293278799e-07 4.280955465674196603e-07 1.092779598366178107e-06 3.082358489336911589e-06 3.255620185882435180e-06
1.390000000000000000e+02 1.390000000000000000e+02 4.762512072920799255e-02 1.283838315657703788e-07 1.278224317502463236e-07 1.144689036891577416e-07 2.146195896557401284e-07 2.694935687941324431e-07 1.655904355857273913e-07 7.341718344378023176e-08
1.400000000000000000e+02 1.400000000000000000e+02 4.762512817978858948e-02 1.292341806902186363e-07 1.328335628159038606e-07 1.278182111263959087e-07 3.445713616656576050e-07 7.977283758009434678e-07 1.475875933465431444e-06 1.550764068269927520e-06
1.420000000000000000e+02 1.420000000000000000e+02 4.762515798211097717e-02 1.311413626581270364e-07 1.412556542845777585e-07 1.549900758845978999e-07 5.300806833474780433e-07 1.383335188620549161e-06 2.937329327323823236e-06 3.098226670772419311e-06
1.440000000000000000e+02 1.440000000000000000e+02 4.762513563036918640e-02 1.294940261686861049e-07 1.350725256088480819e-07 1.357724244144264958e-07 3.976878133471473120e-07 9.873031103779794648e-07 2.025034518737811595e-06 2.133053158104303293e-06
1.450000000000000000e+02 1.450000000000000000e+02 4.762512445449829102e-02 1.283972181909120991e-07 1.301701075817618403e-07 1.204772388518904336e-07 2.741380455972830532e-07 5.631419526253012009e-07 9.833050853558233939e-07 1.026416612148750573e-06
1.470000000000000000e+02 1.470000000000000000e+02 4.762512445449829102e-02 1.279325800851438544e-07 1.267301428242717520e-07 1.163666212278258172e-07 2.275922952321707271e-07 3.530291223796666600e-07 1.162523631137446500e-06 1.218898660226841457e-06
1.490000000000000000e+02 1.490000000000000000e+02 4.762513935565948486e-02 1.283696917653287528e-07 1.276492724855415872e-07 1.262413746871970943e-07 3.166108513141807634e-07 7.043868208711501211e-07 2.034335238931817003e-06 2.145144208043348044e-06
1.510000000000000000e+02 1.510000000000000000e+02 4.762512445449829102e-02 1.279016856869930052e-07 1.266826927803776925e-07 1.176213118014857173e-07 2.416624056422733702e-07 4.101412685031391447e-07 1.275990371141233481e-06 1.339795176136249211e-06
1.530000000000000000e+02 1.530000000000000000e+02 4.762511700391769409e-02 1.280102139844530029e-07 1.284311395011172863e-07 1.153279498566917027e-07 2.096028168807606562e-07 2.718614098284888314e-07 3.211385717349912738e-07 2.995301997543720063e-07
1.550000000000000000e+02 1.550000000000000000e+02 4.762512817978858948e-02 1.286542357092912425e-07 1.317879991802328732e-07 1.251000156798909302e-07 2.955334537091403035e-07 6.676161774521460757e-07 1.345970758848125115e-06 1.412931396771455184e-06
1.570000000000000000e+02 1.570000000000000000e+02 4.762512445449829102e-02 1.286239950104572927e-07 1.314515145622863201e-07 1.238023088490081136e-07 2.873380822165927384e-07 6.347179350996157154e-07 1.254581775356200524e-06 1.315809072366391774e-06
1.580000000000000000e+02 1.580000000000000000e+02 4.762512072920799255e-02 1.283004991137204343e-07 1.297627107987864292e-07 1.189517462307776441e-07 2.494152511189895449e-07 4.776385367222246714e-07 8.402286084674415179e-07 8.732048968340677675e-07
1.600000000000000000e+02 1.600000000000000000e+02 4.762512072920799255e-02 1.275853804827420390e-07 1.269055474040214904e-07 1.139441394570894772e-07 1.975573411527875578e-07 1.548582275745502557e-07 3.042028140498587163e-07 2.797547722366289236e-07
1.620000000000000000e+02 1.620000000000000000e+02 4.762512445449829102e-02 1.276713561537690111e-07 1.263807547502437956e-07 1.151523676412580244e-07 2.172721167426061584e-07 2.881754426198313013e-07 9.485481768933823332e-07 9.902765896185883321e-07
1.640000000000000000e+02 1.640000000000000000e+02 4.762512445449829102e-02 1.276280698903065058e-07 1.264462952121903072e-07 1.144908807759748015e-07 2.100075846556137549e-07 2.438337389776279451e-07 8.163724487530998886e-07 8.485074545205861796e-07
1.660000000000000000e+02 1.660000000000000000e+02 4.762512072920799255e-02 1.278368273460728233e-07 1.278142320870756521e-07 1.141066547916125273e-07 1.981462531830402440e-07 1.700424121509058750e-07 1.951143389078424661e-07 1.316027038456013543e-07
1.680000000000000000e+02 1.680000000000000000e+02 4.762512072920799255e-02 1.283904964566318085e-07 1.296230465186454239e-07 1.166767304994209553e-07 2.268922116854810156e-07 3.715711613949679304e-07 5.705102239517145790e-07 5.812897825308027677e-07
1.710000000000000000e+02 1.710000000000000000e+02 4.762512072920799255e-02 1.282327133367289207e-07 1.293570477400862728e-07 1.166552934250830731e-07 2.278663657762081129e-07 3.755175157493795268e-07 5.764755997006432153e-07 5.878679303350509144e-07
1.730000000000000000e+02 1.730000000000000000e+02 4.762511700391769409e-02 1.279759942462987965e-07 1.280106403100944590e-07 1.139747212164365919e-07 2.019046121404244332e-07 2.080997347775337403e-07 1.733557866145929438e-07 9.087984409461569157e-08
1.750000000000000000e+02 1.750000000000000000e+02 4.762512072920799255e-02 1.276659702398319496e-07 1.272060359269744367e-07 1.139106799996625341e-07 1.986319944080605637e-07 1.585604820775188273e-07 4.145911702835292090e-07 4.085808029685722431e-07
1.770000000000000000e+02 1.770000000000000000e+02 4.762512072920799255e-02 1.278064303278370062e-07 1.272876914981679874e-07 1.138746767992415698e-07 1.994675358218955807e-07 1.646537270971748512e-07 4.743401973428262863e-07 4.757181955028499942e-07
1.790000000000000000e+02 1.790000000000000000e+02 4.762512072920799255e-02 1.280555750327039277e-07 1.275689101021271199e-07 1.134357958676446287e-07 1.973804728550021537e-07 1.603536787797565921e-07 2.337909705829588347e-07 1.893743473146969336e-07
1.810000000000000000e+02 1.810000000000000000e+02 4.762512072920799255e-02 1.280909600609447807e-07 1.286700808122986928e-07 1.146640542515342531e-07 2.067082505163853057e-07 2.483362777638831176e-07 2.532989640258165309e-07 2.151700044805693324e-07
1.840000000000000000e+02 1.840000000000000000e+02 4.762511700391769409e-02 1.284492014974603080e-07 1.294047251576557755e-07 1.154905930889071897e-07 2.126377580680127721e-07 2.910060175054240972e-07 3.666591226192394970e-07 3.531451113758521387e-07
1.860000000000000000e+02 1.860000000000000000e+02 4.762511700391769409e-02 1.281250092688424047e-07 1.286958735136067844e-07 1.143612351484080136e-07 2.041159063992381562e-07 2.272658718993625371e-07 2.037676978261515615e-07 1.450666502478270559e-07
1.880000000000000000e+02 1.880000000000000000e+02 4.762512072920799255e-02 1.277980459235550370e-07 1.278647943081523408e-07 1.137060507971909828e-07 1.978087880161183421e-07 1.664569282411321183e-07 2.071269165071498719e-07 1.506473097379057435e-07
1.900000000000000000e+02 1.900000000000000000e+02 4.762511700391769409e-02 1.277160208701388910e-07 1.275137151424132753e-07 1.135893228365603136e-07 1.968682710185021278e-07 1.530104896119155455e-07 2.758271477887319634e-07 2.445374889248341788e-07
1.930000000000000000e+02 1.930000000000000000e+02 4.762512072920799255e-02 1.276560794849501690e-07 1.274654692906551645e-07 1.136764780085286475e-07 1.999274132913342328e-07 1.879654405456676614e-07 1.704382697198525420e-07 8.468958867524634115e-08
1.950000000000000000e+02 1.950000000000000000e+02 4.762511700391769409e-02 1.276820000839506974e-07 1.277492316376083181e-07 1.141997501008518157e-07 2.052619976211644826e-07 2.337873468150064582e-07 2.071570435191461002e-07 1.503187263551808428e-07
1.970000000000000000e+02 1.970000000000000000e+02 4.762512072920799255e-02 1.277343528727215016e-07 1.278054924114258029e-07 1.144244805573180201e-07 2.075939420365102706e-07 2.511168588625878328e-07 2.441863955482403981e-07 2.031555226267300895e-07
2.000000000000000000e+02 2.000000000000000000e+02 4.762511700391769409e-02 1.278330472587185795e-07 1.277602734717220301e-07 1.139152772111629019e-07 2.022878788920934312e-07 2.096885935998216155e-07 1.712054711333621526e-07 8.616174795861297753e-08
2.020000000000000000e+02 2.020000000000000000e+02 4.762511700391769409e-02 1.277045100778195774e-07 1.277193462101422483e-07 1.138031748837420309e-07 1.987952913395929500e-07 1.779291380898939678e-07 1.787602741387672722e-07 1.020586708477821958e-07
2.050000000000000000e+02 2.050000000000000000e+02 4.762511700391769409e-02 1.277945074207309517e-07 1.279047125990473432e-07 1.137844023446632491e-07 1.985990252251212951e-07 1.757564973559055943e-07 1.827121991482272279e-07 1.095370194548195286e-07
2.070000000000000000e+02 2.070000000000000000e+02 4.762512072920799255e-02 1.278930028547620168e-07 1.280621120258729206e-07 1.139783591952436836e-07 2.004454131565580610e-07 1.948951933172793360e-07 1.656113965964323143e-07 7.302236326722777449e-08
2.100000000000000000e+02 2.100000000000000000e+02 4.762511700391769409e-02 1.280682795368193183e-07 1.284315658267587423e-07 1.142674150855782500e-07 2.032398498386100982e-07 2.200129358698177384e-07 1.905834210447210353e-07 1.235183475500889472e-07
2.120000000000000000e+02 2.120000000000000000e+02 4.762511700391769409e-02 1.280372714518307475e-07 1.283992929757005186e-07 1.142053136504728172e-07 2.026298915325241978e-07 2.148086082343070302e-07 1.823800630518235266e-07 1.087886332129528455e-07
2.150000000000000000e+02 2.150000000000000000e+02 4.762512072920799255e-02 1.277493169027366093e-07 1.281241992501236382e-07 1.141436953844277014e-07 1.997526339891919633e-07 1.892873910946946125e-07 1.658971342521908809e-07 7.368400645191286458e-08
2.180000000000000000e+02 2.180000000000000000e+02 4.762512072920799255e-02 1.278674659488387988e-07 1.279824601851942134e-07 1.138808656264700403e-07 1.994382330394728342e-07 1.847917872055404587e-07 1.697000442391072283e-07 8.279988605863763951e-08
2.200000000000000000e+02 2.200000000000000000e+02 4.762511700391769409e-02 1.279794474839945906e-07 1.282226662624452729e-07 1.139463776667071215e-07 2.002785635113468743e-07 1.930793160909161088e-07 1.656459289733902551e-07 7.299746584976674058e-08
2.230000000000000000e+02 2.230000000000000000e+02 4.762511700391769409e-02 1.280754986510146409e-07 1.284378754462522920e-07 1.139604819400119595e-07 2.024131617872626521e-07 2.109978680664426065e-07 1.728352572172298096e-07 8.966518549868851551e-08
2.260000000000000000e+02 2.260000000000000000e+02 4.762512072920799255e-02 1.280099013456492685e-07 1.282101891320053255e-07 1.139350516154991055e-07 2.021487972569957492e-07 2.087169832520885393e-07 1.706955430336165591e-07 8.497759296233198256e-08
2.290000000000000000e+02 2.290000000000000000e+02 4.762511700391769409e-02 1.278717149943986442e-07 1.278390016068442492e-07 1.139560126262040285e-07 2.003711188081069849e-07 1.939689440177971846e-07 1.655878065776050789e-07 7.280854674718284514e-08
2.310000000000000000e+02 2.310000000000000000e+02 4.762511700391769409e-02 1.279320116509552463e-07 1.278757224554283312e-07 1.139447149967054429e-07 2.000477792307719938e-07 1.909746742967399769e-07 1.660096415889711352e-07 7.383241040770371910e-08
2.340000000000000000e+02 2.340000000000000000e+02 4.762511700391769409e-02 1.275470111750109936e-07 1.275702459224703489e-07 1.141787180358733167e-07 2.002488486141373869e-07 1.942483720540622016e-07 1.658353880884533282e-07 7.342168117929759319e-08
2.370000000000000000e+02 2.370000000000000000e+02 4.762512072920799255e-02 1.278136068094681832e-07 1.277793018061856856e-07 1.138996026384120341e-07 2.019640845674075535e-07 2.068984201741841389e-07 1.689907804802714963e-07 8.105459414764482062e-08
2.400000000000000000e+02 2.400000000000000000e+02 4.762511700391769409e-02 1.277560102153074695e-07 1.276835206454052241e-07 1.138765952646281221e-07 2.017239495444300701e-07 2.047882361466690782e-07 1.676300058761626133e-07 7.783364708302542567e-08
2.430000000000000000e+02 2.430000000000000000e+02 4.762511700391769409e-02 1.277553138834264246e-07 1.281988772916520247e-07 1.141689267569745425e-07 2.001586665301147150e-07 1.933286597477490432e-07 1.656783155112862005e-07 7.300175042246337398e-08
2.460000000000000000e+02 2.460000000000000000e+02 4.762511700391769409e-02 1.277483079320518300e-07 1.281555341847706586e-07 1.141677543614605383e-07 2.001471273160859710e-07 1.932089759293376119e-07 1.656707269148682826e-07 7.290275760851727682e-08
2.490000000000000000e+02 2.490000000000000000e+02 4.762511700391769409e-02 1.280544239534719964e-07 1.283018775666278088e-07 1.139482890266663162e-07 2.011078521491072024e-07 2.005451449349493487e-07 1.667151394713073387e-07 7.549230218728553155e-08
2.520000000000000000e+02 2.520000000000000000e+02 4.762511700391769409e-02 1.280603925124523812e-07 1.283123083339887671e-07 1.139640417591181176e-07 2.012651378890950582e-07 2.019848039935823181e-07 1.674123097927804338e-07 7.719919636883787462e-08
2.550000000000000000e+02 2.550000000000000000e+02 4.762511700391769409e-02 1.278825578765463433e-07 1.282970174543152098e-07 1.139966059326980030e-07 2.007990360652911477e-07 1.983997890420141630e-07 1.663877782220879453e-07 7.466413620704770437e-08
2.580000000000000000e+02 2.580000000000000000e+02 4.762512072920799255e-02 1.279597228176498902e-07 1.282605381902612862e-07 1.139608372113798396e-07 2.005882464573005564e-07 1.963982469987968216e-07 1.658145265537314117e-07 7.322950779098391649e-08
2.610000000000000000e+02 2.610000000000000000e+02 4.762512072920799255e-02 1.279472456872099428e-07 1.281250661122612655e-07 1.140943624022838776e-07 2.004509553898969898e-07 1.960781759180463268e-07 1.661431952015846036e-07 7.403346558021439705e-08
2.650000000000000000e+02 2.650000000000000000e+02 4.762511700391769409e-02 1.281572394873364829e-07 1.282917736489253002e-07 1.138215068863246415e-07 2.014430151575652417e-07 2.027755101607908728e-07 1.668115032771311235e-07 7.568878146457791445e-08
2.680000000000000000e+02 2.680000000000000000e+02 4.762512072920799255e-02 1.281242560935424990e-07 1.281341042158601340e-07 1.138003327127989905e-07 2.014054416576982476e-07 2.022430720671763993e-07 1.664582498506206321e-07 7.480455366248861537e-08
2.710000000000000000e+02 2.710000000000000000e+02 4.762512072920799255e-02 1.281125037166930269e-07 1.281820800613786560e-07 1.140931473742057278e-07 2.004374124453534023e-07 1.959359678949113004e-07 1.660957025251263985e-07 7.384598887938409462e-08
2.750000000000000000e+02 2.750000000000000000e+02 4.762512072920799255e-02 1.277836645385832526e-07 1.278942676208316698e-07 1.140993504122889135e-07 2.004954353651555721e-07 1.965022562444573850e-07 1.662847637362574460e-07 7.430801218788474216e-08
2.780000000000000000e+02 2.780000000000000000e+02 4.762511700391769409e-02 1.276804511007867404e-07 1.277344381378497928e-07 1.139151635243251803e-07 2.009685573511887924e-07 1.997722165469895117e-07 1.665491282665243489e-07 7.499036058788988157e-08
2.810000000000000000e+02 2.810000000000000000e+02 4.762511700391769409e-02 1.279143617693989654e-07 1.282558201864958392e-07 1.137991674227123440e-07 2.013895255004172213e-07 2.020904048549709842e-07 1.664065081286025816e-07 7.461103024297699449e-08
2.850000000000000000e+02 2.850000000000000000e+02 4.762511700391769409e-02 1.278806678328692215e-07 1.285347082102816785e-07 1.141991958775179228e-07 2.003624359758759965e-07 1.954634711864855490e-07 1.662407811409138958e-07 7.416910108304364257e-08
2.880000000000000000e+02 2.880000000000000000e+02 4.762511700391769409e-02 1.279962162925585289e-07 1.284507362697695498e-07 1.138920495691309043e-07 2.010003044006225537e-07 1.994631446677885833e-07 1.663237583215959603e-07 7.432891635517080431e-08
2.920000000000000000e+02 2.920000000000000000e+02 4.762511700391769409e-02 1.284608543983267737e-07 1.294823590569649241e-07 1.139197962629623362e-07 2.008380874940485228e-07 1.984636668339589960e-07 1.664058260075762519e-07 7.452509009908681037e-08
2.950000000000000000e+02 2.950000000000000000e+02 4.762511700391769409e-02 1.283505923765915213e-07 1.293463185447762953e-07 1.139185314968926832e-07 2.008248713991633849e-07 1.983372328595578438e-07 1.663591291389820981e-07 7.435768623054173077e-08
2.990000000000000000e+02 2.990000000000000000e+02 4.762512072920799255e-02 1.284130206613554037e-07 1.294532552265081904e-07 1.137513550020230468e-07 2.013268556311231805e-07 2.014717779275088105e-07 1.663200350776605774e-07 7.429338921838279930e-08
3.030000000000000000e+02 3.030000000000000000e+02 4.762511700391769409e-02 1.281953387888279394e-07 1.293276170599710895e-07 1.138753873419773299e-07 2.008233224159994279e-07 1.983154334084247239e-07 1.663628523829174810e-07 7.433544624291243963e-08
3.060000000000000000e+02 3.060000000000000000e+02 4.762511700391769409e-02 1.282640198496665107e-07 1.294742304480678285e-07 1.138753944474046875e-07 2.008226545058278134e-07 1.983099195967952255e-07 1.663562301246201969e-07 7.432770843252001214e-08
3.100000000000000000e+02 3.100000000000000000e+02 4.762511700391769409e-02 1.283375610228176811e-07 1.292545448450255208e-07 1.137094258751858433e-07 2.013384232668613549e-07 2.015646600739273708e-07 1.663498920834172168e-07 7.430514870065962896e-08
3.140000000000000000e+02 3.140000000000000000e+02 4.762511700391769409e-02 1.285111608240185888e-07 1.297219256457537995e-07 1.138754015528320451e-07 2.008211339443732868e-07 1.982878643502772320e-07 1.663479594071759493e-07 7.425835946150982636e-08
3.180000000000000000e+02 3.180000000000000000e+02 4.762512072920799255e-02 1.283143262753583258e-07 1.294226592563063605e-07 1.140535346166871022e-07 2.003593664312575129e-07 1.958490685183278401e-07 1.663441224764028448e-07 7.427166792695061304e-08
3.220000000000000000e+02 3.220000000000000000e+02 4.762511700391769409e-02 1.287073132516525220e-07 1.297844534065006883e-07 1.137095253511688497e-07 2.013353253005334409e-07 2.015321030057748430e-07 1.663477320335005061e-07 7.423812320439537871e-08
3.260000000000000000e+02 3.260000000000000000e+02 4.762511700391769409e-02 1.283764845538826194e-07 1.297363212415802991e-07 1.140140355460061983e-07 2.003463634991931031e-07 1.959172806209608098e-07 1.663428008669143310e-07 7.422056569339474663e-08
3.300000000000000000e+02 3.300000000000000000e+02 4.762511700391769409e-02 1.286128679112152895e-07 1.297437819403057802e-07 1.137186700361780822e-07 2.013474613704602234e-07 2.016333695564753725e-07 1.663835291765280999e-07 7.428064208170326310e-08
3.340000000000000000e+02 3.340000000000000000e+02 4.762511700391769409e-02 1.283836326138043660e-07 1.294741593937942525e-07 1.138539289513573749e-07 2.006944015420231153e-07 1.980616985974847921e-07 1.663872524204634828e-07 7.428533876918663736e-08
3.380000000000000000e+02 3.380000000000000000e+02 4.762512072920799255e-02 1.285590940369729651e-07 1.296335057077158126e-07 1.138540071110583085e-07 2.006936909992873552e-07 1.980524331202104804e-07 1.663834012788356631e-07 7.423726344768510899e-08
3.420000000000000000e+02 3.420000000000000000e+02 4.762511700391769409e-02 1.290664783937245375e-07 1.303623946569132386e-07 1.138539573730668053e-07 2.006926820286025759e-07 1.980409507496005972e-07 1.663782711602834752e-07 7.422409709079147433e-08
3.460000000000000000e+02 3.460000000000000000e+02 4.762511700391769409e-02 1.292075495484823477e-07 1.308235226815668284e-07 1.138576450898654002e-07 2.006827344303019345e-07 1.979742449975674390e-07 1.663784274796853424e-07 7.417516911800703383e-08
3.500000000000000000e+02 3.500000000000000000e+02 4.762511700391769409e-02 1.294605453949770890e-07 1.313501343247480690e-07 1.138577374604210490e-07 2.006811854471379775e-07 1.979652921590968617e-07 1.663729420897652744e-07 7.414207914280268596e-08
3.550000000000000000e+02 3.550000000000000000e+02 4.762511700391769409e-02 1.296958345164966886e-07 1.316323761102466960e-07 1.135913336725025147e-07 2.021941156726825284e-07 2.067240956193927559e-07 1.663645861071927357e-07 7.410348956682355492e-08
3.590000000000000000e+02 3.590000000000000000e+02 4.762511700391769409e-02 1.294606164492506650e-07 1.314121504947252106e-07 1.139118523951765383e-07 2.004159540547334473e-07 1.964021265621340717e-07 1.663650976979624829e-07 7.404510427022614749e-08
3.640000000000000000e+02 3.640000000000000000e+02 4.762512072920799255e-02 1.290878088866520557e-07 1.304590142581218970e-07 1.139324083965220780e-07 2.003746431000763550e-07 1.960679725243608118e-07 1.663770348159232526e-07 7.410461932977341348e-08
3.680000000000000000e+02 3.680000000000000000e+02 4.762511700391769409e-02 1.292981579581464757e-07 1.309419417339086067e-07 1.137341101298261492e-07 2.007818409310857533e-07 1.986565649758631480e-07 1.663715210042937542e-07 7.407501101397429011e-08
3.730000000000000000e+02 3.730000000000000000e+02 4.762511700391769409e-02 1.293474554131535115e-07 1.310167618839841452e-07 1.137178102794678125e-07 2.008371922102014651e-07 1.989623541476248647e-07 1.663721747036106535e-07 7.402020685276511358e-08
3.770000000000000000e+02 3.770000000000000000e+02 4.762511700391769409e-02 1.295866525197197916e-07 1.313049438067537267e-07 1.137355027935882390e-07 2.007932948799862061e-07 1.987514508527965518e-07 1.664085829133910011e-07 7.406180202451650985e-08
3.820000000000000000e+02 3.820000000000000000e+02 4.762511700391769409e-02 1.295067733053656411e-07 1.313969875127440901e-07 1.137355098990155966e-07 2.007921295898995595e-07 1.987394568914169213e-07 1.664089239739041659e-07 7.405521529335601372e-08
3.860000000000000000e+02 3.860000000000000000e+02 4.762511700391769409e-02 1.292819860054805758e-07 1.315379307698094635e-07 1.137192100486572599e-07 2.008477935078190058e-07 1.990474913782236399e-07 1.663977968746621627e-07 7.403905755154482904e-08
3.910000000000000000e+02 3.910000000000000000e+02 4.762511700391769409e-02 1.290397761977146729e-07 1.310563675360754132e-07 1.137192313649393327e-07 2.008464292657663464e-07 1.990338489576970460e-07 1.663942867935475078e-07 7.397966328426264226e-08
3.960000000000000000e+02 3.960000000000000000e+02 4.762511700391769409e-02 1.289143796157077304e-07 1.306493544461773126e-07 1.137193024192129087e-07 2.008453918733721366e-07 1.990206612845213385e-07 1.663906488147404161e-07 7.397436974088122952e-08
4.010000000000000000e+02 4.010000000000000000e+02 4.762511700391769409e-02 1.289307078877754975e-07 1.306517276589147514e-07 1.137356235858533182e-07 2.007884347676736070e-07 1.986903441775211832e-07 1.663972426513282699e-07 7.392668521788436919e-08
4.060000000000000000e+02 4.060000000000000000e+02 4.762511700391769409e-02 1.290110560603352496e-07 1.308048638293257682e-07 1.137356591129901062e-07 2.007872410558775300e-07 1.986751243521212018e-07 1.663865560885824380e-07 7.387046707663103007e-08
4.110000000000000000e+02 4.110000000000000000e+02 4.762512072920799255e-02 1.288861284365339088e-07 1.306066081951939850e-07 1.137355880587165302e-07 2.007863173503210419e-07 1.986645656870678067e-07 1.663900235371329472e-07 7.385849443153347238e-08
4.160000000000000000e+02 4.160000000000000000e+02 4.762511700391769409e-02 1.284440429571986897e-07 1.299424496892243042e-07 1.137654450644731696e-07 2.007853794339098386e-07 1.986538791243219748e-07 1.663857176481542410e-07 7.384441857993806479e-08
4.210000000000000000e+02 4.210000000000000000e+02 4.762511700391769409e-02 1.287098001512276824e-07 1.305807728613217478e-07 1.137654948024646728e-07 2.007850952168155345e-07 1.986402082820859505e-07 1.663904214410649729e-07 7.378279320846559131e-08
4.260000000000000000e+02 4.260000000000000000e+02 4.762511700391769409e-02 1.285358450786588946e-07 1.302561543070623884e-07 1.137572951392940013e-07 2.007965349548612721e-07 1.987462638908255030e-07 1.664249822397323442e-07 7.384855393866018858e-08
4.310000000000000000e+02 4.310000000000000000e+02 4.762512072920799255e-02 1.284754063135551405e-07 1.298307097385986708e-07 1.137168865739113244e-07 2.009178245998555212e-07 1.994140035321834148e-07 1.664245132815267425e-07 7.382964639646161231e-08
4.370000000000000000e+02 4.370000000000000000e+02 4.762511700391769409e-02 1.284822701563825831e-07 1.300510206192484475e-07 1.139060401555980206e-07 2.004641146413632669e-07 1.965400855397092528e-07 1.664235469434061088e-07 7.374119803671419504e-08
4.420000000000000000e+02 4.420000000000000000e+02 4.762511700391769409e-02 1.284567758830235107e-07 1.298081997447297908e-07 1.137170073661764036e-07 2.009154655979727977e-07 1.993843739001022186e-07 1.664206905616083532e-07 7.378245214795242646e-08
4.470000000000000000e+02 4.470000000000000000e+02 4.762511700391769409e-02 1.284898871745099314e-07 1.298713243613747181e-07 1.139061396315810271e-07 2.004625088147804490e-07 1.965124312164334697e-07 1.664180189209218952e-07 7.371306764980545267e-08
4.530000000000000000e+02 4.530000000000000000e+02 4.762511700391769409e-02 1.286329052163637243e-07 1.299171259461218142e-07 1.137171636855782708e-07 2.009137460845522583e-07 1.993585243553752662e-07 1.664123203681810992e-07 7.371544796797024901e-08
4.580000000000000000e+02 4.580000000000000000e+02 4.762512072920799255e-02 1.287119317794349627e-07 1.306224248764920048e-07 1.137701914899480471e-07 2.009123534207901685e-07 1.993432618974111392e-07 1.664089239739041659e-07 7.366318044432773604e-08
4.640000000000000000e+02 4.640000000000000000e+02 4.762511700391769409e-02 1.287001651917307754e-07 1.302179981621520710e-07 1.137703193876404839e-07 2.009115434020714019e-07 1.993282126022677403e-07 1.663999853462883038e-07 7.362255871612433111e-08
4.700000000000000000e+02 4.700000000000000000e+02 4.762511700391769409e-02 1.289304805141000543e-07 1.310134223331260728e-07 1.137716836296931433e-07 2.009233810440491652e-07 1.994329750232282095e-07 1.664493254338594852e-07 7.367291487980764941e-08
4.750000000000000000e+02 4.750000000000000000e+02 4.762511700391769409e-02 1.292978595301974565e-07 1.314290898335457314e-07 1.137717120514025737e-07 2.009221731213983730e-07 1.994199010368902236e-07 1.664445079541110317e-07 7.367356857912454871e-08
4.810000000000000000e+02 4.810000000000000000e+02 4.762511700391769409e-02 1.292400497732160147e-07 1.312892976557122893e-07 1.139616756518080365e-07 2.004306622893636813e-07 1.963249616210305248e-07 1.664423763259037514e-07 7.362152132373012137e-08
4.870000000000000000e+02 4.870000000000000000e+02 4.762511700391769409e-02 1.291947597792386659e-07 1.310431230194808450e-07 1.138034306791269046e-07 2.008601995839853771e-07 1.990415086083885399e-07 1.664380420152156148e-07 7.360909393128167721e-08
4.930000000000000000e+02 4.930000000000000000e+02 4.762511700391769409e-02 1.292174545142188435e-07 1.309515198499866528e-07 1.138035372605372686e-07 2.008595174629590474e-07 1.990252229688849184e-07 1.664292454961469048e-07 7.352119979486815282e-08
4.990000000000000000e+02 4.990000000000000000e+02 4.762511700391769409e-02 1.288210000893741380e-07 1.306429169289913261e-07 1.138913390263951442e-07 2.006576380608748877e-07 1.978342254460585536e-07 1.664307660576014314e-07 7.348481290136987809e-08
5.050000000000000000e+02 5.050000000000000000e+02 4.762512072920799255e-02 1.285960138375230599e-07 1.300218883670822834e-07 1.137989613653189735e-07 2.009431909755221568e-07 1.995095999518525787e-07 1.664237885279362672e-07 7.345283847826067358e-08
5.120000000000000000e+02 5.120000000000000000e+02 4.762511700391769409e-02 1.286501287722785491e-07 1.300586518482305110e-07 1.138239653641903715e-07 2.008862338698236272e-07 1.991206914908616454e-07 1.664296718217883608e-07 7.339044572063357919e-08
5.180000000000000000e+02 5.180000000000000000e+02 4.762511700391769409e-02 1.287968842689224402e-07 1.306191848016169388e-07 1.140183556458396197e-07 2.004586718840073445e-07 1.964375115903749247e-07 1.664625841613087687e-07 7.347837538418389158e-08
5.240000000000000000e+02 5.240000000000000000e+02 4.762511700391769409e-02 1.291518856305629015e-07 1.310237109919398790e-07 1.138255214527816861e-07 2.008966930588940158e-07 1.992079745605224161e-07 1.664571840365169919e-07 7.343011532157106558e-08
5.310000000000000000e+02 5.310000000000000000e+02 4.762511700391769409e-02 1.286084341245441465e-07 1.295985470051164157e-07 1.137933836048432568e-07 2.009972490668587852e-07 1.997980803025711793e-07 1.664595288275450002e-07 7.338232421716384124e-08
5.370000000000000000e+02 5.370000000000000000e+02 4.762511700391769409e-02 1.282900541355047608e-07 1.295416041102726012e-07 1.139782455084059620e-07 2.005203185717618908e-07 1.967778331390945823e-07 1.664490838493293268e-07 7.338712038063022192e-08
5.440000000000000000e+02 5.440000000000000000e+02 4.762511700391769409e-02 1.285126955963278306e-07 1.298387388715127599e-07 1.137964034114702372e-07 2.009948474324119161e-07 1.997661200903166900e-07 1.664553082036945852e-07 7.331170337465664488e-08
5.500000000000000000e+02 5.500000000000000000e+02 4.762512072920799255e-02 1.281875512404440087e-07 1.296183427257346921e-07 1.137993592692509992e-07 2.009842461347943754e-07 1.996945258042615023e-07 1.664479896135162562e-07 7.326918449734876049e-08
5.570000000000000000e+02 5.570000000000000000e+02 4.762511700391769409e-02 1.283363246784574585e-07 1.296829452712700004e-07 1.139731509169905621e-07 2.005985777486785082e-07 1.971917669152389863e-07 1.664442379478714429e-07 7.324289441612563678e-08
5.640000000000000000e+02 5.640000000000000000e+02 4.762511700391769409e-02 1.284000461510004243e-07 1.293960281145700719e-07 1.139664362881376292e-07 2.006096480045016506e-07 1.972920671278188820e-07 1.664850657334682182e-07 7.325142803438211558e-08
5.710000000000000000e+02 5.710000000000000000e+02 4.762511700391769409e-02 1.284418829072819790e-07 1.294719282896039658e-07 1.139665428695479932e-07 2.006083121841584216e-07 1.972732945887401002e-07 1.664816551283365698e-07 7.325274253844327177e-08
5.780000000000000000e+02 5.780000000000000000e+02 4.762511700391769409e-02 1.281270698427761090e-07 1.292388418505652226e-07 1.137901080028314027e-07 2.011221909015148412e-07 2.004969132940459531e-07 1.664834030634665396e-07 7.319154349261225434e-08
5.850000000000000000e+02 5.850000000000000000e+02 4.762511700391769409e-02 1.284596748973854119e-07 1.294073683766328031e-07 1.141023417972064635e-07 2.003877028755596257e-07 1.959695339337486075e-07 1.664718922711472260e-07 7.316567973703058669e-08
5.920000000000000000e+02 5.920000000000000000e+02 4.762512072920799255e-02 1.287985043063599733e-07 1.297143086276264512e-07 1.138206755513238022e-07 2.010009438890847377e-07 1.997697296474143513e-07 1.664711106741378899e-07 7.306519478333939333e-08
5.990000000000000000e+02 5.990000000000000000e+02 4.762512072920799255e-02 1.286932587163391872e-07 1.293433768978502485e-07 1.139353216217386944e-07 2.006839423529527267e-07 1.978934420776568004e-07 1.664670463696893421e-07 7.302552518240190693e-08
6.070000000000000000e+02 6.070000000000000000e+02 4.762511700391769409e-02 1.289367475010294584e-07 1.297144933687377488e-07 1.137833933739784698e-07 2.010115167649928480e-07 1.998504330913419835e-07 1.665049893517789315e-07 7.312169003625967889e-08
6.140000000000000000e+02 6.140000000000000000e+02 4.762511700391769409e-02 1.286669970568254939e-07 1.292151239340455504e-07 1.138980891823848651e-07 2.006945862831344130e-07 1.979746713232088950e-07 1.665016782226302894e-07 7.308950245032974635e-08
6.220000000000000000e+02 6.220000000000000000e+02 4.762511700391769409e-02 1.287247783920975053e-07 1.293012417136196746e-07 1.138768297437309229e-07 2.007140125215300941e-07 1.980091752784574055e-07 1.664956812419404741e-07 7.306354632419242989e-08
6.290000000000000000e+02 6.290000000000000000e+02 4.762511700391769409e-02 1.287059916421640082e-07 1.287366444557846989e-07 1.140260934562320472e-07 2.004214394446535152e-07 1.963174014463220374e-07 1.664999871309191803e-07 7.301232329837148427e-08
6.370000000000000000e+02 6.370000000000000000e+02 4.762511700391769409e-02 1.286079793771932600e-07 1.280424015703829355e-07 1.139316623266495299e-07 2.005640169500111369e-07 1.971601051309335162e-07 1.664849378357757814e-07 7.293183301726458012e-08
6.450000000000000000e+02 6.450000000000000000e+02 4.762512072920799255e-02 1.287395008375824546e-07 1.280750012710996089e-07 1.143813221915479517e-07 2.001310548394030775e-07 1.946134062791315955e-07 1.664895279418487917e-07 7.288149816986333462e-08
6.530000000000000000e+02 6.530000000000000000e+02 4.762511700391769409e-02 1.290279385557369096e-07 1.276479792977625038e-07 1.136555809466699429e-07 2.017420968059013830e-07 2.036382369396960712e-07 1.664847530946644838e-07 7.282180547463212861e-08
6.610000000000000000e+02 6.610000000000000000e+02 4.762511700391769409e-02 1.288241548991209129e-07 1.278952339589523035e-07 1.138654610599587613e-07 2.006505468443720019e-07 1.975698893375010812e-07 1.665242166382085998e-07 7.288696224350132979e-08
6.690000000000000000e+02 6.690000000000000000e+02 4.762511700391769409e-02 1.287687183548769099e-07 1.282144097558557405e-07 1.140591407988722494e-07 2.003127264060822199e-07 1.956548203452257439e-07 1.665249129700896447e-07 7.281902014710794901e-08
6.770000000000000000e+02 6.770000000000000000e+02 4.762511700391769409e-02 1.283338804114464438e-07 1.272527754281327361e-07 1.137026188757772616e-07 2.012656210581553751e-07 2.009459336704821908e-07 1.665132174366590334e-07 7.278226377138707903e-08
6.860000000000000000e+02 6.860000000000000000e+02 4.762512072920799255e-02 1.282449346717839944e-07 1.275497396591163124e-07 1.138659655453011510e-07 2.006464399073593086e-07 1.975076031612843508e-07 1.665103184222971322e-07 7.271214741422227235e-08
6.940000000000000000e+02 6.940000000000000000e+02 4.762511700391769409e-02 1.286608863892979571e-07 1.281843395872783731e-07 1.136684488756145583e-07 2.015233064867061330e-07 2.024047205395618221e-07 1.665118674054610892e-07 7.264483770086371806e-08
7.020000000000000000e+02 7.020000000000000000e+02 4.762511700391769409e-02 1.289027551365506952e-07 1.288860573822603328e-07 1.138957870239210024e-07 2.006562596079675131e-07 1.975837307099936879e-07 1.665422217911327607e-07 7.271497537431059754e-08
7.110000000000000000e+02 7.110000000000000000e+02 4.762511700391769409e-02 1.287457678245118586e-07 1.285434478859315277e-07 1.138441163561765279e-07 2.008405886044783983e-07 1.986218762795033399e-07 1.665401327954896260e-07 7.268742052701782086e-08
7.200000000000000000e+02 7.200000000000000000e+02 4.762511700391769409e-02 1.287713899955633678e-07 1.291671480885270284e-07 1.139106089453889581e-07 2.006530479548018775e-07 1.975356411776374443e-07 1.665396212047198787e-07 7.262298140631173737e-08
7.290000000000000000e+02 7.290000000000000000e+02 4.762511700391769409e-02 1.287873345745538245e-07 1.292223146265314426e-07 1.138567640168730577e-07 2.008377748552447883e-07 1.985755488931317814e-07 1.665323168253962649e-07 7.254251954691426363e-08
7.380000000000000000e+02 7.380000000000000000e+02 4.762512072920799255e-02 1.290482458671249333e-07 1.297931220278769615e-07 1.138478751272486988e-07 2.008359558658412425e-07 1.985532662729383446e-07 1.665280819906911347e-07 7.248102207313422696e-08
7.470000000000000000e+02 7.470000000000000000e+02 4.762511700391769409e-02 1.287889119794272119e-07 1.291560209892850253e-07 1.138675145284651080e-07 2.008477224535454297e-07 1.986483368909830460e-07 1.665660249727807241e-07 7.251667000218731118e-08
7.560000000000000000e+02 7.560000000000000000e+02 4.762511700391769409e-02 1.288385647058021277e-07 1.289352127287202165e-07 1.137899658942842507e-07 2.011003630286722910e-07 2.000794268042227486e-07 1.665588342802948318e-07 7.250270073200226761e-08
7.650000000000000000e+02 7.650000000000000000e+02 4.762511700391769409e-02 1.288470912186312489e-07 1.284448529759174562e-07 1.139055285648282734e-07 2.006997306125413161e-07 1.978017678538890323e-07 1.665580242615760653e-07 7.244334199185686884e-08
7.740000000000000000e+02 7.740000000000000000e+02 4.762511700391769409e-02 1.291574847073206911e-07 1.290843130163921160e-07 1.139057630439310742e-07 2.006982668945056503e-07 1.977775099248901824e-07 1.665523541305446997e-07 7.238392640829260927e-08
7.840000000000000000e+02 7.840000000000000000e+02 4.762512072920799255e-02 1.291351878762725391e-07 1.290070628101602779e-07 1.137907048587294412e-07 2.010948350061880774e-07 2.000074630359449657e-07 1.665472382228472270e-07 7.230383403111773077e-08
7.940000000000000000e+02 7.940000000000000000e+02 4.762511700391769409e-02 1.290107434215315152e-07 1.289050572950145579e-07 1.138747407480877882e-07 2.008430044497799827e-07 1.986189346325772931e-07 1.665860622779291589e-07 7.236873500460205832e-08
8.030000000000000000e+02 8.030000000000000000e+02 4.762512072920799255e-02 1.290689795041544130e-07 1.290211173454736127e-07 1.138869407668607892e-07 2.008090405070106499e-07 1.984103903396317037e-07 1.665824527208314976e-07 7.231057708168009412e-08
8.130000000000000000e+02 8.130000000000000000e+02 4.762511700391769409e-02 1.291296456429336104e-07 1.291121662916339119e-07 1.138752949714216811e-07 2.008400628028539359e-07 1.985705324614173151e-07 1.665781468318527914e-07 7.220541675678759930e-08
8.230000000000000000e+02 8.230000000000000000e+02 4.762512072920799255e-02 1.291960955995818949e-07 1.291251550128436065e-07 1.138755578722339123e-07 2.008383575002881116e-07 1.985455782005374203e-07 1.665800368755299132e-07 7.218525155394672765e-08
8.330000000000000000e+02 8.330000000000000000e+02 4.762511700391769409e-02 1.292478373215999454e-07 1.291422648819207097e-07 1.138526783961424371e-07 2.008372916861844715e-07 1.985202686682896456e-07 1.665727467070610146e-07 7.205186847158984165e-08
8.430000000000000000e+02 8.430000000000000000e+02 4.762511700391769409e-02 1.296675407047587214e-07 1.300997922726310208e-07 1.138564300617872505e-07 2.008153785482136300e-07 1.984284381251200102e-07 1.666099933572695591e-07 7.215435005036852090e-08
8.540000000000000000e+02 8.540000000000000000e+02 4.762511700391769409e-02 1.293213358621869702e-07 1.297484715223617968e-07 1.138566574354626937e-07 2.008137158782119513e-07 1.984003006327839103e-07 1.665934377115263487e-07 7.205580487834595260e-08
8.640000000000000000e+02 8.640000000000000000e+02 4.762511700391769409e-02 1.296424869678958203e-07 1.301291945310367737e-07 1.137284968422136444e-07 2.012504012327553937e-07 2.008607395964645548e-07 1.665952851226393250e-07 7.204068452892897767e-08
8.750000000000000000e+02 8.750000000000000000e+02 4.762512072920799255e-02 1.299291056966467295e-07 1.302130954172753263e-07 1.137438374598787050e-07 2.012000805962088634e-07 2.006222246109246043e-07 1.665952993334940402e-07 7.197142792847444071e-08
8.860000000000000000e+02 8.860000000000000000e+02 4.762511700391769409e-02 1.301617942317534471e-07 1.303984475953257061e-07 1.137775527126905217e-07 2.009830666338530136e-07 1.993981726400306798e-07 1.666247015918997931e-07 7.197590434770972934e-08
8.960000000000000000e+02 8.960000000000000000e+02 4.762512072920799255e-02 1.301519461094358121e-07 1.307017640783669776e-07 1.138554495128119015e-07 2.007733712616754929e-07 1.981470632017590106e-07 1.666252700260884012e-07 7.195021822781200171e-08
9.070000000000000000e+02 9.070000000000000000e+02 4.762511700391769409e-02 1.298548397699050838e-07 1.301728218550124438e-07 1.138017609036978683e-07 2.009717547934997128e-07 1.992692517660543672e-07 1.666138018663332332e-07 7.185627737271715887e-08
9.190000000000000000e+02 9.190000000000000000e+02 4.762512072920799255e-02 1.295282174851308810e-07 1.296353104862646433e-07 1.138020593316468876e-07 2.009698647498225910e-07 1.992389400129468413e-07 1.666136739686407964e-07 7.178739735991257476e-08
9.300000000000000000e+02 9.300000000000000000e+02 4.762511700391769409e-02 1.296701270803168882e-07 1.297258620525099104e-07 1.138106640041769424e-07 2.009813755421419046e-07 1.993317226833823952e-07 1.666586655346691259e-07 7.185106198903667973e-08
9.410000000000000000e+02 9.410000000000000000e+02 4.762512072920799255e-02 1.294676366114799748e-07 1.292463025492907036e-07 1.139020540108504065e-07 2.006813559773945599e-07 1.975465693249134347e-07 1.666394666699488880e-07 7.178253014217261807e-08
9.530000000000000000e+02 9.530000000000000000e+02 4.762511700391769409e-02 1.295261000677783159e-07 1.294918803296241094e-07 1.139024803364918625e-07 2.006798212050853181e-07 1.975181191937736003e-07 1.666473394834611099e-07 7.166872251218592282e-08
9.640000000000000000e+02 9.640000000000000000e+02 4.762512072920799255e-02 1.296224780844568158e-07 1.297449614412471419e-07 1.139028711349965306e-07 2.006782295893572154e-07 1.974921985947730718e-07 1.666424651602937956e-07 7.157997572448948631e-08
9.760000000000000000e+02 9.760000000000000000e+02 4.762511700391769409e-02 1.300508500889918651e-07 1.299702319101925241e-07 1.138694969426978787e-07 2.007632389222635538e-07 1.980092889652951271e-07 1.666767559527215781e-07 7.163344406535543385e-08
9.880000000000000000e+02 9.880000000000000000e+02 4.762512072920799255e-02 1.295691021141465171e-07 1.291633822120274999e-07 1.136928631240152754e-07 2.013091773278574692e-07 2.010100530469571822e-07 1.666624172003139392e-07 7.157055392781330738e-08
1.000000000000000000e+03 1.000000000000000000e+03 4.762511700391769409e-02 1.297703704494779231e-07 1.291267324177169940e-07 1.136932326062378706e-07 2.013066335848634480e-07 2.009780644129932625e-07 1.666580260462069418e-07 7.153775527513062116e-08
1.013000000000000000e+03 1.013000000000000000e+03 4.762511700391769409e-02 1.293974349891868769e-07 1.285619646296254359e-07 1.139024163876456441e-07 2.006403434506864869e-07 1.972269529915138264e-07 1.666549707124431734e-07 7.142775615420760005e-08
1.025000000000000000e+03 1.025000000000000000e+03 4.762511700391769409e-02 1.291694502469908912e-07 1.281316173162849736e-07 1.137825051955587696e-07 2.007522112990045571e-07 1.978701646976332995e-07 1.666852682546959841e-07 7.144306124473587261e-08
1.038000000000000000e+03 1.038000000000000000e+03 4.762511700391769409e-02 1.289335216370091075e-07 1.276665528848752729e-07 1.137145133611738856e-07 2.010174142696996569e-07 1.995437202140237787e-07 1.666864761773467762e-07 7.136210911085072439e-08
1.050000000000000000e+03 1.050000000000000000e+03 4.762512072920799255e-02 1.284885229324572720e-07 1.268982714464073069e-07 1.136976450766269409e-07 2.010071966651594266e-07 1.994603877619738341e-07 1.666798823407589225e-07 7.126342893570836168e-08
1.063000000000000000e+03 1.063000000000000000e+03 4.762511700391769409e-02 1.285775823589574429e-07 1.274050731581155560e-07 1.135893654691244592e-07 2.013439797110549989e-07 2.016300584273267305e-07 1.667059876808707486e-07 7.133259316560724983e-08
1.076000000000000000e+03 1.076000000000000000e+03 4.762511700391769409e-02 1.286969109060009941e-07 1.275955128221539780e-07 1.135810734353981388e-07 2.014542843653543969e-07 2.017289943978539668e-07 1.667027476059956825e-07 7.121629153061803663e-08
1.089000000000000000e+03 1.089000000000000000e+03 4.762511700391769409e-02 1.285809645423796610e-07 1.278863379639005871e-07 1.141174053032045776e-07 2.003108932058239589e-07 1.950335501987865428e-07 1.666968074687247281e-07 7.108228317065368174e-08
1.103000000000000000e+03 1.103000000000000000e+03 4.762511700391769409e-02 1.284598027950778487e-07 1.273678975621805876e-07 1.135127760676368780e-07 2.016950872985034948e-07 2.031563042237394257e-07 1.667312545805543778e-07 7.119648159914504504e-08
1.116000000000000000e+03 1.116000000000000000e+03 4.762511700391769409e-02 1.282463699681102298e-07 1.268469702608854277e-07 1.135898486381847761e-07 2.013114652754666167e-07 2.009680457604190451e-07 1.667290803197829518e-07 7.110375577212835196e-08
1.130000000000000000e+03 1.130000000000000000e+03 4.762511700391769409e-02 1.278287413697398733e-07 1.264521642951876856e-07 1.137598459877153800e-07 2.008095663086351124e-07 1.980479993335393374e-07 1.667178821662673727e-07 7.100325660758244339e-08
1.144000000000000000e+03 1.144000000000000000e+03 4.762511700391769409e-02 1.275867163030852680e-07 1.261939956975766108e-07 1.136786806910095038e-07 2.010944086805466213e-07 1.997032796907660668e-07 1.667165605567788589e-07 7.089773390589471092e-08
1.158000000000000000e+03 1.158000000000000000e+03 4.762511700391769409e-02 1.273505176868638955e-07 1.260004722780649900e-07 1.137251501859282143e-07 2.009429209692825680e-07 1.987552025184413651e-07 1.667453943809960037e-07 7.094050147316011135e-08
1.172000000000000000e+03 1.172000000000000000e+03 4.762511700391769409e-02 1.273032097515169880e-07 1.260547861647864920e-07 1.137309268983699440e-07 2.009407040759469965e-07 1.987190216823364608e-07 1.667362141688499833e-07 7.084554454195313156e-08
1.187000000000000000e+03 1.187000000000000000e+03 4.762512072920799255e-02 1.273204190965770977e-07 1.262134645685364376e-07 1.137315095434132672e-07 2.009387145562868682e-07 1.986797855124677881e-07 1.667335993715823861e-07 7.079442809754254995e-08
1.201000000000000000e+03 1.201000000000000000e+03 4.762511700391769409e-02 1.274043768262345111e-07 1.266180333914235234e-07 1.137333498490988859e-07 2.009495005950157065e-07 1.987635585010139039e-07 1.667653179993067170e-07 7.080627995037502842e-08
1.216000000000000000e+03 1.216000000000000000e+03 4.762511700391769409e-02 1.275560208569004317e-07 1.267625719947318430e-07 1.138721614779569791e-07 2.005634769375319593e-07 1.964457112535455963e-07 1.667604152544299723e-07 7.071382412959792418e-08
1.231000000000000000e+03 1.231000000000000000e+03 4.762512072920799255e-02 1.278260555181987002e-07 1.273289456094062189e-07 1.137011835794510262e-07 2.010098540949911694e-07 1.990732698686770163e-07 1.667633995339201647e-07 7.059845330559255672e-08
1.246000000000000000e+03 1.246000000000000000e+03 4.762511700391769409e-02 1.272002663199600647e-07 1.264205877760105068e-07 1.137030167797092872e-07 2.010205406577370013e-07 1.991541864754253766e-07 1.667888085421509459e-07 7.062679685532202711e-08
1.261000000000000000e+03 1.261000000000000000e+03 4.762511700391769409e-02 1.272128429263830185e-07 1.264378539644894772e-07 1.137036420573167561e-07 2.010180679690165562e-07 1.991153055769245839e-07 1.667826836637686938e-07 7.055804474020987982e-08
1.277000000000000000e+03 1.277000000000000000e+03 4.762512072920799255e-02 1.269863787456415594e-07 1.260602431329971296e-07 1.137042531240695098e-07 2.010154958043131046e-07 1.990728861755997059e-07 1.667854263587287278e-07 7.046812555699943914e-08
1.292000000000000000e+03 1.292000000000000000e+03 4.762511700391769409e-02 1.271599927576971822e-07 1.265752445078760502e-07 1.138179186455090530e-07 2.007551387350758887e-07 1.975220556005297112e-07 1.668134359533723909e-07 7.048426198252855102e-08
1.308000000000000000e+03 1.308000000000000000e+03 4.762511700391769409e-02 1.266017903844840475e-07 1.259062685221579159e-07 1.136322183015181508e-07 2.012605904155861936e-07 2.004933605803671526e-07 1.668054494530224474e-07 7.039506755290858564e-08
1.324000000000000000e+03 1.324000000000000000e+03 4.762511700391769409e-02 1.266257356746791629e-07 1.258522104308212874e-07 1.138277951895361184e-07 2.006685519972961629e-07 1.969421816738758935e-07 1.667981308628441184e-07 7.029773740896416712e-08
1.340000000000000000e+03 1.340000000000000000e+03 4.762511700391769409e-02 1.269280005544715095e-07 1.266164133539859904e-07 1.136759593123315426e-07 2.012896516134787817e-07 2.005494792456374853e-07 1.668304889790306333e-07 7.033533933054059162e-08
1.357000000000000000e+03 1.357000000000000000e+03 4.762511700391769409e-02 1.276795131843755371e-07 1.274639771509100683e-07 1.135337726054785890e-07 2.029930215030617546e-07 2.106321801420563133e-07 1.668189071324377437e-07 7.019603032176746638e-08
1.373000000000000000e+03 1.373000000000000000e+03 4.762511700391769409e-02 1.275615915119487909e-07 1.273777741062076529e-07 1.134601390617717698e-07 2.073219604881160194e-07 2.337783371331170201e-07 1.668554006073463825e-07 7.022163828196426039e-08
1.390000000000000000e+03 1.390000000000000000e+03 4.762511700391769409e-02 1.270620231252905796e-07 1.265063787059261813e-07 1.137693672603745654e-07 2.014595708033084520e-07 2.001803238727006828e-07 1.668456803827211843e-07 7.009500535559709533e-08
1.407000000000000000e+03 1.407000000000000000e+03 4.762511700391769409e-02 1.273647285415790975e-07 1.270796303742827149e-07 1.139738969868631102e-07 2.014410114270503982e-07 2.002035017767411773e-07 1.668646660846206942e-07 7.009411007175003760e-08
1.425000000000000000e+03 1.425000000000000000e+03 4.762511700391769409e-02 1.278223749068274628e-07 1.270690006549557438e-07 1.138796577038192481e-07 2.017259390640901984e-07 2.021561442688835086e-07 1.668576743441008148e-07 7.000994628469925374e-08
1.442000000000000000e+03 1.442000000000000000e+03 4.762511700391769409e-02 1.279166212952986825e-07 1.269984863938589115e-07 1.139652070492047642e-07 2.012983486565644853e-07 1.995109641939052381e-07 1.668530558163183741e-07 6.985302292150663561e-08
1.460000000000000000e+03 1.460000000000000000e+03 4.762511700391769409e-02 1.281328678714999114e-07 1.273217407060656114e-07 1.141883885225070117e-07 2.009783486300875666e-07 1.974786982827936299e-07 1.668845470703672618e-07 6.990053691424691351e-08
1.478000000000000000e+03 1.478000000000000000e+03 4.762511700391769409e-02 1.285976338749605929e-07 1.275858636518023559e-07 1.141083885158877820e-07 2.012850330856963410e-07 1.990398885709510068e-07 1.668800138077131123e-07 6.972242516667392920e-08
1.496000000000000000e+03 1.496000000000000000e+03 4.762511700391769409e-02 1.288444479996542213e-07 1.277422825296525843e-07 1.140606755711814913e-07 2.012955917507497361e-07 1.991125628819645499e-07 1.669127271952675073e-07 6.982737232874569600e-08
1.514000000000000000e+03 1.514000000000000000e+03 4.762511700391769409e-02 1.286522319787763990e-07 1.276265493288519792e-07 1.140723000503385265e-07 2.013518667354219360e-07 1.994204410493694013e-07 1.669104818802225054e-07 6.971851007619989105e-08
1.533000000000000000e+03 1.533000000000000000e+03 4.762511700391769409e-02 1.289189270892165950e-07 1.277395398346925504e-07 1.143220629273855593e-07 2.007668769010706455e-07 1.959039792609473807e-07 1.669000226911521167e-07 6.957386489148120745e-08
1.551000000000000000e+03 1.551000000000000000e+03 4.762511700391769409e-02 1.287278479367159889e-07 1.277636414442895330e-07 1.141213985533795494e-07 2.013601516637208988e-07 1.994462337506774929e-07 1.669314997343462892e-07 6.963968246509466553e-08
1.570000000000000000e+03 1.570000000000000000e+03 4.762511700391769409e-02 1.287396855786937522e-07 1.282890309539652662e-07 1.140615069061823306e-07 2.014743500922122621e-07 1.998992900098528480e-07 1.669282596594712231e-07 6.949730391170305666e-08
1.590000000000000000e+03 1.590000000000000000e+03 4.762511700391769409e-02 1.282448351958009880e-07 1.274063379241852090e-07 1.141218817224398663e-07 2.013006366041736328e-07 1.989326676721248077e-07 1.669605751430935925e-07 6.952070208399163675e-08
1.609000000000000000e+03 1.609000000000000000e+03 4.762511700391769409e-02 1.280758965549466666e-07 1.273930365641717799e-07 1.141096532819574350e-07 2.013904207842642791e-07 1.993773111053087632e-07 1.669477711629951955e-07 6.938533658740198007e-08
1.629000000000000000e+03 1.629000000000000000e+03 4.762511700391769409e-02 1.285663557837324333e-07 1.279193639902587165e-07 1.141280634442409792e-07 2.014001836414536228e-07 1.994435336882816046e-07 1.669818630034569651e-07 6.940351937601008103e-08
1.649000000000000000e+03 1.649000000000000000e+03 4.762511700391769409e-02 1.290749338522800826e-07 1.301599468206404708e-07 1.141293282103106321e-07 2.013983504411953618e-07 1.993953304690876394e-07 1.669789639890950639e-07 6.926162399167878903e-08
1.669000000000000000e+03 1.669000000000000000e+03 4.762511700391769409e-02 1.291146816129185027e-07 1.299440839375165524e-07 1.141019794204112259e-07 2.011391160294806468e-07 1.979878874180940329e-07 1.669680358418190735e-07 6.908528149551784736e-08
1.690000000000000000e+03 1.690000000000000000e+03 4.762511700391769409e-02 1.295268532430782216e-07 1.306341204099226161e-07 1.139569789643246622e-07 2.017523570430057589e-07 2.017320923641818808e-07 1.670003513254414429e-07 6.911357530725581455e-08
1.710000000000000000e+03 1.710000000000000000e+03 4.762511700391769409e-02 1.297343317219201708e-07 1.306130883449441171e-07 1.141278929139843967e-07 2.012778708149198792e-07 1.989732538731914246e-07 1.669958322736420087e-07 6.900623361616453622e-08
1.731000000000000000e+03 1.731000000000000000e+03 4.762511700391769409e-02 1.300863061715062940e-07 1.307474661871310673e-07 1.141294916351398570e-07 2.013058093552899663e-07 1.991685252278330154e-07 1.670203459980257321e-07 6.900839366608124692e-08
1.753000000000000000e+03 1.753000000000000000e+03 4.762511700391769409e-02 1.302455103768807021e-07 1.307262493810412707e-07 1.141505165946909983e-07 2.014248821069486439e-07 1.998549379322867026e-07 1.670257034902533633e-07 6.886276793238721439e-08
1.774000000000000000e+03 1.774000000000000000e+03 4.762511700391769409e-02 1.304669012824888341e-07 1.310598776171900681e-07 1.142087171501771081e-07 2.013158564295736142e-07 1.989349698305886704e-07 1.670476734716430656e-07 6.884786785121832509e-08
1.796000000000000000e+03 1.796000000000000000e+03 4.762511700391769409e-02 1.304301378013406065e-07 1.308906973918055883e-07 1.141850702879310120e-07 2.015683833178627538e-07 2.003446155640631332e-07 1.670402127729175845e-07 6.871309921052670688e-08
1.818000000000000000e+03 1.818000000000000000e+03 4.762511700391769409e-02 1.303320544820962823e-07 1.306963071101563401e-07 1.143983539009241213e-07 2.009976753925002413e-07 1.969726355355305714e-07 1.670821205834727152e-07 6.871177049561083550e-08
1.840000000000000000e+03 1.840000000000000000e+03 4.762511700391769409e-02 1.304020003090045066e-07 1.310628618966802605e-07 1.142501275808172068e-07 2.015372473351817462e-07 1.999959806653350824e-07 1.670708513756835600e-07 6.857897716372463037e-08
1.863000000000000000e+03 1.863000000000000000e+03 4.762511700391769409e-02 1.296812257578494609e-07 1.305715073840474361e-07 1.144439210065684165e-07 2.010262818430419429e-07 1.969649048305655015e-07 1.670998699410120025e-07 6.854216394458489958e-08
1.886000000000000000e+03 1.886000000000000000e+03 4.762512072920799255e-02 1.295850751148464042e-07 1.302065584241063334e-07 1.142743215609698382e-07 2.014416793372220127e-07 1.997224217120674439e-07 1.670866254244174343e-07 6.841313648919822299e-08
1.909000000000000000e+03 1.909000000000000000e+03 4.762511700391769409e-02 1.293165752258573775e-07 1.295763070174871245e-07 1.145455073015000380e-07 2.008694082178408280e-07 1.962560958190806559e-07 1.671280216442028177e-07 6.843828970204413054e-08
1.932000000000000000e+03 1.932000000000000000e+03 4.762511700391769409e-02 1.297257483656721888e-07 1.305101591242419090e-07 1.145503247812484915e-07 2.011032762538889074e-07 1.975967620637675282e-07 1.671164255867552129e-07 6.828030052474787226e-08
1.956000000000000000e+03 1.956000000000000000e+03 4.762511700391769409e-02 1.298753460332591203e-07 1.304272672086881357e-07 1.144600219049607404e-07 2.013094047015329124e-07 1.989498912280396326e-07 1.671448615070403321e-07 6.824576104236257379e-08
1.980000000000000000e+03 1.980000000000000000e+03 4.762511700391769409e-02 1.299963940937232110e-07 1.316365114689688198e-07 1.144743890790778096e-07 2.013524635913199745e-07 1.990859033185188309e-07 1.671403992986597586e-07 6.811849573296058225e-08
2.004000000000000000e+03 2.004000000000000000e+03 4.762511700391769409e-02 1.303335182001319481e-07 1.322556357763460255e-07 1.143398193903522042e-07 2.014313764675534912e-07 1.996918967961391900e-07 1.671779443768173223e-07 6.810883945718160248e-08
2.029000000000000000e+03 2.029000000000000000e+03 4.762511700391769409e-02 1.305120349570643157e-07 1.329351704271175549e-07 1.145572525729221525e-07 2.012155846387031488e-07 1.982370321229609544e-07 1.672032823307745275e-07 6.811438169052053127e-08
2.053000000000000000e+03 2.053000000000000000e+03 4.762512072920799255e-02 1.301555130339693278e-07 1.320999416520862724e-07 1.142809438192671223e-07 2.012873636658696341e-07 1.985828959050195408e-07 1.672074745329155121e-07 6.795429641215378069e-08
2.079000000000000000e+03 2.079000000000000000e+03 4.762511700391769409e-02 1.299920597830350744e-07 1.316813182938858517e-07 1.142046528457285604e-07 2.016741120769438567e-07 2.008863191349519184e-07 1.672336082947367686e-07 6.789092310555133736e-08
2.104000000000000000e+03 2.104000000000000000e+03 4.762511700391769409e-02 1.292927009899358382e-07 1.306187868976849131e-07 1.143056707064715738e-07 2.013296551695020753e-07 1.988714757317211479e-07 1.672197669222441618e-07 6.781711192616057815e-08
2.130000000000000000e+03 2.130000000000000000e+03 4.762511700391769409e-02 1.291819131665761233e-07 1.303877610325798742e-07 1.145590289297615527e-07 2.008936945685491082e-07 1.961525555316256941e-07 1.672580225431374856e-07 6.776178196332693915e-08
2.156000000000000000e+03 2.156000000000000000e+03 4.762511700391769409e-02 1.287458815113495803e-07 1.298680700756449369e-07 1.147743873275430815e-07 2.008388406693484285e-07 1.958607782626131666e-07 1.672500786753516877e-07 6.759957216218026588e-08
2.182000000000000000e+03 2.182000000000000000e+03 4.762511700391769409e-02 1.293710880645448924e-07 1.311013164695395972e-07 1.144678591913361743e-07 2.010331883184335311e-07 1.970815191043584491e-07 1.672839573529927293e-07 6.759572812597980374e-08
2.209000000000000000e+03 2.209000000000000000e+03 4.762511700391769409e-02 1.299494982731630444e-07 1.323172966749552870e-07 1.142342185289635381e-07 2.019468325897832983e-07 2.023095788672435447e-07 1.672860889812000096e-07 6.738586222354570054e-08
2.236000000000000000e+03 2.236000000000000000e+03 4.762511700391769409e-02 1.305768648762750672e-07 1.338381281357214903e-07 1.143437415862536000e-07 2.014862445776088862e-07 1.995851448555185925e-07 1.673073484198539518e-07 6.741097280382746249e-08
2.264000000000000000e+03 2.264000000000000000e+03 4.762511700391769409e-02 1.303049543821543921e-07 1.335007482339278795e-07 1.143785439694511297e-07 2.014989632925789920e-07 1.996338312437728746e-07 1.673466698548509157e-07 6.733637292200000957e-08
2.292000000000000000e+03 2.292000000000000000e+03 4.762511700391769409e-02 1.294609290880543995e-07 1.322891876043286175e-07 1.143641767953340604e-07 2.011640418686511111e-07 1.977086014903761679e-07 1.673392944212537259e-07 6.715117706335149705e-08
2.320000000000000000e+03 2.320000000000000000e+03 4.762511700391769409e-02 1.293377778210924589e-07 1.317768010267172940e-07 1.142724528335747891e-07 2.011965847259489237e-07 1.979903316851050477e-07 1.673626144338413724e-07 6.715811196045251563e-08
2.348000000000000000e+03 2.348000000000000000e+03 4.762511700391769409e-02 1.297000267186376732e-07 1.316641089488257421e-07 1.141668590776134806e-07 2.017270475107579841e-07 2.007694774874835275e-07 1.673922014333584229e-07 6.713846545380874886e-08
2.377000000000000000e+03 2.377000000000000000e+03 4.762511700391769409e-02 1.288728128656657645e-07 1.304141505897860043e-07 1.145192314311316295e-07 2.009448536455238354e-07 1.962044393621908966e-07 1.673950009717373177e-07 6.698058996335021220e-08
2.406000000000000000e+03 2.406000000000000000e+03 4.762511700391769409e-02 1.287049116172056529e-07 1.295785381216774113e-07 1.143645818046934437e-07 2.012254753935849294e-07 1.979162789211841300e-07 1.674163740972289816e-07 6.697970178493051208e-08
2.435000000000000000e+03 2.435000000000000000e+03 4.762511700391769409e-02 1.285186073118893546e-07 1.284943067503263592e-07 1.142173360335618781e-07 2.017258822206713376e-07 2.005076424893559306e-07 1.674547434049600270e-07 6.694614285152056254e-08
2.465000000000000000e+03 2.465000000000000000e+03 4.762511700391769409e-02 1.292399929297971539e-07 1.294628475534409517e-07 1.143916676937806187e-07 2.012704385379038285e-07 1.976928132307875785e-07 1.674506648896567640e-07 6.670092744798239437e-08
2.496000000000000000e+03 2.496000000000000000e+03 4.762511700391769409e-02 1.294821601049989113e-07 1.288212274630495813e-07 1.143553660654106352e-07 2.015018623069408932e-07 1.989910884958590032e-07 1.674718390631824150e-07 6.665946017392343492e-08
2.526000000000000000e+03 2.526000000000000000e+03 4.762511700391769409e-02 1.294253877404116793e-07 1.290326139269382111e-07 1.143415957471916045e-07 2.015724618331660167e-07 1.996604765963638783e-07 1.675078920015948825e-07 6.664758700480888365e-08
2.557000000000000000e+03 2.557000000000000000e+03 4.762511700391769409e-02 1.295268390322235064e-07 1.302377654610609170e-07 1.143660455227291095e-07 2.015988656012268621e-07 1.997279639454063727e-07 1.675298761938393000e-07 6.664302532044530381e-08
2.589000000000000000e+03 2.589000000000000000e+03 4.762511700391769409e-02 1.298709833008615533e-07 1.305505605841972283e-07 1.142388867947374820e-07 2.020245091216565925e-07 2.021851912559213815e-07 1.675261529499039170e-07 6.643740135814368841e-08
2.620000000000000000e+03 2.620000000000000000e+03 4.762511700391769409e-02 1.306405721379633178e-07 1.320557458939219941e-07 1.145425159165824880e-07 2.012612299040483776e-07 1.975520689256882179e-07 1.675563794378831517e-07 6.639042737788258819e-08
2.652000000000000000e+03 2.652000000000000000e+03 4.762511700391769409e-02 1.301690417676582001e-07 1.313101449795794906e-07 1.143794108315887570e-07 2.016943341232035891e-07 1.998260330537959817e-07 1.675853553706474486e-07 6.636021510075806873e-08
2.685000000000000000e+03 2.685000000000000000e+03 4.762511700391769409e-02 1.295382077159956680e-07 1.305343317881124676e-07 1.144522130402947369e-07 2.017980165192057029e-07 2.005286177109155688e-07 1.675740008977300022e-07 6.614448011532658711e-08
2.718000000000000000e+03 2.718000000000000000e+03 4.762511700391769409e-02 1.295248921451275237e-07 1.300152092653661384e-07 1.146369044136008597e-07 2.016132611970533617e-07 1.994086034073916380e-07 1.676150560570022208e-07 6.608262737017867039e-08
2.751000000000000000e+03 2.751000000000000000e+03 4.762511700391769409e-02 1.295579323823403683e-07 1.300826824035539175e-07 1.148279551443920354e-07 2.014272553196860827e-07 1.984933390986043378e-07 1.676341696565941675e-07 6.614686043349138345e-08
2.785000000000000000e+03 2.785000000000000000e+03 4.762511700391769409e-02 1.297522942422801862e-07 1.302058194596611429e-07 1.146659940332028782e-07 2.015165705415711273e-07 1.989835993754240917e-07 1.676676504303031834e-07 6.608116365214300458e-08
2.819000000000000000e+03 2.819000000000000000e+03 4.762512072920799255e-02 1.296573373110732064e-07 1.302884413689753274e-07 1.145968440141587052e-07 2.016473388266604161e-07 1.997270402398498845e-07 1.676929173299868125e-07 6.601033675224243780e-08
2.854000000000000000e+03 2.854000000000000000e+03 4.762511700391769409e-02 1.299104752661150997e-07 1.313231337007891852e-07 1.147105734844444669e-07 2.014243420944694662e-07 1.983679567274521105e-07 1.676972516406749492e-07 6.578308386906428495e-08
2.889000000000000000e+03 2.889000000000000000e+03 4.762511700391769409e-02 1.299721503755790764e-07 1.314555078124612919e-07 1.144471397651614097e-07 2.020872358343694941e-07 2.020287013237975771e-07 1.677221916907001287e-07 6.572710731234110426e-08
2.924000000000000000e+03 2.924000000000000000e+03 4.762511700391769409e-02 1.302781811318709515e-07 1.319405384947458515e-07 1.144129058161524881e-07 2.024767979946773266e-07 2.048688827471778495e-07 1.677556724644091446e-07 6.567286447989317821e-08
2.960000000000000000e+03 2.960000000000000000e+03 4.762511700391769409e-02 1.300882388477475615e-07 1.327091752045816975e-07 1.144937868957640603e-07 2.019240525896748295e-07 2.015790556697538705e-07 1.677910432817952824e-07 6.561081988820660627e-08
2.996000000000000000e+03 2.996000000000000000e+03 4.762511700391769409e-02 1.292232241212332156e-07 1.308666384147727513e-07 1.147401818002435903e-07 2.014678273098979844e-07 1.987498166045043035e-07 1.678128569437831175e-07 6.556646781064046081e-08
3.033000000000000000e+03 3.033000000000000000e+03 4.762511700391769409e-02 1.293963549642285216e-07 1.313521664769723429e-07 1.145916357359055837e-07 2.014715363429786521e-07 1.986739306403251248e-07 1.678182854902843246e-07 6.535623953141111997e-08
3.070000000000000000e+03 3.070000000000000000e+03 4.762511700391769409e-02 1.295867519957027980e-07 1.323890188587029115e-07 1.147163928294503421e-07 2.015735987015432329e-07 1.991133729006833164e-07 1.678475314292882103e-07 6.526133944362300099e-08
3.108000000000000000e+03 3.108000000000000000e+03 4.762511700391769409e-02 1.305678409835309139e-07 1.346202651575367781e-07 1.145043952988089586e-07 2.017502822582173394e-07 2.001260526185433264e-07 1.678682082228988293e-07 6.522045481460736482e-08
3.146000000000000000e+03 3.146000000000000000e+03 4.762511700391769409e-02 1.305945289686860633e-07 1.349434910480340477e-07 1.146412742514257843e-07 2.014226794244677876e-07 1.982143658096902072e-07 1.679030532386605046e-07 6.516114581245346926e-08
3.184000000000000000e+03 3.184000000000000000e+03 4.762511700391769409e-02 1.307902692815332557e-07 1.352201479676296003e-07 1.146188708389672684e-07 2.015557925005850848e-07 1.988565401234154706e-07 1.679332086723661632e-07 6.511713479540048866e-08
3.223000000000000000e+03 3.223000000000000000e+03 4.762511700391769409e-02 1.313710669137435616e-07 1.358606454004984698e-07 1.147649655308669026e-07 2.014082411960771424e-07 1.980669708245841321e-07 1.679685084354787250e-07 6.505364069653296610e-08
3.263000000000000000e+03 3.263000000000000000e+03 4.762511700391769409e-02 1.316227411507497891e-07 1.355631411570357159e-07 1.146719768030379782e-07 2.017712859014864080e-07 1.999309517941583181e-07 1.680079577681681258e-07 6.497084115153484163e-08
3.303000000000000000e+03 3.303000000000000000e+03 4.762511700391769409e-02 1.311800019720976707e-07 1.348272604673184105e-07 1.149329165173185174e-07 2.014301401231932687e-07 1.980104826770912041e-07 1.680311356722086202e-07 6.496226490071421722e-08
3.343000000000000000e+03 3.343000000000000000e+03 4.762511700391769409e-02 1.307422223817411577e-07 1.348456066807557363e-07 1.148187962485280877e-07 2.017589650904483278e-07 1.998961209892513580e-07 1.680631953604461160e-07 6.486963854968053056e-08
3.384000000000000000e+03 3.384000000000000000e+03 4.762511700391769409e-02 1.313458142249146476e-07 1.347995066680596210e-07 1.149169932546101336e-07 2.015212174910629983e-07 1.988536411090535694e-07 1.680901249301314238e-07 6.478203573578866781e-08
3.426000000000000000e+03 3.426000000000000000e+03 4.762511700391769409e-02 1.319103120067666168e-07 1.362908363944370649e-07 1.151068360627505172e-07 2.012483832913858350e-07 1.970860949995767442e-07 1.681328285485506058e-07 6.470670399494338199e-08
3.468000000000000000e+03 3.468000000000000000e+03 4.762511700391769409e-02 1.317829827485184069e-07 1.358552452757066931e-07 1.148924155813801917e-07 2.017141724763860111e-07 1.997431127165327780e-07 1.681628845062732580e-07 6.464165380748454481e-08
3.510000000000000000e+03 3.510000000000000000e+03 4.762511700391769409e-02 1.312540405251638731e-07 1.354484879811934661e-07 1.148309110021727975e-07 2.015810167677045683e-07 1.988425708532304270e-07 1.682016517179363291e-07 6.458935075670524384e-08
3.553000000000000000e+03 3.553000000000000000e+03 4.762511700391769409e-02 1.305718626554153161e-07 1.345337494740306283e-07 1.148408941276102269e-07 2.015808746591574163e-07 1.986640825180074899e-07 1.682357009258339531e-07 6.451836043197545223e-08
3.597000000000000000e+03 3.597000000000000000e+03 4.762511700391769409e-02 1.308927295440298622e-07 1.344400146763291559e-07 1.146727441891925992e-07 2.019435356714893715e-07 2.004994854587494046e-07 1.682657853052660357e-07 6.438720845380885294e-08
3.641000000000000000e+03 3.641000000000000000e+03 4.762511700391769409e-02 1.307951293938458548e-07 1.344941154002299299e-07 1.148435728737240424e-07 2.018710887341512716e-07 1.995820611000453937e-07 1.683000903085485334e-07 6.435368504753569141e-08
3.686000000000000000e+03 3.686000000000000000e+03 4.762511700391769409e-02 1.301745555792876985e-07 1.329200784994100104e-07 1.149293709090670745e-07 2.017097529005695833e-07 1.986159361422323855e-07 1.683411170461113215e-07 6.425317167213506764e-08
3.731000000000000000e+03 3.731000000000000000e+03 4.762511700391769409e-02 1.301384457974563702e-07 1.325873597579629859e-07 1.144201888791940291e-07 2.023089251679266454e-07 2.019418445797782624e-07 1.683635701965613407e-07 6.418601117275102297e-08
3.777000000000000000e+03 3.777000000000000000e+03 4.762511700391769409e-02 1.297371881037179264e-07 1.328050132087810198e-07 1.146699233345316316e-07 2.020317708684160607e-07 2.002749397433944978e-07 1.683997794543756754e-07 6.405989694258096279e-08
3.823000000000000000e+03 3.823000000000000000e+03 4.762511700391769409e-02 1.298343335065510473e-07 1.337830184411359369e-07 1.147887189745233627e-07 2.015062250393384602e-07 1.974427590312188840e-07 1.684342834096241859e-07 6.401968732916429872e-08
3.870000000000000000e+03 3.870000000000000000e+03 4.762511700391769409e-02 1.297494804930465762e-07 1.337258055400525336e-07 1.148224981761813979e-07 2.016141280591909890e-07 1.976496406541627948e-07 1.684714021621402935e-07 6.394834883849398466e-08
3.917000000000000000e+03 3.917000000000000000e+03 4.762511700391769409e-02 1.310693988898492535e-07 1.365482802384576644e-07 1.148190591493403190e-07 2.016595601617154898e-07 1.979667842988419579e-07 1.685035186937966500e-07 6.383742601201447542e-08
3.965000000000000000e+03 3.965000000000000000e+03 4.762511700391769409e-02 1.316504523174444330e-07 1.379285521352358046e-07 1.147900619002939493e-07 2.015673743471779744e-07 1.973618850570346694e-07 1.685481834101665299e-07 6.373073091481273877e-08
4.014000000000000000e+03 4.014000000000000000e+03 4.762511700391769409e-02 1.318514932791003957e-07 1.378961229647757136e-07 1.144902697092220478e-07 2.021879481617361307e-07 2.010729929224908119e-07 1.686216677398988395e-07 6.386777329225878930e-08
4.063000000000000000e+03 4.063000000000000000e+03 4.762511700391769409e-02 1.319966145274520386e-07 1.382400540705930325e-07 1.144718595469385036e-07 2.020105256406168337e-07 1.998916729917254997e-07 1.686584027993376367e-07 6.376083661052689422e-08
4.113000000000000000e+03 4.113000000000000000e+03 4.762511700391769409e-02 1.317316105087229516e-07 1.379991374506062130e-07 1.146574106769548962e-07 2.016712699060008163e-07 1.977540620146100991e-07 1.686881176965471241e-07 6.364258098301434075e-08
4.163000000000000000e+03 4.163000000000000000e+03 4.762511700391769409e-02 1.315502373699928285e-07 1.377950837877506274e-07 1.146266299656417686e-07 2.015697617707701284e-07 1.969978882243594853e-07 1.687269843841932015e-07 6.354056125701390556e-08
4.215000000000000000e+03 4.215000000000000000e+03 4.762511700391769409e-02 1.308913937236866332e-07 1.377959648607429699e-07 1.143813364024026669e-07 2.023329557232500520e-07 2.016236351209954591e-07 1.687801898242469179e-07 6.349301884256419726e-08
4.266000000000000000e+03 4.266000000000000000e+03 4.762511700391769409e-02 1.304562573523071478e-07 1.370073761108869803e-07 1.146255144135466253e-07 2.017732754211465362e-07 1.981472621537250234e-07 1.688510309350021998e-07 6.355337944796701777e-08
4.318000000000000000e+03 4.318000000000000000e+03 4.762511700391769409e-02 1.313440662897846778e-07 1.387181214340671431e-07 1.144650525475299219e-07 2.024439709202852100e-07 2.019655624962979346e-07 1.688819395440077642e-07 6.345212000269384589e-08
4.371000000000000000e+03 4.371000000000000000e+03 4.762511700391769409e-02 1.322291893757210346e-07 1.389375086091604317e-07 1.144252124163358530e-07 2.020359204379928997e-07 1.993835354596740217e-07 1.689323454456825857e-07 6.331961799332930241e-08
4.425000000000000000e+03 4.425000000000000000e+03 4.762511700391769409e-02 1.319499460805673152e-07 1.384944283699951484e-07 1.144907386674276495e-07 2.021008782548960880e-07 1.996513390167820035e-07 1.689924431502731750e-07 6.345741354607525864e-08
4.479000000000000000e+03 4.479000000000000000e+03 4.762511700391769409e-02 1.319990872161724837e-07 1.385994465863404912e-07 1.144572649991459912e-07 2.022441378812800394e-07 2.003669976602395764e-07 1.690395947662182152e-07 6.330878932203631848e-08
4.534000000000000000e+03 4.534000000000000000e+03 4.762511700391769409e-02 1.330013930100903963e-07 1.400129718831522041e-07 1.142607644055715355e-07 2.023426617370205349e-07 2.004197199312329758e-07 1.690848847601955640e-07 6.320211554111665464e-08
4.590000000000000000e+03 4.590000000000000000e+03 4.762511700391769409e-02 1.336992312417351059e-07 1.423822624246895430e-07 1.143736483300017426e-07 2.021087937009724556e-07 1.989522218082129257e-07 1.691529689651360968e-07 6.328200186089816270e-08
4.646000000000000000e+03 4.646000000000000000e+03 4.762511700391769409e-02 1.338737831702019321e-07 1.427422517963350401e-07 1.142375225526848226e-07 2.023115683869036729e-07 1.999584782197416644e-07 1.691999500508245546e-07 6.317670653288587346e-08
4.703000000000000000e+03 4.703000000000000000e+03 4.762511700391769409e-02 1.342079087862657616e-07 1.447813815502740908e-07 1.140524048537372437e-07 2.031117816159166978e-07 2.044489946229077759e-07 1.692673237130293273e-07 6.326789048216596711e-08
4.761000000000000000e+03 4.761000000000000000e+03 4.762511700391769409e-02 1.340900155355484458e-07 1.450855222628888441e-07 1.143049672691631713e-07 2.024280121304400382e-07 2.000202101726245019e-07 1.693218081300074118e-07 6.310642675089184195e-08
4.819000000000000000e+03 4.819000000000000000e+03 4.762511700391769409e-02 1.344699143146499409e-07 1.465842132120087626e-07 1.143602688102873799e-07 2.021740641566793784e-07 1.986125681696648826e-07 1.693754683174120146e-07 6.298751031863503158e-08
4.878000000000000000e+03 4.878000000000000000e+03 4.762511700391769409e-02 1.348837912473754841e-07 1.473599269274927792e-07 1.144185404200470657e-07 2.024182350623959792e-07 2.000782330924266716e-07 1.694595255230524344e-07 6.304317423655447783e-08
4.938000000000000000e+03 4.938000000000000000e+03 4.762511700391769409e-02 1.349896194824395934e-07 1.477147151263125124e-07 1.147293531289506063e-07 2.025439727049160865e-07 2.004843224767682841e-07 1.695131146561834612e-07 6.287599774168484146e-08
4.998000000000000000e+03 4.998000000000000000e+03 4.762511700391769409e-02 1.341971511692463537e-07 1.463456982264688122e-07 1.147010877389220695e-07 2.025695238216940197e-07 2.002975776349558146e-07 1.695939744195129606e-07 6.296371424241442583e-08


==> conv_gen_norm.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 2.332989424467086792e-01 7.812903076410293579e-02 6.331343203783035278e-02 6.717658787965774536e-02 8.551320433616638184e-02 1.336588561534881592e-01 2.649586200714111328e-01 3.166949748992919922e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.789138913154602051e-01 6.046646088361740112e-02 3.651969507336616516e-02 3.390389308333396912e-02 3.513088822364807129e-02 4.821249470114707947e-02 1.038774773478507996e-01 1.133976429700851440e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.504541635513305664e-01 4.415555670857429504e-02 2.571428939700126648e-02 2.302190288901329041e-02 2.362306416034698486e-02 3.254544362425804138e-02 7.007215917110443115e-02 1.130759716033935547e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.347453743219375610e-01 3.112295269966125488e-02 2.182022482156753540e-02 1.976003684103488922e-02 2.138419076800346375e-02 2.969282865524291992e-02 6.615350395441055298e-02 1.793343275785446167e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.220797672867774963e-01 2.708401903510093689e-02 1.920804008841514587e-02 1.807112246751785278e-02 1.935618370771408081e-02 2.643013931810855865e-02 5.705286562442779541e-02 2.187213897705078125e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.077617555856704712e-01 2.389598079025745392e-02 1.686351187527179718e-02 1.568380929529666901e-02 1.636480726301670074e-02 2.231824584305286407e-02 4.695617407560348511e-02 2.344660013914108276e-01
7.000000000000000000e+00 7.000000000000000000e+00 9.048289060592651367e-02 2.536098100244998932e-02 1.530103944242000580e-02 1.402636058628559113e-02 1.398175396025180817e-02 1.863531954586505890e-02 3.997210785746574402e-02 2.230078727006912231e-01
8.000000000000000000e+00 8.000000000000000000e+00 7.248800992965698242e-02 2.667764760553836823e-02 1.536675728857517242e-02 1.366776414215564728e-02 1.342760119587182999e-02 1.729810237884521484e-02 4.013102501630783081e-02 1.731898635625839233e-01
9.000000000000000000e+00 9.000000000000000000e+00 5.981679260730743408e-02 2.857919223606586456e-02 1.728624664247035980e-02 1.493440475314855576e-02 1.507895998656749725e-02 1.908618956804275513e-02 4.766274616122245789e-02 9.444205462932586670e-02
1.000000000000000000e+01 1.000000000000000000e+01 5.852054804563522339e-02 2.914093993604183197e-02 1.890154555439949036e-02 1.651319861412048340e-02 1.704113371670246124e-02 2.145852334797382355e-02 5.629873648285865784e-02 1.359454244375228882e-01
1.100000000000000000e+01 1.100000000000000000e+01 6.662930548191070557e-02 2.830250188708305359e-02 1.929679326713085175e-02 1.697838306427001953e-02 1.731392368674278259e-02 2.166393212974071503e-02 5.741262063384056091e-02 2.675756812095642090e-01
1.200000000000000000e+01 1.200000000000000000e+01 7.187344133853912354e-02 2.791643142700195312e-02 1.806379668414592743e-02 1.533329486846923828e-02 1.505476515740156174e-02 1.828161440789699554e-02 4.715128988027572632e-02 3.405017256736755371e-01
1.300000000000000000e+01 1.300000000000000000e+01 6.513690948486328125e-02 2.143161557614803314e-02 1.489658094942569733e-02 1.229564938694238663e-02 1.167735178023576736e-02 1.373672299087047577e-02 3.276951983571052551e-02 2.965435981750488281e-01
1.400000000000000000e+01 1.400000000000000000e+01 5.383520200848579407e-02 1.774195767939090729e-02 1.217052992433309555e-02 9.824657812714576721e-03 9.556270204484462738e-03 1.165226660668849945e-02 2.669488266110420227e-02 1.483766138553619385e-01
1.500000000000000000e+01 1.500000000000000000e+01 5.174729228019714355e-02 1.693654060363769531e-02 1.084629539400339127e-02 8.903875015676021576e-03 9.269660338759422302e-03 1.211178675293922424e-02 2.747559547424316406e-02 1.127926558256149292e-01
1.600000000000000000e+01 1.600000000000000000e+01 5.921443924307823181e-02 1.464406214654445648e-02 1.045034639537334442e-02 8.791401050984859467e-03 9.405007585883140564e-03 1.244685240089893341e-02 2.708221040666103363e-02 2.696181535720825195e-01
1.700000000000000000e+01 1.700000000000000000e+01 6.332167983055114746e-02 1.329104881733655930e-02 9.305549785494804382e-03 7.876958698034286499e-03 8.158791810274124146e-03 1.052557490766048431e-02 2.258335612714290619e-02 3.345043659210205078e-01
1.800000000000000000e+01 1.800000000000000000e+01 5.695654451847076416e-02 1.083121914416551590e-02 7.546639069914817810e-03 6.163279991596937180e-03 5.961827933788299561e-03 7.306121755391359329e-03 1.575991697609424591e-02 2.637944817543029785e-01
1.900000000000000000e+01 1.900000000000000000e+01 4.892344772815704346e-02 1.121056824922561646e-02 6.706188898533582687e-03 5.582795012742280960e-03 4.987113643437623978e-03 5.860594566911458969e-03 1.241256203502416611e-02 9.091284126043319702e-02
2.000000000000000000e+01 2.000000000000000000e+01 5.000302195549011230e-02 1.410297024995088577e-02 7.654768414795398712e-03 6.653328426182270050e-03 6.041673012077808380e-03 7.486276794224977493e-03 1.657188124954700470e-02 1.422413289546966553e-01
2.100000000000000000e+01 2.100000000000000000e+01 5.594636872410774231e-02 1.696300320327281952e-02 8.965108543634414673e-03 7.951389998197555542e-03 7.299354299902915955e-03 9.574642404913902283e-03 2.154538035392761230e-02 2.758080661296844482e-01
2.200000000000000000e+01 2.200000000000000000e+01 5.531323701143264771e-02 1.645438000559806824e-02 8.805967867374420166e-03 7.838862016797065735e-03 7.164341863244771957e-03 9.180214256048202515e-03 2.000413276255130768e-02 2.702575027942657471e-01
2.300000000000000000e+01 2.300000000000000000e+01 4.920896515250205994e-02 1.284019183367490768e-02 7.330656517297029495e-03 6.538141053169965744e-03 5.775284022092819214e-03 6.937136407941579819e-03 1.379601377993822098e-02 1.348745971918106079e-01
2.400000000000000000e+01 2.400000000000000000e+01 4.770774021744728088e-02 1.067836023867130280e-02 6.063739769160747528e-03 5.367323290556669235e-03 4.707290790975093842e-03 5.243878345936536789e-03 9.387346915900707245e-03 7.813345640897750854e-02
2.500000000000000000e+01 2.500000000000000000e+01 5.151840671896934509e-02 1.059747766703367233e-02 5.560687277466058731e-03 4.916108213365077972e-03 4.488794598728418350e-03 4.859624430537223816e-03 8.476249873638153076e-03 2.115325629711151123e-01
2.600000000000000000e+01 2.600000000000000000e+01 5.246398597955703735e-02 1.047374028712511063e-02 5.372828338295221329e-03 4.822650924324989319e-03 4.519824404269456863e-03 4.908560309559106827e-03 8.572927676141262054e-03 2.366583794355392456e-01
2.700000000000000000e+01 2.700000000000000000e+01 4.865644872188568115e-02 9.956492111086845398e-03 5.528746172785758972e-03 4.864700138568878174e-03 4.574687220156192780e-03 4.903442226350307465e-03 8.629197254776954651e-03 1.424691379070281982e-01
2.800000000000000000e+01 2.800000000000000000e+01 4.667828977108001709e-02 1.106924843043088913e-02 6.313428748399019241e-03 5.438861902803182602e-03 5.073030944913625717e-03 5.525472573935985565e-03 9.789416566491127014e-03 4.127383604645729065e-02
2.900000000000000000e+01 2.900000000000000000e+01 4.899107664823532104e-02 1.393454242497682571e-02 7.348060142248868942e-03 6.213290151208639145e-03 5.883548408746719360e-03 6.614284589886665344e-03 1.192072033882141113e-02 1.622680127620697021e-01
3.000000000000000000e+01 3.000000000000000000e+01 5.018156021833419800e-02 1.384881418198347092e-02 7.657202426344156265e-03 6.477123126387596130e-03 6.170107983052730560e-03 6.979401223361492157e-03 1.261652074754238129e-02 2.007596194744110107e-01
3.100000000000000000e+01 3.100000000000000000e+01 4.770236462354660034e-02 1.428789272904396057e-02 6.916385609656572342e-03 5.961810704320669174e-03 5.625792779028415680e-03 6.215995177626609802e-03 1.082065328955650330e-02 1.300501823425292969e-01
3.200000000000000000e+01 3.200000000000000000e+01 4.592152684926986694e-02 1.181631721556186676e-02 5.725740455090999603e-03 5.053260363638401031e-03 4.726218990981578827e-03 5.092303734272718430e-03 8.371419273316860199e-03 2.581192553043365479e-02
3.300000000000000000e+01 3.300000000000000000e+01 4.719473421573638916e-02 9.712080471217632294e-03 4.920905455946922302e-03 4.452902823686599731e-03 4.157602787017822266e-03 4.457698669284582138e-03 7.045301143079996109e-03 1.246811226010322571e-01
3.400000000000000000e+01 3.400000000000000000e+01 4.815337434411048889e-02 9.408236481249332428e-03 4.842514637857675552e-03 4.369028378278017044e-03 4.057961981743574142e-03 4.349180031567811966e-03 6.813153624534606934e-03 1.639948636293411255e-01
3.500000000000000000e+01 3.500000000000000000e+01 4.668549448251724243e-02 1.104247570037841797e-02 5.122506059706211090e-03 4.626973997801542282e-03 4.267220851033926010e-03 4.602463450282812119e-03 7.218627259135246277e-03 1.142364516854286194e-01
3.600000000000000000e+01 3.600000000000000000e+01 4.536119475960731506e-02 1.113315671682357788e-02 5.604591686278581619e-03 5.077529698610305786e-03 4.681836813688278198e-03 5.105339456349611282e-03 8.056071586906909943e-03 2.490472607314586639e-02
3.700000000000000000e+01 3.700000000000000000e+01 4.604811966419219971e-02 1.110615395009517670e-02 6.071144714951515198e-03 5.499590188264846802e-03 5.055555142462253571e-03 5.560633260756731033e-03 8.948034606873989105e-03 9.653342515230178833e-02
3.800000000000000000e+01 3.800000000000000000e+01 4.669618606567382812e-02 1.274803932756185532e-02 6.157792638987302780e-03 5.675946362316608429e-03 5.223102867603302002e-03 5.751977209001779556e-03 9.231656789779663086e-03 1.339417994022369385e-01
3.900000000000000000e+01 3.900000000000000000e+01 4.567097127437591553e-02 1.174766849726438522e-02 5.979958456009626389e-03 5.496449302881956100e-03 5.051785614341497421e-03 5.567359738051891327e-03 8.705071173608303070e-03 9.610085934400558472e-02
4.000000000000000000e+01 4.000000000000000000e+01 4.461816325783729553e-02 9.490450844168663025e-03 5.702936556190252304e-03 5.188942886888980865e-03 4.825764335691928864e-03 5.267107393592596054e-03 8.001022972166538239e-03 1.806115731596946716e-02
4.100000000000000000e+01 4.100000000000000000e+01 4.492824524641036987e-02 1.035240665078163147e-02 5.616452079266309738e-03 5.004168022423982620e-03 4.743750207126140594e-03 5.174238700419664383e-03 7.681426126509904861e-03 7.491921633481979370e-02
4.200000000000000000e+01 4.200000000000000000e+01 4.532559961080551147e-02 1.257810648530721664e-02 5.801230203360319138e-03 5.162755958735942841e-03 4.892369266599416733e-03 5.338008049875497818e-03 7.791164331138134003e-03 1.088417097926139832e-01
4.300000000000000000e+01 4.300000000000000000e+01 4.462260752916336060e-02 9.970490820705890656e-03 6.258330307900905609e-03 5.545594263821840286e-03 5.234608892351388931e-03 5.741154309362173080e-03 8.206414990127086639e-03 8.271128684282302856e-02
4.400000000000000000e+01 4.400000000000000000e+01 4.377385601401329041e-02 1.253145374357700348e-02 7.003919687122106552e-03 6.177792325615882874e-03 5.687749944627285004e-03 6.286471616476774216e-03 8.820869028568267822e-03 2.144680917263031006e-02
4.500000000000000000e+01 4.500000000000000000e+01 4.377305135130882263e-02 1.456464361399412155e-02 7.760315667837858200e-03 6.870985962450504303e-03 6.148602813482284546e-03 6.773714907467365265e-03 9.454982355237007141e-03 5.614510178565979004e-02
4.600000000000000000e+01 4.600000000000000000e+01 4.390398040413856506e-02 1.173791475594043732e-02 8.357483893632888794e-03 7.414474152028560638e-03 6.562532391399145126e-03 7.024552207440137863e-03 9.709710255265235901e-03 8.618367463350296021e-02
4.700000000000000000e+01 4.700000000000000000e+01 4.334967210888862610e-02 1.532122399657964706e-02 8.809524588286876678e-03 7.769682444632053375e-03 6.849897559732198715e-03 7.124207913875579834e-03 9.526040405035018921e-03 6.735917925834655762e-02
4.800000000000000000e+01 4.800000000000000000e+01 4.264762997627258301e-02 1.628162711858749390e-02 9.104421362280845642e-03 7.991283200681209564e-03 7.026274222880601883e-03 7.159933447837829590e-03 9.298086166381835938e-03 1.730404235422611237e-02
4.900000000000000000e+01 4.900000000000000000e+01 4.248018562793731689e-02 1.245956495404243469e-02 9.375898167490959167e-03 8.224327117204666138e-03 7.216464262455701828e-03 7.282041944563388824e-03 9.268686175346374512e-03 4.391413554549217224e-02
5.000000000000000000e+01 5.000000000000000000e+01 4.242975264787673950e-02 1.612933166325092316e-02 9.825680404901504517e-03 8.656250312924385071e-03 7.517074234783649445e-03 7.476715371012687683e-03 9.363377466797828674e-03 7.050676643848419189e-02
5.100000000000000000e+01 5.100000000000000000e+01 4.189660027623176575e-02 1.503760367631912231e-02 1.019108947366476059e-02 9.066103026270866394e-03 7.835734635591506958e-03 7.649069651961326599e-03 9.457816369831562042e-03 5.814554542303085327e-02
5.200000000000000000e+01 5.200000000000000000e+01 4.119759798049926758e-02 1.543936785310506821e-02 1.070408802479505539e-02 9.587946347892284393e-03 8.218803443014621735e-03 7.812433876097202301e-03 9.577351622283458710e-03 1.821743510663509369e-02
5.300000000000000000e+01 5.300000000000000000e+01 4.082910344004631042e-02 1.882372982800006866e-02 1.138100121170282364e-02 1.023998018354177475e-02 8.596595376729965210e-03 7.997704669833183289e-03 9.733368642628192902e-03 3.073664568364620209e-02
5.400000000000000000e+01 5.400000000000000000e+01 4.056587815284729004e-02 1.569315977394580841e-02 1.197825651615858078e-02 1.069140993058681488e-02 8.944971486926078796e-03 8.215782232582569122e-03 9.952450171113014221e-03 5.472727864980697632e-02
5.500000000000000000e+01 5.500000000000000000e+01 4.001281410455703735e-02 2.090697363018989563e-02 1.238430943340063095e-02 1.105938199907541275e-02 9.110391139984130859e-03 8.494843728840351105e-03 1.017273124307394028e-02 4.743793979287147522e-02
5.600000000000000000e+01 5.600000000000000000e+01 3.930127993226051331e-02 1.741507649421691895e-02 1.242292672395706177e-02 1.113623008131980896e-02 9.171009063720703125e-03 8.822722360491752625e-03 1.041518431156873703e-02 1.777917332947254181e-02
5.700000000000000000e+01 5.700000000000000000e+01 3.877387195825576782e-02 2.218634821474552155e-02 1.257533580064773560e-02 1.117348112165927887e-02 9.203448891639709473e-03 9.187762625515460968e-03 1.065937150269746780e-02 2.536141313612461090e-02
5.800000000000000000e+01 5.800000000000000000e+01 3.830602765083312988e-02 1.777784712612628937e-02 1.292613334953784943e-02 1.160822436213493347e-02 9.459851309657096863e-03 9.562458842992782593e-03 1.091166399419307709e-02 4.520477354526519775e-02
5.900000000000000000e+01 5.900000000000000000e+01 3.763714432716369629e-02 2.363686822354793549e-02 1.343150716274976730e-02 1.218458265066146851e-02 9.778670966625213623e-03 9.785543195903301239e-03 1.101219095289707184e-02 4.072447866201400757e-02
6.000000000000000000e+01 6.000000000000000000e+01 3.683498501777648926e-02 2.268903516232967377e-02 1.409530546516180038e-02 1.276892330497503281e-02 1.018286962062120438e-02 9.839884936809539795e-03 1.093539223074913025e-02 1.659712381660938263e-02
6.100000000000000000e+01 6.100000000000000000e+01 3.613705933094024658e-02 2.144577726721763611e-02 1.479316968470811844e-02 1.364776026457548141e-02 1.069844514131546021e-02 9.856462478637695312e-03 1.077715214341878891e-02 1.676792465150356293e-02
6.200000000000000000e+01 6.200000000000000000e+01 3.550033643841743469e-02 2.518902532756328583e-02 1.542985998094081879e-02 1.422624196857213974e-02 1.111457310616970062e-02 9.916622191667556763e-03 1.064948458224534988e-02 3.488127142190933228e-02
6.300000000000000000e+01 6.300000000000000000e+01 3.473063558340072632e-02 2.892629615962505341e-02 1.594864763319492340e-02 1.467843726277351379e-02 1.142548862844705582e-02 9.964680299162864685e-03 1.053676567971706390e-02 3.338836878538131714e-02
6.400000000000000000e+01 6.400000000000000000e+01 3.385404869914054871e-02 3.434472903609275818e-02 1.623683609068393707e-02 1.492450013756752014e-02 1.166441384702920914e-02 1.014980580657720566e-02 1.055589318275451660e-02 1.525866426527500153e-02
6.500000000000000000e+01 6.500000000000000000e+01 3.302443772554397583e-02 3.938861563801765442e-02 1.660192199051380157e-02 1.495633274316787720e-02 1.171301119029521942e-02 1.036345865577459335e-02 1.057675108313560486e-02 1.279690302908420563e-02
6.600000000000000000e+01 6.600000000000000000e+01 3.224132210016250610e-02 4.281342402100563049e-02 1.650498621165752411e-02 1.502982713282108307e-02 1.178578101098537445e-02 1.064942963421344757e-02 1.062670256942510605e-02 2.784313075244426727e-02
6.700000000000000000e+01 6.700000000000000000e+01 3.137490525841712952e-02 4.322638362646102905e-02 1.674917526543140411e-02 1.499986369162797928e-02 1.198158040642738342e-02 1.067506242543458939e-02 1.044418942183256149e-02 2.775251306593418121e-02
6.800000000000000000e+01 6.800000000000000000e+01 3.043064661324024200e-02 4.056733101606369019e-02 1.710494980216026306e-02 1.544873230159282684e-02 1.227399893105030060e-02 1.060180179774761200e-02 1.004841737449169159e-02 1.353403180837631226e-02
6.900000000000000000e+01 6.900000000000000000e+01 2.954569458961486816e-02 5.701963230967521667e-02 1.747288182377815247e-02 1.582280546426773071e-02 1.240411866456270218e-02 1.029847841709852219e-02 9.502216242253780365e-03 8.753279224038124084e-03
7.000000000000000000e+01 7.000000000000000000e+01 2.877351455390453339e-02 9.743876755237579346e-02 1.765836961567401886e-02 1.603099517524242401e-02 1.272441260516643524e-02 1.005141902714967728e-02 8.984157815575599670e-03 2.223689295351505280e-02
7.100000000000000000e+01 7.100000000000000000e+01 2.799630351364612579e-02 1.057187542319297791e-01 1.818576641380786896e-02 1.635727658867835999e-02 1.249111350625753403e-02 9.887292981147766113e-03 8.577756583690643311e-03 2.335859462618827820e-02
7.200000000000000000e+01 7.200000000000000000e+01 2.687349170446395874e-02 5.504330247640609741e-02 1.749164238572120667e-02 1.572676002979278564e-02 1.227302104234695435e-02 9.790730662643909454e-03 8.513838052749633789e-03 1.194178313016891479e-02
7.300000000000000000e+01 7.300000000000000000e+01 2.606257796287536621e-02 9.551341831684112549e-02 1.779367215931415558e-02 1.553498487919569016e-02 1.226557139307260513e-02 9.593223221600055695e-03 8.281401358544826508e-03 6.305979564785957336e-03
7.400000000000000000e+01 7.400000000000000000e+01 2.536239661276340485e-02 1.094018071889877319e-01 1.777086220681667328e-02 1.584161445498466492e-02 1.202948950231075287e-02 9.694432839751243591e-03 8.234043605625629425e-03 1.734741590917110443e-02
7.500000000000000000e+01 7.500000000000000000e+01 2.425243332982063293e-02 3.895471617579460144e-02 1.685052178800106049e-02 1.507074385881423950e-02 1.171003747731447220e-02 9.390302933752536774e-03 8.012128062546253204e-03 1.902540773153305054e-02
7.600000000000000000e+01 7.600000000000000000e+01 2.377584949135780334e-02 1.461483538150787354e-01 1.757465489208698273e-02 1.573458127677440643e-02 1.218889001756906509e-02 8.967793546617031097e-03 7.320492062717676163e-03 9.952621534466743469e-03
7.700000000000000000e+01 7.700000000000000000e+01 2.282617986202239990e-02 1.082292869687080383e-01 1.732310093939304352e-02 1.532993651926517487e-02 1.171104889363050461e-02 8.726956322789192200e-03 7.086282130330801010e-03 5.015002097934484482e-03
7.800000000000000000e+01 7.800000000000000000e+01 2.193905413150787354e-02 7.708770781755447388e-02 1.669086329638957977e-02 1.485882606357336044e-02 1.147465500980615616e-02 8.449050597846508026e-03 6.780430674552917480e-03 1.373798865824937820e-02
7.900000000000000000e+01 7.900000000000000000e+01 2.133992314338684082e-02 1.333834528923034668e-01 1.678143627941608429e-02 1.494081132113933563e-02 1.142820809036493301e-02 8.168353699147701263e-03 6.523137912154197693e-03 1.582920737564563751e-02
8.000000000000000000e+01 8.000000000000000000e+01 2.036793902516365051e-02 7.276707142591476440e-02 1.572419516742229462e-02 1.408197265118360519e-02 1.074799243360757828e-02 8.135159499943256378e-03 6.611199583858251572e-03 8.538188412785530090e-03
8.100000000000000000e+01 8.100000000000000000e+01 1.977106183767318726e-02 9.497585892677307129e-02 1.614351384341716766e-02 1.402939483523368835e-02 1.080475468188524246e-02 8.293983526527881622e-03 6.665112450718879700e-03 3.890787018463015556e-03
8.200000000000000000e+01 8.200000000000000000e+01 1.906295306980609894e-02 8.823426812887191772e-02 1.544056180864572525e-02 1.341747492551803589e-02 1.048575062304735184e-02 7.964857853949069977e-03 6.718565709888935089e-03 1.082782074809074402e-02
8.300000000000000000e+01 8.300000000000000000e+01 1.835391856729984283e-02 7.316652685403823853e-02 1.503488328307867050e-02 1.333448663353919983e-02 1.017566304653882980e-02 7.801016326993703842e-03 6.604223046451807022e-03 1.201015710830688477e-02
8.400000000000000000e+01 8.400000000000000000e+01 1.778125576674938202e-02 8.707655221223831177e-02 1.504947897046804428e-02 1.291579473763704300e-02 9.999975562095642090e-03 7.490509189665317535e-03 6.335913203656673431e-03 6.635210476815700531e-03
8.500000000000000000e+01 8.500000000000000000e+01 1.711254194378852844e-02 6.517431139945983887e-02 1.429159473627805710e-02 1.284342259168624878e-02 9.725747630000114441e-03 6.945207249373197556e-03 5.937746725976467133e-03 3.393313847482204437e-03
8.600000000000000000e+01 8.600000000000000000e+01 1.656201668083667755e-02 8.283399045467376709e-02 1.419679913669824600e-02 1.265291776508092880e-02 9.568204171955585480e-03 6.608908995985984802e-03 5.609738174825906754e-03 9.778412058949470520e-03
8.700000000000000000e+01 8.700000000000000000e+01 1.597607880830764771e-02 7.058306783437728882e-02 1.392127480357885361e-02 1.220848970115184784e-02 9.214800782501697540e-03 6.360880099236965179e-03 5.511383526027202606e-03 1.036514341831207275e-02
8.800000000000000000e+01 8.800000000000000000e+01 1.544023118913173676e-02 6.549051403999328613e-02 1.348411664366722107e-02 1.188908610492944717e-02 9.102604351937770844e-03 6.216643378138542175e-03 5.445065442472696304e-03 5.765086505562067032e-03
8.900000000000000000e+01 8.900000000000000000e+01 1.489045005291700363e-02 5.681997910141944885e-02 1.312602218240499496e-02 1.122555136680603027e-02 8.683857508003711700e-03 6.249316968023777008e-03 5.479143932461738586e-03 3.026041667908430099e-03
9.000000000000000000e+01 9.000000000000000000e+01 1.440865639597177505e-02 5.076669901609420776e-02 1.263473089784383774e-02 1.101440005004405975e-02 8.637280203402042389e-03 6.149316206574440002e-03 5.540322512388229370e-03 7.664930541068315506e-03
9.100000000000000000e+01 9.100000000000000000e+01 1.396526023745536804e-02 5.736361816525459290e-02 1.228707190603017807e-02 1.062723901122808456e-02 8.271510712802410126e-03 5.998960696160793304e-03 5.450373515486717224e-03 7.966349832713603973e-03
9.300000000000000000e+01 9.300000000000000000e+01 1.308033242821693420e-02 4.357111454010009766e-02 1.157396938651800156e-02 1.008176896721124649e-02 7.806086447089910507e-03 5.440514069050550461e-03 4.952723160386085510e-03 3.177034202963113785e-03
9.400000000000000000e+01 9.400000000000000000e+01 1.272848062217235565e-02 5.969904735684394836e-02 1.145214773714542389e-02 9.813025593757629395e-03 7.573444396257400513e-03 5.168070085346698761e-03 4.741417244076728821e-03 7.039792835712432861e-03
9.500000000000000000e+01 9.500000000000000000e+01 1.231222040951251984e-02 4.148497432470321655e-02 1.104004774242639542e-02 9.753799065947532654e-03 7.367767859250307083e-03 5.051732994616031647e-03 4.628988448530435562e-03 6.859166081994771957e-03
9.600000000000000000e+01 9.600000000000000000e+01 1.197099126875400543e-02 5.147733166813850403e-02 1.081167347729206085e-02 9.391279891133308411e-03 7.259193807840347290e-03 5.052318796515464783e-03 4.568055737763643265e-03 3.240023273974657059e-03
9.700000000000000000e+01 9.700000000000000000e+01 1.161620486527681351e-02 4.529007896780967712e-02 1.049495022743940353e-02 9.036025032401084900e-03 6.941088475286960602e-03 4.929068963974714279e-03 4.586318042129278183e-03 2.559627639129757881e-03
9.800000000000000000e+01 9.800000000000000000e+01 1.131969690322875977e-02 6.363417208194732666e-02 1.032646000385284424e-02 8.939056657254695892e-03 6.900312379002571106e-03 4.902052227407693863e-03 4.563040100038051605e-03 5.554617848247289658e-03
1.000000000000000000e+02 1.000000000000000000e+02 1.071909815073013306e-02 6.855175644159317017e-02 9.739588014781475067e-03 8.378499187529087067e-03 6.456928793340921402e-03 4.548746626824140549e-03 4.224493633955717087e-03 1.796598779037594795e-03
1.010000000000000000e+02 1.010000000000000000e+02 1.044006645679473877e-02 6.171137467026710510e-02 9.612415917217731476e-03 8.378863334655761719e-03 6.203633733093738556e-03 4.330623894929885864e-03 4.029743373394012451e-03 2.854646416381001472e-03
1.020000000000000000e+02 1.020000000000000000e+02 1.013782434165477753e-02 3.780788928270339966e-02 8.983120322227478027e-03 7.919355295598506927e-03 6.102444604039192200e-03 4.189821425825357437e-03 3.856322960928082466e-03 5.177838727831840515e-03
1.030000000000000000e+02 1.030000000000000000e+02 9.889828041195869446e-03 4.147033765912055969e-02 8.917033672332763672e-03 7.773780729621648788e-03 5.886739585548639297e-03 4.130246117711067200e-03 3.812528215348720551e-03 4.280235152691602707e-03
1.050000000000000000e+02 1.050000000000000000e+02 9.433772414922714233e-03 5.098922550678253174e-02 8.391241542994976044e-03 7.386438548564910889e-03 5.678329151123762131e-03 4.042926710098981857e-03 3.761885222047567368e-03 2.586408983916044235e-03
1.060000000000000000e+02 1.060000000000000000e+02 9.196480736136436462e-03 3.843780606985092163e-02 8.159406483173370361e-03 7.105861790478229523e-03 5.442583933472633362e-03 3.980888053774833679e-03 3.721692133694887161e-03 3.811761271208524704e-03
1.070000000000000000e+02 1.070000000000000000e+02 8.975675329566001892e-03 2.994195185601711273e-02 7.925659418106079102e-03 6.891479250043630600e-03 5.302766337990760803e-03 3.825471736490726471e-03 3.584362799301743507e-03 2.845819806680083275e-03
1.080000000000000000e+02 1.080000000000000000e+02 8.801656775176525116e-03 4.646828770637512207e-02 7.731719873845577240e-03 6.803440395742654800e-03 5.165269598364830017e-03 3.672425867989659309e-03 3.401195164769887924e-03 1.090251957066357136e-03
1.100000000000000000e+02 1.100000000000000000e+02 8.414002135396003723e-03 3.561053797602653503e-02 7.443051319569349289e-03 6.516017019748687744e-03 4.934560507535934448e-03 3.420258872210979462e-03 3.199754050001502037e-03 3.494615666568279266e-03
1.110000000000000000e+02 1.110000000000000000e+02 8.259182795882225037e-03 4.624561965465545654e-02 7.128066383302211761e-03 6.440195254981517792e-03 4.856204148381948471e-03 3.369433339685201645e-03 3.161422675475478172e-03 2.041425555944442749e-03
1.130000000000000000e+02 1.130000000000000000e+02 7.910011336207389832e-03 2.144631370902061462e-02 6.703876424580812454e-03 6.046340335160493851e-03 4.584050737321376801e-03 3.352071857079863548e-03 3.171180840581655502e-03 2.323220949620008469e-03
1.140000000000000000e+02 1.140000000000000000e+02 7.797839585691690445e-03 4.942883178591728210e-02 6.668819580227136612e-03 5.972665268927812576e-03 4.544622264802455902e-03 3.317039227113127708e-03 3.099477849900722504e-03 2.485193312168121338e-03
1.150000000000000000e+02 1.150000000000000000e+02 7.637413684278726578e-03 4.099844768643379211e-02 6.543198134750127792e-03 5.694464780390262604e-03 4.390248563140630722e-03 3.165197093039751053e-03 2.985640661790966988e-03 1.008489751257002354e-03
1.170000000000000000e+02 1.170000000000000000e+02 7.396557368338108063e-03 5.363310500979423523e-02 6.344966124743223190e-03 5.762377288192510605e-03 4.315208643674850464e-03 2.977130003273487091e-03 2.746199723333120346e-03 2.495855093002319336e-03
1.180000000000000000e+02 1.180000000000000000e+02 7.240337785333395004e-03 3.844097256660461426e-02 6.090356037020683289e-03 5.371345207095146179e-03 4.175117705017328262e-03 2.921400591731071472e-03 2.719340147450566292e-03 2.165124053135514259e-03
1.200000000000000000e+02 1.200000000000000000e+02 7.019250188022851944e-03 4.337155446410179138e-02 5.806069821119308472e-03 5.221640225499868393e-03 4.030269104987382889e-03 2.826244337484240532e-03 2.673703245818614960e-03 1.244780025444924831e-03
1.210000000000000000e+02 1.210000000000000000e+02 6.880642846226692200e-03 1.907053776085376740e-02 5.412640050053596497e-03 4.966410808265209198e-03 3.913479391485452652e-03 2.823279937729239464e-03 2.656836761161684990e-03 1.897168694995343685e-03
1.230000000000000000e+02 1.230000000000000000e+02 6.697013974189758301e-03 4.308624193072319031e-02 5.465946160256862640e-03 4.871410783380270004e-03 3.837576135993003845e-03 2.648872788995504379e-03 2.501541981473565102e-03 5.998783162795007229e-04
1.240000000000000000e+02 1.240000000000000000e+02 6.591061130166053772e-03 3.934935107827186584e-02 5.249115638434886932e-03 4.896872211247682571e-03 3.717846935614943504e-03 2.609114628285169601e-03 2.426895778626203537e-03 1.506495755165815353e-03
1.260000000000000000e+02 1.260000000000000000e+02 6.395675241947174072e-03 3.118670172989368439e-02 5.011233501136302948e-03 4.644279368221759796e-03 3.602495649829506874e-03 2.514861756935715675e-03 2.364689018577337265e-03 9.016260155476629734e-04
1.270000000000000000e+02 1.270000000000000000e+02 6.297997664660215378e-03 2.131638675928115845e-02 4.861075431108474731e-03 4.424760583788156509e-03 3.512837924063205719e-03 2.511134603992104530e-03 2.365428954362869263e-03 5.574497627094388008e-04
1.290000000000000000e+02 1.290000000000000000e+02 6.139360368251800537e-03 3.133097290992736816e-02 4.782880656421184540e-03 4.362707957625389099e-03 3.396486863493919373e-03 2.463500248268246651e-03 2.295928075909614563e-03 1.099733519367873669e-03
1.300000000000000000e+02 1.300000000000000000e+02 6.056665442883968353e-03 3.099253773689270020e-02 4.694796167314052582e-03 4.264815710484981537e-03 3.378248773515224457e-03 2.402116777375340462e-03 2.231101971119642258e-03 4.181925323791801929e-04
1.320000000000000000e+02 1.320000000000000000e+02 5.919090006500482559e-03 4.352630674839019775e-02 4.646408837288618088e-03 4.258960951119661331e-03 3.295473521575331688e-03 2.330274786800146103e-03 2.139118732884526253e-03 1.168574555777013302e-03
1.340000000000000000e+02 1.340000000000000000e+02 5.778886377811431885e-03 4.270058497786521912e-02 4.562867339700460434e-03 4.179127514362335205e-03 3.221376799046993256e-03 2.315498888492584229e-03 2.111333422362804413e-03 3.593143483158200979e-04
1.350000000000000000e+02 1.350000000000000000e+02 5.697100423276424408e-03 2.901649102568626404e-02 4.257328342646360397e-03 3.929135389626026154e-03 3.083110554143786430e-03 2.264351584017276764e-03 2.093313960358500481e-03 7.904379745014011860e-04
1.370000000000000000e+02 1.370000000000000000e+02 5.564891733229160309e-03 2.500992268323898315e-02 4.076456185430288315e-03 3.780456259846687317e-03 2.978098113089799881e-03 2.205812139436602592e-03 2.025728812441229820e-03 4.160582902841269970e-04
1.390000000000000000e+02 1.390000000000000000e+02 5.457715131342411041e-03 3.926286473870277405e-02 4.167421255260705948e-03 3.809175919741392136e-03 2.985634375363588333e-03 2.147407503798604012e-03 1.939635141752660275e-03 8.740641060285270214e-04
1.400000000000000000e+02 1.400000000000000000e+02 5.397910252213478088e-03 3.781432285904884338e-02 4.080467391759157181e-03 3.730975091457366943e-03 2.884457120671868324e-03 2.123189624398946762e-03 1.894913497380912304e-03 8.408241556026041508e-04
1.420000000000000000e+02 1.420000000000000000e+02 5.274856463074684143e-03 2.541155926883220673e-02 3.845272352918982506e-03 3.473837161436676979e-03 2.760591451078653336e-03 2.079938305541872978e-03 1.884451368823647499e-03 5.462780827656388283e-04
1.440000000000000000e+02 1.440000000000000000e+02 5.178090184926986694e-03 3.326441347599029541e-02 3.798117162659764290e-03 3.476719371974468231e-03 2.736207796260714531e-03 2.040494466200470924e-03 1.851631794124841690e-03 4.452671273611485958e-04
1.450000000000000000e+02 1.450000000000000000e+02 5.129022523760795593e-03 3.341281414031982422e-02 3.714469261467456818e-03 3.426418406888842583e-03 2.682059071958065033e-03 2.012785058468580246e-03 1.800376106984913349e-03 5.011539324186742306e-04
1.470000000000000000e+02 1.470000000000000000e+02 5.020835436880588531e-03 2.111373469233512878e-02 3.465954447165131569e-03 3.284552833065390587e-03 2.629521535709500313e-03 1.941489055752754211e-03 1.754451775923371315e-03 6.588939577341079712e-04
1.490000000000000000e+02 1.490000000000000000e+02 4.932192154228687286e-03 2.609761431813240051e-02 3.391969716176390648e-03 3.209040034562349319e-03 2.552844351157546043e-03 1.925146207213401794e-03 1.740384730510413647e-03 3.596758760977536440e-04
1.510000000000000000e+02 1.510000000000000000e+02 4.844873677939176559e-03 2.626799419522285461e-02 3.344532800838351250e-03 3.142108209431171417e-03 2.521001733839511871e-03 1.890963641926646233e-03 1.703526126220822334e-03 3.628673148341476917e-04
1.530000000000000000e+02 1.530000000000000000e+02 4.759888164699077606e-03 2.337628044188022614e-02 3.234443720430135727e-03 3.069672500714659691e-03 2.454746281728148460e-03 1.834661234170198441e-03 1.649267622269690037e-03 5.355468601919710636e-04
1.550000000000000000e+02 1.550000000000000000e+02 4.679943434894084930e-03 2.243211492896080017e-02 3.086136188358068466e-03 2.998870797455310822e-03 2.413985552266240120e-03 1.810940564610064030e-03 1.622107811272144318e-03 3.824283194262534380e-04
1.570000000000000000e+02 1.570000000000000000e+02 4.618713166564702988e-03 3.594178333878517151e-02 3.240100108087062836e-03 3.084747586399316788e-03 2.430597087368369102e-03 1.792854396626353264e-03 1.604296034201979637e-03 3.661357914097607136e-04
1.580000000000000000e+02 1.580000000000000000e+02 4.576805047690868378e-03 3.471720591187477112e-02 3.156349295750260353e-03 2.912941388785839081e-03 2.387790009379386902e-03 1.773137366399168968e-03 1.591534120962023735e-03 3.426279290579259396e-04
1.600000000000000000e+02 1.600000000000000000e+02 4.506203345954418182e-03 3.231994807720184326e-02 3.081992967054247856e-03 2.882056869566440582e-03 2.310796175152063370e-03 1.731384312734007835e-03 1.547974883578717709e-03 3.542694903444498777e-04
1.620000000000000000e+02 1.620000000000000000e+02 4.440229386091232300e-03 3.359919413924217224e-02 3.005983540788292885e-03 2.871546661481261253e-03 2.298513660207390785e-03 1.710620243102312088e-03 1.512411166913807392e-03 3.098415327258408070e-04
1.640000000000000000e+02 1.640000000000000000e+02 4.378295037895441055e-03 3.452763333916664124e-02 2.992263762280344963e-03 2.856186125427484512e-03 2.242877613753080368e-03 1.690082252025604248e-03 1.486037275753915310e-03 3.069706435780972242e-04
1.660000000000000000e+02 1.660000000000000000e+02 4.309985786676406860e-03 2.880878001451492310e-02 2.874631201848387718e-03 2.700205892324447632e-03 2.163325203582644463e-03 1.658630208112299442e-03 1.458756509236991405e-03 2.508422185201197863e-04
1.680000000000000000e+02 1.680000000000000000e+02 4.249453544616699219e-03 2.759150415658950806e-02 2.829827368259429932e-03 2.671360038220882416e-03 2.147821243852376938e-03 1.617232221178710461e-03 1.429560361430048943e-03 3.856667899526655674e-04
1.710000000000000000e+02 1.710000000000000000e+02 4.164933692663908005e-03 2.830582484602928162e-02 2.705059247091412544e-03 2.676182892173528671e-03 2.167226048186421394e-03 1.600562944076955318e-03 1.396408420987427235e-03 2.416359784547239542e-04
1.730000000000000000e+02 1.730000000000000000e+02 4.110968671739101410e-03 2.835283428430557251e-02 2.665238222107291222e-03 2.587547758594155312e-03 2.084733685478568077e-03 1.555996364913880825e-03 1.368705299682915211e-03 2.348578709643334150e-04
1.750000000000000000e+02 1.750000000000000000e+02 4.058308899402618408e-03 2.809319831430912018e-02 2.667111111804842949e-03 2.571904333308339119e-03 2.040293067693710327e-03 1.524016610346734524e-03 1.338641392067074776e-03 3.052403626497834921e-04
1.770000000000000000e+02 1.770000000000000000e+02 4.008930642157793045e-03 2.881407923996448517e-02 2.672028960660099983e-03 2.553575905039906502e-03 2.033689990639686584e-03 1.503911102190613747e-03 1.317805843427777290e-03 2.804826654028147459e-04
1.790000000000000000e+02 1.790000000000000000e+02 3.964006900787353516e-03 3.342406079173088074e-02 2.676488365978002548e-03 2.517362590879201889e-03 2.017618389800190926e-03 1.493367366492748260e-03 1.297272043302655220e-03 2.259993489133194089e-04
1.810000000000000000e+02 1.810000000000000000e+02 3.917576279491186142e-03 3.331648185849189758e-02 2.569393720477819443e-03 2.401918172836303711e-03 1.945926225744187832e-03 1.462418236769735813e-03 1.275373506359755993e-03 2.624761254992336035e-04
1.840000000000000000e+02 1.840000000000000000e+02 3.844628343358635902e-03 2.599405124783515930e-02 2.463195007294416428e-03 2.325144130736589432e-03 1.877899747341871262e-03 1.423271256498992443e-03 1.249385066330432892e-03 1.803643099265173078e-04
1.860000000000000000e+02 1.860000000000000000e+02 3.804444568231701851e-03 2.971371263265609741e-02 2.485602395609021187e-03 2.349199028685688972e-03 1.869729137979447842e-03 1.407475210726261139e-03 1.227150671184062958e-03 1.742655585985630751e-04
1.880000000000000000e+02 1.880000000000000000e+02 3.760126652196049690e-03 2.654202282428741455e-02 2.386053791269659996e-03 2.242334419861435890e-03 1.824434148147702217e-03 1.394395949319005013e-03 1.206365181133151054e-03 1.752244425006210804e-04
1.900000000000000000e+02 1.900000000000000000e+02 3.720054635778069496e-03 2.638547681272029877e-02 2.371093956753611565e-03 2.250090707093477249e-03 1.828765613026916981e-03 1.373768667690455914e-03 1.189502654597163200e-03 2.048934838967397809e-04
1.930000000000000000e+02 1.930000000000000000e+02 3.670252859592437744e-03 3.434365615248680115e-02 2.461674856022000313e-03 2.394428011029958725e-03 1.810685265809297562e-03 1.344778691418468952e-03 1.164069864898920059e-03 1.907246914925053716e-04
1.950000000000000000e+02 1.950000000000000000e+02 3.622181713581085205e-03 2.213992737233638763e-02 2.174910856410861015e-03 2.196453977376222610e-03 1.768617075867950916e-03 1.316983369179069996e-03 1.152126700617372990e-03 1.616118534002453089e-04
1.970000000000000000e+02 1.970000000000000000e+02 3.589658765122294426e-03 2.669744566082954407e-02 2.237121108919382095e-03 2.133731031790375710e-03 1.752715674228966236e-03 1.297158538363873959e-03 1.134566613472998142e-03 1.873526198323816061e-04
2.000000000000000000e+02 2.000000000000000000e+02 3.536215983331203461e-03 2.586579695343971252e-02 2.158418763428926468e-03 2.070584101602435112e-03 1.708700670860707760e-03 1.284415833652019501e-03 1.107925665564835072e-03 2.021147083723917603e-04
2.020000000000000000e+02 2.020000000000000000e+02 3.502038074657320976e-03 2.557550370693206787e-02 2.179240807890892029e-03 2.064230851829051971e-03 1.697374158538877964e-03 1.267454703338444233e-03 1.096919877454638481e-03 1.701868604868650436e-04
2.050000000000000000e+02 2.050000000000000000e+02 3.459720173850655556e-03 3.278587758541107178e-02 2.303357468917965889e-03 2.193517284467816353e-03 1.746375812217593193e-03 1.241995021700859070e-03 1.075910171493887901e-03 1.977698993869125843e-04
2.070000000000000000e+02 2.070000000000000000e+02 3.420155029743909836e-03 2.279114164412021637e-02 2.094439929351210594e-03 2.048226539045572281e-03 1.655241707339882851e-03 1.223277417011559010e-03 1.066131517291069031e-03 1.639996335143223405e-04
2.100000000000000000e+02 2.100000000000000000e+02 3.381390124559402466e-03 3.131449595093727112e-02 2.246398944407701492e-03 2.081084763631224632e-03 1.654519233852624893e-03 1.206911867484450340e-03 1.038778922520577908e-03 2.051160845439881086e-04
2.120000000000000000e+02 2.120000000000000000e+02 3.342285985127091408e-03 1.780541241168975830e-02 1.985918497666716576e-03 1.940127694979310036e-03 1.582659431733191013e-03 1.186115317977964878e-03 1.029332051984965801e-03 1.806708460208028555e-04
2.150000000000000000e+02 2.150000000000000000e+02 3.300034906715154648e-03 2.027568034827709198e-02 1.964043360203504562e-03 1.899951137602329254e-03 1.559938536956906319e-03 1.165273133665323257e-03 1.009905710816383362e-03 1.692334044491872191e-04
2.180000000000000000e+02 2.180000000000000000e+02 3.260428085923194885e-03 2.365357242524623871e-02 1.992215402424335480e-03 1.897292444482445717e-03 1.546150655485689640e-03 1.167536247521638870e-03 9.946032660081982613e-04 1.541277015348896384e-04
2.200000000000000000e+02 2.200000000000000000e+02 3.230637870728969574e-03 2.042306028306484222e-02 1.927281846292316914e-03 1.858679112046957016e-03 1.526228617876768112e-03 1.154256053268909454e-03 9.804636938497424126e-04 1.776013377821072936e-04
2.230000000000000000e+02 2.230000000000000000e+02 3.204392967745661736e-03 3.440328687429428101e-02 2.186866709962487221e-03 2.000477630645036697e-03 1.579919946379959583e-03 1.140288892202079296e-03 9.703271207399666309e-04 1.744501496432349086e-04
2.260000000000000000e+02 2.260000000000000000e+02 3.155422164127230644e-03 2.466421388089656830e-02 1.984281465411186218e-03 1.886597019620239735e-03 1.500797923654317856e-03 1.121744862757623196e-03 9.515403653495013714e-04 1.512196031399071217e-04
2.290000000000000000e+02 2.290000000000000000e+02 3.124503651633858681e-03 3.166956081986427307e-02 2.085979795083403587e-03 2.016355516389012337e-03 1.553829410113394260e-03 1.113315229304134846e-03 9.380648261867463589e-04 1.712122902972623706e-04
2.310000000000000000e+02 2.310000000000000000e+02 3.094650804996490479e-03 2.459000982344150543e-02 1.926076598465442657e-03 1.893215347081422806e-03 1.487977919168770313e-03 1.098538399673998356e-03 9.289376903325319290e-04 1.385451469104737043e-04
2.340000000000000000e+02 2.340000000000000000e+02 3.064672229811549187e-03 3.076673112809658051e-02 2.044865163043141365e-03 1.928334007970988750e-03 1.484049484133720398e-03 1.079586916603147984e-03 9.204444359056651592e-04 1.682808797340840101e-04
2.370000000000000000e+02 2.370000000000000000e+02 3.018013667315244675e-03 1.118991337716579437e-02 1.672877697274088860e-03 1.702721929177641869e-03 1.384313101880252361e-03 1.060055103152990341e-03 9.016447002068161964e-04 1.276676484849303961e-04
2.400000000000000000e+02 2.400000000000000000e+02 2.999546471983194351e-03 3.309993818402290344e-02 2.055686432868242264e-03 1.913465675897896290e-03 1.451696851290762424e-03 1.046503079123795033e-03 8.887010044418275356e-04 1.394492137478664517e-04
2.430000000000000000e+02 2.430000000000000000e+02 2.957744523882865906e-03 2.475024759769439697e-02 1.832389272749423981e-03 1.768680755048990250e-03 1.384034985676407814e-03 1.036473317071795464e-03 8.768917177803814411e-04 1.239405828528106213e-04
2.460000000000000000e+02 2.460000000000000000e+02 2.925335662439465523e-03 2.219365350902080536e-02 1.781283761374652386e-03 1.728165312670171261e-03 1.360502326861023903e-03 1.022103591822087765e-03 8.713147835806012154e-04 1.342250034213066101e-04
2.490000000000000000e+02 2.490000000000000000e+02 2.896303310990333557e-03 2.461496740579605103e-02 1.796228694729506969e-03 1.738547114655375481e-03 1.396162202581763268e-03 1.023207209073007107e-03 8.561084396205842495e-04 1.271758374059572816e-04
2.520000000000000000e+02 2.520000000000000000e+02 2.865640446543693542e-03 2.507339045405387878e-02 1.805596402846276760e-03 1.697824103757739067e-03 1.356083084829151630e-03 1.007609418593347073e-03 8.399633225053548813e-04 1.346849167020991445e-04
2.550000000000000000e+02 2.550000000000000000e+02 2.835113788023591042e-03 2.114596031606197357e-02 1.686399569734930992e-03 1.637501874938607216e-03 1.323643722571432590e-03 9.916614508256316185e-04 8.325399248860776424e-04 1.219935365952551365e-04
2.580000000000000000e+02 2.580000000000000000e+02 2.804629039019346237e-03 1.857575029134750366e-02 1.653215847909450531e-03 1.615317887626588345e-03 1.327890553511679173e-03 9.755287319421768188e-04 8.207131759263575077e-04 1.229334302479401231e-04
2.610000000000000000e+02 2.610000000000000000e+02 2.788024488836526871e-03 3.289816156029701233e-02 1.964714378118515015e-03 1.864937017671763897e-03 1.358480774797499180e-03 9.773998754099011421e-04 8.101759594865143299e-04 1.457937178201973438e-04
2.650000000000000000e+02 2.650000000000000000e+02 2.749502658843994141e-03 3.036163374781608582e-02 1.891372143290936947e-03 1.759831910021603107e-03 1.337702386081218719e-03 9.744706912897527218e-04 7.987709250301122665e-04 1.461788924643769860e-04
2.680000000000000000e+02 2.680000000000000000e+02 2.734312787652015686e-03 3.924459218978881836e-02 2.112171379849314690e-03 1.905226963572204113e-03 1.350883045233786106e-03 9.509082301519811153e-04 7.938677445054054260e-04 1.230429334100335836e-04
2.710000000000000000e+02 2.710000000000000000e+02 2.691130852326750755e-03 1.814854890108108521e-02 1.585121499374508858e-03 1.541096367873251438e-03 1.238881493918597698e-03 9.269157890230417252e-04 7.823569467291235924e-04 1.185940054710954428e-04
2.750000000000000000e+02 2.750000000000000000e+02 2.664618194103240967e-03 2.773142233490943909e-02 1.730164629407227039e-03 1.603828975930809975e-03 1.246405648998916149e-03 9.202594519592821598e-04 7.726419717073440552e-04 1.223156141350045800e-04
2.780000000000000000e+02 2.780000000000000000e+02 2.633064286783337593e-03 1.555097289383411407e-02 1.478215330280363560e-03 1.430085743777453899e-03 1.171958982013165951e-03 9.076332789845764637e-04 7.608272135257720947e-04 9.253970347344875336e-05
2.810000000000000000e+02 2.810000000000000000e+02 2.618451369926333427e-03 2.961441874504089355e-02 1.744723063893616199e-03 1.593523891642689705e-03 1.232225797139108181e-03 8.970767376013100147e-04 7.484875968657433987e-04 1.934009924298152328e-04
2.850000000000000000e+02 2.850000000000000000e+02 2.581669483333826065e-03 2.038861252367496490e-02 1.529499888420104980e-03 1.481564715504646301e-03 1.199220540001988411e-03 8.858861401677131653e-04 7.392702973447740078e-04 1.169291062979027629e-04
2.880000000000000000e+02 2.880000000000000000e+02 2.566835377365350723e-03 2.959576435387134552e-02 1.774122472852468491e-03 1.669640187174081802e-03 1.259336131624877453e-03 8.809117134660482407e-04 7.280257414095103741e-04 1.357852015644311905e-04
2.920000000000000000e+02 2.920000000000000000e+02 2.538201399147510529e-03 2.972595579922199249e-02 1.707487506791949272e-03 1.621198607608675957e-03 1.250288914889097214e-03 8.781222277320921421e-04 7.196454098448157310e-04 1.369360397802665830e-04
2.950000000000000000e+02 2.950000000000000000e+02 2.523550065234303474e-03 3.437472507357597351e-02 1.878000446595251560e-03 1.714541576802730560e-03 1.265809871256351471e-03 8.682830957695841789e-04 7.178926025517284870e-04 1.455175515729933977e-04
2.990000000000000000e+02 2.990000000000000000e+02 2.483321819454431534e-03 1.883635111153125763e-02 1.419533044099807739e-03 1.370037090964615345e-03 1.129552372731268406e-03 8.435406489297747612e-04 7.021821220405399799e-04 9.634571324568241835e-05
3.030000000000000000e+02 3.030000000000000000e+02 2.461266005411744118e-03 2.547268010675907135e-02 1.575760892592370510e-03 1.467869849875569344e-03 1.156666316092014313e-03 8.300605113618075848e-04 6.939900922589004040e-04 1.299989962717518210e-04
3.060000000000000000e+02 3.060000000000000000e+02 2.437775954604148865e-03 1.971802301704883575e-02 1.405214890837669373e-03 1.362557406537234783e-03 1.110783428885042667e-03 8.183088502846658230e-04 6.870282231830060482e-04 1.188379974337294698e-04
3.100000000000000000e+02 3.100000000000000000e+02 2.423602622002363205e-03 3.333256766200065613e-02 1.833067275583744049e-03 1.698296284303069115e-03 1.252674614079296589e-03 8.244873024523258209e-04 6.814503576606512070e-04 1.313752291025593877e-04
3.140000000000000000e+02 3.140000000000000000e+02 2.399006858468055725e-03 3.342325240373611450e-02 1.781111001037061214e-03 1.628080382943153381e-03 1.174933160655200481e-03 8.141924045048654079e-04 6.776782101951539516e-04 1.345373602816835046e-04
3.180000000000000000e+02 3.180000000000000000e+02 2.367675071582198143e-03 2.479943819344043732e-02 1.540424535050988197e-03 1.458198414184153080e-03 1.133474521338939667e-03 7.923009106889367104e-04 6.631634896621108055e-04 9.852161019807681441e-05
3.220000000000000000e+02 3.220000000000000000e+02 2.344075590372085571e-03 2.393850870430469513e-02 1.508547225967049599e-03 1.422809087671339512e-03 1.089908881112933159e-03 7.817187579348683357e-04 6.533522391691803932e-04 8.316928870044648647e-05
3.260000000000000000e+02 3.260000000000000000e+02 2.318731741979718208e-03 1.961056329309940338e-02 1.389970770105719566e-03 1.386879594065248966e-03 1.062952098436653614e-03 7.780042942613363266e-04 6.454660906456410885e-04 8.705075015313923359e-05
3.300000000000000000e+02 3.300000000000000000e+02 2.293271478265523911e-03 1.319285109639167786e-02 1.221655635163187981e-03 1.220495789311826229e-03 1.012416789308190346e-03 7.663121214136481285e-04 6.402746657840907574e-04 8.420457015745341778e-05
3.340000000000000000e+02 3.340000000000000000e+02 2.283982466906309128e-03 3.193382918834686279e-02 1.698608975857496262e-03 1.568460371345281601e-03 1.145661459304392338e-03 7.697182591073215008e-04 6.358678801916539669e-04 1.097068306989967823e-04
3.380000000000000000e+02 3.380000000000000000e+02 2.264256123453378677e-03 3.310183063149452209e-02 1.724637229926884174e-03 1.596080604940652847e-03 1.177476369775831699e-03 7.650046609342098236e-04 6.292555481195449829e-04 1.061991715687327087e-04
3.420000000000000000e+02 3.420000000000000000e+02 2.233125735074281693e-03 1.925688423216342926e-02 1.342700445093214512e-03 1.292427186854183674e-03 1.024238415993750095e-03 7.392867119051516056e-04 6.202778895385563374e-04 8.889484888641163707e-05
3.460000000000000000e+02 3.460000000000000000e+02 2.214445965364575386e-03 2.137599140405654907e-02 1.350600272417068481e-03 1.287969527766108513e-03 1.030682469718158245e-03 7.314031827263534069e-04 6.094719865359365940e-04 1.102503301808610559e-04
3.500000000000000000e+02 3.500000000000000000e+02 2.189121907576918602e-03 6.401035469025373459e-03 1.089524594135582447e-03 1.109596923924982548e-03 9.454954997636377811e-04 7.175191421993076801e-04 6.038627470843493938e-04 7.235135126393288374e-05
3.550000000000000000e+02 3.550000000000000000e+02 2.177984686568379402e-03 3.194018453359603882e-02 1.559023745357990265e-03 1.394615392200648785e-03 1.067092292942106724e-03 7.241281564347445965e-04 5.959694972261786461e-04 8.724209328647702932e-05
3.590000000000000000e+02 3.590000000000000000e+02 2.158571500331163406e-03 2.912928722798824310e-02 1.595434034243226051e-03 1.493526273407042027e-03 1.048691920004785061e-03 7.217443198896944523e-04 5.881112301722168922e-04 1.387118099955841899e-04
3.640000000000000000e+02 3.640000000000000000e+02 2.134621609002351761e-03 2.641135640442371368e-02 1.409235293976962566e-03 1.258421107195317745e-03 1.009102561511099339e-03 7.039573974907398224e-04 5.810524453409016132e-04 9.268442954635247588e-05
3.680000000000000000e+02 3.680000000000000000e+02 2.113452646881341934e-03 2.207298204302787781e-02 1.282359473407268524e-03 1.210802467539906502e-03 9.679432841949164867e-04 7.019796757958829403e-04 5.763458320870995522e-04 9.367395978188142180e-05
3.730000000000000000e+02 3.730000000000000000e+02 2.109363209456205368e-03 3.942327573895454407e-02 1.918492256663739681e-03 1.723107649013400078e-03 1.245332881808280945e-03 7.142901304177939892e-04 5.718521424569189548e-04 1.174113276647403836e-04
3.770000000000000000e+02 3.770000000000000000e+02 2.071322174742817879e-03 1.459565479308366776e-02 1.143422792665660381e-03 1.120040076784789562e-03 9.122644551098346710e-04 6.821695715188980103e-04 5.614010151475667953e-04 1.241477875737473369e-04
3.820000000000000000e+02 3.820000000000000000e+02 2.054912270978093147e-03 2.182037197053432465e-02 1.310686231590807438e-03 1.279154443182051182e-03 9.855683892965316772e-04 6.732114125043153763e-04 5.599730066023766994e-04 1.239361881744116545e-04
3.860000000000000000e+02 3.860000000000000000e+02 2.037077210843563080e-03 1.918606646358966827e-02 1.164940185844898224e-03 1.155768637545406818e-03 9.304797276854515076e-04 6.611456628888845444e-04 5.507509922608733177e-04 8.702907507540658116e-05
3.910000000000000000e+02 3.910000000000000000e+02 2.020478714257478714e-03 2.376901544630527496e-02 1.339975860901176929e-03 1.230945810675621033e-03 9.743977570906281471e-04 6.622128421440720558e-04 5.473493365570902824e-04 8.583996532252058387e-05
3.960000000000000000e+02 3.960000000000000000e+02 2.001193584874272346e-03 2.333655394613742828e-02 1.344956457614898682e-03 1.259522861801087856e-03 9.291334426961839199e-04 6.589741678908467293e-04 5.394459585659205914e-04 1.059334754245355725e-04
4.010000000000000000e+02 4.010000000000000000e+02 1.993602141737937927e-03 3.641125187277793884e-02 1.716596074402332306e-03 1.499715144746005535e-03 1.039468217641115189e-03 6.557860760949552059e-04 5.277715972624719143e-04 8.170522050932049751e-05
4.060000000000000000e+02 4.060000000000000000e+02 1.964101800695061684e-03 2.103886567056179047e-02 1.236310345120728016e-03 1.155613805167376995e-03 9.058348368853330612e-04 6.326818838715553284e-04 5.216589779593050480e-04 1.030488274409435689e-04
4.110000000000000000e+02 4.110000000000000000e+02 1.944388961419463158e-03 1.829640008509159088e-02 1.187565037980675697e-03 1.138243707828223705e-03 8.661535102874040604e-04 6.290079327300190926e-04 5.190247902646660805e-04 7.682439172640442848e-05
4.160000000000000000e+02 4.160000000000000000e+02 1.926631666719913483e-03 1.749700307846069336e-02 1.102033886127173901e-03 1.075085485354065895e-03 8.637515711598098278e-04 6.172954454086720943e-04 5.148102063685655594e-04 7.349086808972060680e-05
4.210000000000000000e+02 4.210000000000000000e+02 1.917037880048155785e-03 2.811334095895290375e-02 1.475077122449874878e-03 1.273186993785202503e-03 9.665729012340307236e-04 6.314079510048031807e-04 5.089778569526970387e-04 1.096039850381202996e-04
4.260000000000000000e+02 4.260000000000000000e+02 1.899261260405182838e-03 2.827439643442630768e-02 1.429304596967995167e-03 1.297467737458646297e-03 9.711853344924747944e-04 6.286468124017119408e-04 4.990444867871701717e-04 1.341121533187106252e-04
4.310000000000000000e+02 4.310000000000000000e+02 1.879521994851529598e-03 2.168614789843559265e-02 1.205568900331854820e-03 1.144099398516118526e-03 8.551422506570816040e-04 6.135196890681982040e-04 4.962513921782374382e-04 8.351170981768518686e-05
4.370000000000000000e+02 4.370000000000000000e+02 1.857276307418942451e-03 1.461132802069187164e-02 1.026879646815359592e-03 9.884603787213563919e-04 8.125336025841534138e-04 5.997783155180513859e-04 4.924643435515463352e-04 9.104417404159903526e-05
4.420000000000000000e+02 4.420000000000000000e+02 1.840982702560722828e-03 1.283250097185373306e-02 9.615439339540898800e-04 9.430116624571382999e-04 7.897450122982263565e-04 5.919823306612670422e-04 4.860514018218964338e-04 9.540568862576037645e-05
4.470000000000000000e+02 4.470000000000000000e+02 1.834005117416381836e-03 2.644862048327922821e-02 1.326903817243874073e-03 1.138013438321650028e-03 8.777724578976631165e-04 5.999260465614497662e-04 4.858634201809763908e-04 1.243713486474007368e-04
4.530000000000000000e+02 4.530000000000000000e+02 1.823081634938716888e-03 3.460903465747833252e-02 1.588873681612312794e-03 1.379841938614845276e-03 9.557313169352710247e-04 6.017407868057489395e-04 4.790481179952621460e-04 8.449164306512102485e-05
4.580000000000000000e+02 4.580000000000000000e+02 1.798738725483417511e-03 2.192509174346923828e-02 1.240543439052999020e-03 1.190652721561491489e-03 8.691436960361897945e-04 5.815174081362783909e-04 4.692055808845907450e-04 1.088516655727289617e-04
4.640000000000000000e+02 4.640000000000000000e+02 1.778409234248101711e-03 1.526953745633363724e-02 1.016617869026958942e-03 9.544310159981250763e-04 7.981034577824175358e-04 5.757752805948257446e-04 4.638042300939559937e-04 8.541267743567004800e-05
4.700000000000000000e+02 4.700000000000000000e+02 1.764102024026215076e-03 1.976697519421577454e-02 1.097131636925041676e-03 1.011863350868225098e-03 7.979071815498173237e-04 5.630605155602097511e-04 4.584793641697615385e-04 5.761138891102746129e-05
4.750000000000000000e+02 4.750000000000000000e+02 1.758280908688902855e-03 3.084862232208251953e-02 1.469779061153531075e-03 1.246645231731235981e-03 9.046870982274413109e-04 5.730988923460245132e-04 4.526684642769396305e-04 7.877057942096143961e-05
4.810000000000000000e+02 4.810000000000000000e+02 1.731896074488759041e-03 1.252889167517423630e-02 9.529507951810956001e-04 8.996147662401199341e-04 7.469010306522250175e-04 5.476446240209043026e-04 4.487023688852787018e-04 5.130132558406330645e-05
4.870000000000000000e+02 4.870000000000000000e+02 1.724531757645308971e-03 2.616715244948863983e-02 1.336074550636112690e-03 1.130266347900032997e-03 8.530755876563489437e-04 5.604863399639725685e-04 4.446314997039735317e-04 9.188652620650827885e-05
4.930000000000000000e+02 4.930000000000000000e+02 1.705059199593961239e-03 1.971493847668170929e-02 1.084949704818427563e-03 1.001348253339529037e-03 7.839358295314013958e-04 5.458095110952854156e-04 4.382570623420178890e-04 6.572115671588107944e-05
4.990000000000000000e+02 4.990000000000000000e+02 1.689298544079065323e-03 1.894337870180606842e-02 1.039307448081672192e-03 9.218687773682177067e-04 7.536288467235863209e-04 5.420281668193638325e-04 4.336850252002477646e-04 5.585647886618971825e-05
5.050000000000000000e+02 5.050000000000000000e+02 1.678784610703587532e-03 2.448678016662597656e-02 1.274118083529174328e-03 1.123235211707651615e-03 8.610464865341782570e-04 5.519838887266814709e-04 4.285080649424344301e-04 8.572997467126697302e-05
5.120000000000000000e+02 5.120000000000000000e+02 1.662645954638719559e-03 2.469456754624843597e-02 1.244605402462184429e-03 1.151507836766541004e-03 8.117405814118683338e-04 5.382360541261732578e-04 4.214643849991261959e-04 9.594200673745945096e-05
5.180000000000000000e+02 5.180000000000000000e+02 1.648225355893373489e-03 2.346672303974628448e-02 1.195747870951890945e-03 1.067072385922074318e-03 7.938913186080753803e-04 5.326730897650122643e-04 4.176798101980239153e-04 6.917538121342658997e-05
5.240000000000000000e+02 5.240000000000000000e+02 1.633270992897450924e-03 2.203539013862609863e-02 1.149231567978858948e-03 1.021449686959385872e-03 7.751784287393093109e-04 5.260523757897317410e-04 4.137281794100999832e-04 7.738835120107978582e-05
5.310000000000000000e+02 5.310000000000000000e+02 1.614396460354328156e-03 1.374446321278810501e-02 9.043070022016763687e-04 8.100803242996335030e-04 6.996678421273827553e-04 5.097816465422511101e-04 4.096897901035845280e-04 5.130990030011162162e-05
5.370000000000000000e+02 5.370000000000000000e+02 1.605962635949254036e-03 2.268226072192192078e-02 1.184781664051115513e-03 1.048835925757884979e-03 7.861062767915427685e-04 5.164605099707841873e-04 4.039896302856504917e-04 6.744182610418647528e-05
5.440000000000000000e+02 5.440000000000000000e+02 1.587245380505919456e-03 1.498272363096475601e-02 9.388084872625768185e-04 8.986929315142333508e-04 7.161276880651712418e-04 5.065130535513162613e-04 4.003957437817007303e-04 6.371210474753752351e-05
5.500000000000000000e+02 5.500000000000000000e+02 1.585677149705588818e-03 3.234751895070075989e-02 1.404949231073260307e-03 1.190249575302004814e-03 8.478462696075439453e-04 5.192875396460294724e-04 3.991792909801006317e-04 7.363637996604666114e-05
5.570000000000000000e+02 5.570000000000000000e+02 1.560970908030867577e-03 1.419310178607702255e-02 9.172202553600072861e-04 8.822217932902276516e-04 6.826106109656393528e-04 4.951428854838013649e-04 3.921472816728055477e-04 4.986370186088606715e-05
5.640000000000000000e+02 5.640000000000000000e+02 1.551336725242435932e-03 2.203839831054210663e-02 1.115546445362269878e-03 9.831440402194857597e-04 7.558348588645458221e-04 4.977489588782191277e-04 3.879294963553547859e-04 5.742490611737594008e-05
5.710000000000000000e+02 5.710000000000000000e+02 1.535654999315738678e-03 1.810170523822307587e-02 9.926155908033251762e-04 9.473467362113296986e-04 7.338871946558356285e-04 4.914309247396886349e-04 3.822154831141233444e-04 6.087494693929329515e-05
5.780000000000000000e+02 5.780000000000000000e+02 1.529339933767914772e-03 2.727459557354450226e-02 1.306847552768886089e-03 1.110911602154374123e-03 7.834321004338562489e-04 5.018872325308620930e-04 3.807025495916604996e-04 8.476414222968742251e-05
5.850000000000000000e+02 5.850000000000000000e+02 1.506719388999044895e-03 7.568769156932830811e-03 7.313812384381890297e-04 7.138687069527804852e-04 6.202735821716487408e-04 4.716876719612628222e-04 3.745181311387568712e-04 4.723381425719708204e-05
5.920000000000000000e+02 5.920000000000000000e+02 1.503733219578862190e-03 2.799819968640804291e-02 1.333168591372668743e-03 1.097656786441802979e-03 7.893610163591802120e-04 4.851058765780180693e-04 3.699581138789653778e-04 8.025148417800664902e-05
5.990000000000000000e+02 5.990000000000000000e+02 1.488882582634687424e-03 2.334737591445446014e-02 1.165899913758039474e-03 1.052269362844526768e-03 7.172639598138630390e-04 4.762543248943984509e-04 3.711254685185849667e-04 1.104309631045907736e-04
6.070000000000000000e+02 6.070000000000000000e+02 1.476932084187865257e-03 2.596166543662548065e-02 1.258429954759776592e-03 1.058371504768729210e-03 7.601768593303859234e-04 4.717520787380635738e-04 3.621040086727589369e-04 9.470612712902948260e-05
6.140000000000000000e+02 6.140000000000000000e+02 1.464281231164932251e-03 2.372449822723865509e-02 1.172892516478896141e-03 1.126220216974616051e-03 7.917361799627542496e-04 4.711357760243117809e-04 3.597881004679948092e-04 7.930746505735442042e-05
6.220000000000000000e+02 6.220000000000000000e+02 1.449587522074580193e-03 2.190697751939296722e-02 1.103981398046016693e-03 9.833466028794646263e-04 7.322663441300392151e-04 4.587366420309990644e-04 3.546619554981589317e-04 6.804052827646955848e-05
6.290000000000000000e+02 6.290000000000000000e+02 1.443538581952452660e-03 2.852650359272956848e-02 1.291289576329290867e-03 1.140751410275697708e-03 7.551389280706644058e-04 4.723547899629920721e-04 3.562521596904844046e-04 1.055681277648545802e-04
6.370000000000000000e+02 6.370000000000000000e+02 1.425945432856678963e-03 2.218553423881530762e-02 1.077631488442420959e-03 9.420547867193818092e-04 7.020694320090115070e-04 4.492621519602835178e-04 3.467630303930491209e-04 7.947974518174305558e-05
6.450000000000000000e+02 6.450000000000000000e+02 1.417982857674360275e-03 2.689325995743274689e-02 1.331140985712409019e-03 1.232114736922085285e-03 7.750604418106377125e-04 4.607368900906294584e-04 3.454149700701236725e-04 9.607085667084902525e-05
6.530000000000000000e+02 6.530000000000000000e+02 1.404464710503816605e-03 2.541087567806243896e-02 1.226422842592000961e-03 1.064933370798826218e-03 7.322071469388902187e-04 4.621884436346590519e-04 3.413039958104491234e-04 8.449002052657306194e-05
6.610000000000000000e+02 6.610000000000000000e+02 1.392301172018051147e-03 2.457284554839134216e-02 1.112630125135183334e-03 9.980360046029090881e-04 7.205032161436975002e-04 4.473376611713320017e-04 3.370520716998726130e-04 7.447193638654425740e-05
6.690000000000000000e+02 6.690000000000000000e+02 1.384213333949446678e-03 2.943885698914527893e-02 1.329840510152280331e-03 1.136418664827942848e-03 7.997961947694420815e-04 4.587946168612688780e-04 3.357716777827590704e-04 7.815611752448603511e-05
6.770000000000000000e+02 6.770000000000000000e+02 1.363375340588390827e-03 1.330767292529344559e-02 8.083980064839124680e-04 7.506977999582886696e-04 5.971479113213717937e-04 4.309820360504090786e-04 3.291243629064410925e-04 5.753861842094920576e-05
6.860000000000000000e+02 6.860000000000000000e+02 1.352434512227773666e-03 1.755204610526561737e-02 9.487025090493261814e-04 9.000837453640997410e-04 6.269963341765105724e-04 4.292299272492527962e-04 3.257013740949332714e-04 6.588075484614819288e-05
6.940000000000000000e+02 6.940000000000000000e+02 1.343989977613091469e-03 2.144510298967361450e-02 1.079455018043518066e-03 9.775843936949968338e-04 6.828645127825438976e-04 4.277175758033990860e-04 3.196551697328686714e-04 9.226745169144123793e-05
7.020000000000000000e+02 7.020000000000000000e+02 1.335691660642623901e-03 2.522615343332290649e-02 1.143583911471068859e-03 9.835945675149559975e-04 7.131470483727753162e-04 4.324708424974232912e-04 3.161584318149834871e-04 9.964237688109278679e-05
7.110000000000000000e+02 7.110000000000000000e+02 1.324990182183682919e-03 2.629258111119270325e-02 1.266850042156875134e-03 1.155111007392406464e-03 8.076331578195095062e-04 4.240008129272609949e-04 3.150457632727921009e-04 7.406179065583273768e-05
7.200000000000000000e+02 7.200000000000000000e+02 1.318451948463916779e-03 3.110586106777191162e-02 1.494194031693041325e-03 1.215951400808990002e-03 7.998384535312652588e-04 4.462443175725638866e-04 3.156046441290527582e-04 1.032268191920593381e-04
7.290000000000000000e+02 7.290000000000000000e+02 1.297070295549929142e-03 1.656298711895942688e-02 9.009027853608131409e-04 8.161655277945101261e-04 5.931331543251872063e-04 4.085520631633698940e-04 3.096124564763158560e-04 6.775757356081157923e-05
7.380000000000000000e+02 7.380000000000000000e+02 1.290273154154419899e-03 2.481398545205593109e-02 1.111316261813044548e-03 9.382360731251537800e-04 6.767336744815111160e-04 4.134719783905893564e-04 3.040681767743080854e-04 8.762266224948689342e-05
7.470000000000000000e+02 7.470000000000000000e+02 1.280969358049333096e-03 2.537978440523147583e-02 1.205620355904102325e-03 1.146682188846170902e-03 7.013783324509859085e-04 4.172802146058529615e-04 3.075874119531363249e-04 1.122441171901300550e-04
7.560000000000000000e+02 7.560000000000000000e+02 1.270425273105502129e-03 2.522823773324489594e-02 1.117654726840555668e-03 9.661392541602253914e-04 6.825328455306589603e-04 4.083048261236399412e-04 3.025630721822381020e-04 7.935241592349484563e-05
7.650000000000000000e+02 7.650000000000000000e+02 1.260686200112104416e-03 2.624213881790637970e-02 1.246222527697682381e-03 1.093450002372264862e-03 7.203454151749610901e-04 4.055906028952449560e-04 2.979359705932438374e-04 9.051970118889585137e-05
7.740000000000000000e+02 7.740000000000000000e+02 1.251464127562940121e-03 2.630804106593132019e-02 1.233060378581285477e-03 1.096175168640911579e-03 7.356025162152945995e-04 3.995852021034806967e-04 2.991091168951243162e-04 1.281317672692239285e-04
7.840000000000000000e+02 7.840000000000000000e+02 1.236905110999941826e-03 2.197962813079357147e-02 1.034988788887858391e-03 8.825394324958324432e-04 6.412258371710777283e-04 3.947658988181501627e-04 2.902302658185362816e-04 7.381472823908552527e-05
7.940000000000000000e+02 7.940000000000000000e+02 1.224170904606580734e-03 1.695764809846878052e-02 9.119879687204957008e-04 8.573355735279619694e-04 5.921737756580114365e-04 3.861533768940716982e-04 2.896266232710331678e-04 5.622392200166359544e-05
8.030000000000000000e+02 8.030000000000000000e+02 1.222997787408530712e-03 3.007792867720127106e-02 1.336019136942923069e-03 1.156140235252678394e-03 7.539074867963790894e-04 4.030374984722584486e-04 2.841465175151824951e-04 1.180102772195823491e-04
8.130000000000000000e+02 8.130000000000000000e+02 1.205340260639786720e-03 1.812675595283508301e-02 9.446680196560919285e-04 7.960526854731142521e-04 5.981828435324132442e-04 3.803777799475938082e-04 2.858777297660708427e-04 5.793709715362638235e-05
8.230000000000000000e+02 8.230000000000000000e+02 1.203387742862105370e-03 3.055131249129772186e-02 1.410671393387019634e-03 1.296424539759755135e-03 7.824841304682195187e-04 4.002999048680067062e-04 2.785657998174428940e-04 1.485295942984521389e-04
8.330000000000000000e+02 8.330000000000000000e+02 1.185795059427618980e-03 1.851939782500267029e-02 9.416916873306035995e-04 8.844300755299627781e-04 5.897635128349065781e-04 3.761385160032659769e-04 2.812850289046764374e-04 7.600284880027174950e-05
8.430000000000000000e+02 8.430000000000000000e+02 1.175735378637909889e-03 1.799676753580570221e-02 9.179087355732917786e-04 8.379492792300879955e-04 5.856850766576826572e-04 3.656790649984031916e-04 2.768127596937119961e-04 7.993042527232319117e-05
8.540000000000000000e+02 8.540000000000000000e+02 1.164491521194577217e-03 1.536904927343130112e-02 8.361025829799473286e-04 7.567099528387188911e-04 5.450960015878081322e-04 3.581426281016319990e-04 2.770557766780257225e-04 7.567945431219413877e-05
8.640000000000000000e+02 8.640000000000000000e+02 1.153337070718407631e-03 9.562141261994838715e-03 6.320150569081306458e-04 5.823168321512639523e-04 4.824286443181335926e-04 3.499212325550615788e-04 2.708619576878845692e-04 5.321963544702157378e-05
8.750000000000000000e+02 8.750000000000000000e+02 1.158997183665633202e-03 3.555987030267715454e-02 1.586815109476447105e-03 1.424135058186948299e-03 8.990804199129343033e-04 3.901052696164697409e-04 2.657187869772315025e-04 2.120461285812780261e-04
8.860000000000000000e+02 8.860000000000000000e+02 1.137611805461347103e-03 1.880129985511302948e-02 9.307326399721205235e-04 7.863889331929385662e-04 5.979006527923047543e-04 3.640629292931407690e-04 2.694876457098871469e-04 9.497026621829718351e-05
8.960000000000000000e+02 8.960000000000000000e+02 1.129085663706064224e-03 1.881266571581363678e-02 9.108372614718973637e-04 8.170129149220883846e-04 5.828974535688757896e-04 3.575172740966081619e-04 2.658841840457171202e-04 7.996014755917713046e-05
9.070000000000000000e+02 9.070000000000000000e+02 1.130184391513466835e-03 3.225675225257873535e-02 1.460456289350986481e-03 1.253301510587334633e-03 8.229588274843990803e-04 3.841022553388029337e-04 2.685917133931070566e-04 1.448133552912622690e-04
9.190000000000000000e+02 9.190000000000000000e+02 1.111818477511405945e-03 2.215674892067909241e-02 1.120441011153161526e-03 1.044517732225358486e-03 6.789757753722369671e-04 3.604018420446664095e-04 2.595116966404020786e-04 7.151743193389847875e-05
9.300000000000000000e+02 9.300000000000000000e+02 1.097635598853230476e-03 1.038898434489965439e-02 6.468304200097918510e-04 6.497048889286816120e-04 4.682753351517021656e-04 3.348555183038115501e-04 2.564409514889121056e-04 7.189888856373727322e-05
9.410000000000000000e+02 9.410000000000000000e+02 1.096541876904666424e-03 2.498440258204936981e-02 1.163499429821968079e-03 9.358044480904936790e-04 6.879866705276072025e-04 3.583097131922841072e-04 2.629004593472927809e-04 1.917342888191342354e-04
9.530000000000000000e+02 9.530000000000000000e+02 1.085363328456878662e-03 2.243600040674209595e-02 1.053800224326550961e-03 9.136857697740197182e-04 6.272030295804142952e-04 3.536522854119539261e-04 2.567143528722226620e-04 1.553695328766480088e-04
9.640000000000000000e+02 9.640000000000000000e+02 1.082115573808550835e-03 2.885155007243156433e-02 1.330594415776431561e-03 1.145731890574097633e-03 7.495825993828475475e-04 3.653869207482784986e-04 2.543590962886810303e-04 1.112742174882441759e-04
9.760000000000000000e+02 9.760000000000000000e+02 1.075524720363318920e-03 3.263573721051216125e-02 1.467666006647050381e-03 1.322594005614519119e-03 8.673350093886256218e-04 3.569603431969881058e-04 2.434194757370278239e-04 2.047129673883318901e-04
9.880000000000000000e+02 9.880000000000000000e+02 1.056813634932041168e-03 1.723533682525157928e-02 8.787888800725340843e-04 8.191761444322764874e-04 6.284365663304924965e-04 3.332335909362882376e-04 2.488232275936752558e-04 9.004434832604601979e-05
1.000000000000000000e+03 1.000000000000000000e+03 1.050045364536345005e-03 2.043133042752742767e-02 9.938711300492286682e-04 8.821678929962217808e-04 5.876063369214534760e-04 3.348469908814877272e-04 2.465588040649890900e-04 9.279658843297511339e-05
1.013000000000000000e+03 1.013000000000000000e+03 1.051945611834526062e-03 3.335776552557945251e-02 1.552112633362412453e-03 1.260405406355857849e-03 8.452858310192823410e-04 3.697223728522658348e-04 2.471823245286941528e-04 1.444426889065653086e-04
1.025000000000000000e+03 1.025000000000000000e+03 1.037459704093635082e-03 2.741575241088867188e-02 1.315348315984010696e-03 1.131804194301366806e-03 7.382612093351781368e-04 3.361610579304397106e-04 2.375168987782672048e-04 8.711247210158035159e-05
1.038000000000000000e+03 1.038000000000000000e+03 1.024494995363056660e-03 2.184501290321350098e-02 1.060854876413941383e-03 9.766934672370553017e-04 6.772809429094195366e-04 3.212604497093707323e-04 2.320405474165454507e-04 1.616030058357864618e-04
1.050000000000000000e+03 1.050000000000000000e+03 1.014148117974400520e-03 1.671227253973484039e-02 8.645632187835872173e-04 8.399931830354034901e-04 5.438055959530174732e-04 3.086843644268810749e-04 2.354544558329507709e-04 9.656184556661173701e-05
1.063000000000000000e+03 1.063000000000000000e+03 1.018079114146530628e-03 3.483144193887710571e-02 1.539516728371381760e-03 1.302749733440577984e-03 8.508182945661246777e-04 3.457824932411313057e-04 2.288613322889432311e-04 2.134721435140818357e-04
1.076000000000000000e+03 1.076000000000000000e+03 9.990339167416095734e-04 1.994246989488601685e-02 9.596966556273400784e-04 8.693744312040507793e-04 5.708825192414224148e-04 3.108623204752802849e-04 2.281837514601647854e-04 1.168831295217387378e-04
1.089000000000000000e+03 1.089000000000000000e+03 9.975023567676544189e-04 2.941325306892395020e-02 1.334366388618946075e-03 1.185571192763745785e-03 7.129225996322929859e-04 3.377239045221358538e-04 2.305323578184470534e-04 6.620030035264790058e-05
1.103000000000000000e+03 1.103000000000000000e+03 9.780671680346131325e-04 6.722601596266031265e-03 5.905882571823894978e-04 5.501660052686929703e-04 4.170227621216326952e-04 2.933130599558353424e-04 2.280042244819924235e-04 9.381686686538159847e-05
1.116000000000000000e+03 1.116000000000000000e+03 9.776593651622533798e-04 2.373360097408294678e-02 1.110694953240454197e-03 9.545652428641915321e-04 6.383681320585310459e-04 3.213779418729245663e-04 2.280280459672212601e-04 1.247251639142632484e-04
1.130000000000000000e+03 1.130000000000000000e+03 9.771349141374230385e-04 3.430667147040367126e-02 1.515225041657686234e-03 1.326552359387278557e-03 7.990409503690898418e-04 3.317300579510629177e-04 2.175075787818059325e-04 1.963476825039833784e-04
1.144000000000000000e+03 1.144000000000000000e+03 9.594169678166508675e-04 2.054201439023017883e-02 9.861926082521677017e-04 8.060852997004985809e-04 5.554603412747383118e-04 3.039189323317259550e-04 2.233967534266412258e-04 1.086648117052391171e-04
1.158000000000000000e+03 1.158000000000000000e+03 9.693909087218344212e-04 4.198990017175674438e-02 1.900986884720623493e-03 1.718870946206152439e-03 1.162485219538211823e-03 3.749074239749461412e-04 2.182285970775410533e-04 1.851840206654742360e-04
1.172000000000000000e+03 1.172000000000000000e+03 9.419135749340057373e-04 1.640304923057556152e-02 8.401951636187732220e-04 7.579155499115586281e-04 4.852395504713058472e-04 2.928258618339896202e-04 2.174617256969213486e-04 9.674747707322239876e-05
1.187000000000000000e+03 1.187000000000000000e+03 9.463762398809194565e-04 3.552574664354324341e-02 1.556130242533981800e-03 1.347146229818463326e-03 8.842513198032975197e-04 3.412635996937751770e-04 2.104394807247444987e-04 1.385480281896889210e-04
1.201000000000000000e+03 1.201000000000000000e+03 9.259291691705584526e-04 1.497777923941612244e-02 7.796623394824564457e-04 7.465638918802142143e-04 5.338473711162805557e-04 2.850706223398447037e-04 2.076709788525477052e-04 9.934627451002597809e-05
1.216000000000000000e+03 1.216000000000000000e+03 9.162575006484985352e-04 7.426756899803876877e-03 5.342492368072271347e-04 4.894851008430123329e-04 3.833115624729543924e-04 2.732138382270932198e-04 2.065782755380496383e-04 8.688754314789548516e-05
1.231000000000000000e+03 1.231000000000000000e+03 9.154173312708735466e-04 2.335762605071067810e-02 1.079531153663992882e-03 9.346812730655074120e-04 5.717886961065232754e-04 3.017730196006596088e-04 2.115687966579571366e-04 9.914445399772375822e-05
1.246000000000000000e+03 1.246000000000000000e+03 9.134832653217017651e-04 3.023134730756282806e-02 1.405140035785734653e-03 1.350055215880274773e-03 8.943194989114999771e-04 3.082287439610809088e-04 2.113663940690457821e-04 1.612440246390178800e-04
1.261000000000000000e+03 1.261000000000000000e+03 9.001418948173522949e-04 2.133584022521972656e-02 1.065431861206889153e-03 1.126393908634781837e-03 7.638059323653578758e-04 2.948222972918301821e-04 2.065774606307968497e-04 1.047244732035323977e-04
1.277000000000000000e+03 1.277000000000000000e+03 8.880409877747297287e-04 1.112096942961215973e-02 6.449903012253344059e-04 5.498937098309397697e-04 4.303827299736440182e-04 2.689225366339087486e-04 2.016853395616635680e-04 5.907553713768720627e-05
1.292000000000000000e+03 1.292000000000000000e+03 8.888240554369986057e-04 2.711161598563194275e-02 1.236257841810584068e-03 1.096352352760732174e-03 7.168656447902321815e-04 2.907233138103038073e-04 1.943541574291884899e-04 1.723526947898790240e-04
1.308000000000000000e+03 1.308000000000000000e+03 8.776830509305000305e-04 1.981730945408344269e-02 9.810499614104628563e-04 9.179796325042843819e-04 5.080711562186479568e-04 2.768326667137444019e-04 1.979748631129041314e-04 6.461299199145287275e-05
1.324000000000000000e+03 1.324000000000000000e+03 8.747324463911354542e-04 2.593211084604263306e-02 1.240058103576302528e-03 1.194680109620094299e-03 7.505788234993815422e-04 3.010197542607784271e-04 1.931537699420005083e-04 1.113230100600048900e-04
1.340000000000000000e+03 1.340000000000000000e+03 8.624027250334620476e-04 1.677826792001724243e-02 8.055026410147547722e-04 6.531624821946024895e-04 4.670695052482187748e-04 2.632312534842640162e-04 1.890370913315564394e-04 9.105003118747845292e-05
1.357000000000000000e+03 1.357000000000000000e+03 8.547656470909714699e-04 1.448701042681932449e-02 7.412252016365528107e-04 7.386156357824802399e-04 4.733041860163211823e-04 2.650184324011206627e-04 1.887439429992809892e-04 8.104330481728538871e-05
1.373000000000000000e+03 1.373000000000000000e+03 8.652941323816776276e-04 3.658858314156532288e-02 1.689146622084081173e-03 1.580531592480838299e-03 1.068860292434692383e-03 3.543615457601845264e-04 2.015526988543570042e-04 2.069930196739733219e-04
1.390000000000000000e+03 1.390000000000000000e+03 8.466547587886452675e-04 2.474810928106307983e-02 1.129677053540945053e-03 9.516867576166987419e-04 6.029873620718717575e-04 2.688502718228846788e-04 1.820591423893347383e-04 1.618161331862211227e-04
1.407000000000000000e+03 1.407000000000000000e+03 8.371061994694173336e-04 1.903823576867580414e-02 9.604413062334060669e-04 8.594809332862496376e-04 4.958129138685762882e-04 2.654256823007017374e-04 1.850539265433326364e-04 7.339206786127761006e-05
1.425000000000000000e+03 1.425000000000000000e+03 8.313436410389840603e-04 2.063554525375366211e-02 9.252639138139784336e-04 7.738599088042974472e-04 5.191364907659590244e-04 2.699090109672397375e-04 1.871600252343341708e-04 9.480060543864965439e-05
1.442000000000000000e+03 1.442000000000000000e+03 8.228441583923995495e-04 1.723895967006683350e-02 8.469791500829160213e-04 7.696184911765158176e-04 4.484607779886573553e-04 2.555581741034984589e-04 1.810007088351994753e-04 5.753307050326839089e-05
1.460000000000000000e+03 1.460000000000000000e+03 8.190158405341207981e-04 2.163936756551265717e-02 1.006874023005366325e-03 9.023698512464761734e-04 6.087083020247519016e-04 2.648699737619608641e-04 1.831211120588704944e-04 8.991995127871632576e-05
1.478000000000000000e+03 1.478000000000000000e+03 8.130561327561736107e-04 2.264760620892047882e-02 1.028379192575812340e-03 9.453450329601764679e-04 6.791775231249630451e-04 2.718708128668367863e-04 1.832441193982958794e-04 1.010632258839905262e-04
1.496000000000000000e+03 1.496000000000000000e+03 8.046128787100315094e-04 1.922212354838848114e-02 8.800494833849370480e-04 7.999517256394028664e-04 5.400152294896543026e-04 2.514699299354106188e-04 1.732982927933335304e-04 9.111835970543324947e-05
1.514000000000000000e+03 1.514000000000000000e+03 8.122567669488489628e-04 3.564824908971786499e-02 1.646738382987678051e-03 1.572541194036602974e-03 1.017753384076058865e-03 3.124185604974627495e-04 1.862210920080542564e-04 1.651754282647743821e-04
1.533000000000000000e+03 1.533000000000000000e+03 7.936002220958471298e-04 2.158902585506439209e-02 1.035241875797510147e-03 9.144585928879678249e-04 5.093510262668132782e-04 2.606922062113881111e-04 1.722184533718973398e-04 7.019597978796809912e-05
1.551000000000000000e+03 1.551000000000000000e+03 7.844192441552877426e-04 1.467608101665973663e-02 7.302889716811478138e-04 6.715311901643872261e-04 4.626478475984185934e-04 2.450788451824337244e-04 1.738946739351376891e-04 8.214051194954663515e-05
1.570000000000000000e+03 1.570000000000000000e+03 7.835685973986983299e-04 2.462469041347503662e-02 1.096837688237428665e-03 9.205168462358415127e-04 6.633156444877386093e-04 2.738200710155069828e-04 1.720608706818893552e-04 7.583372644148766994e-05
1.590000000000000000e+03 1.590000000000000000e+03 7.713335216976702213e-04 1.269867550581693649e-02 6.127670640125870705e-04 5.206465721130371094e-04 3.766707086469978094e-04 2.319188206456601620e-04 1.674603408901020885e-04 6.972804840188473463e-05
1.609000000000000000e+03 1.609000000000000000e+03 7.697545224800705910e-04 2.213592827320098877e-02 9.606379899196326733e-04 8.062804699875414371e-04 5.181554006412625313e-04 2.483582939021289349e-04 1.670418132562190294e-04 5.824826075695455074e-05
1.629000000000000000e+03 1.629000000000000000e+03 7.621159311383962631e-04 1.902094669640064240e-02 9.045366896316409111e-04 8.059011888690292835e-04 5.054794601164758205e-04 2.483284042682498693e-04 1.671366189839318395e-04 5.290441549732349813e-05
1.649000000000000000e+03 1.649000000000000000e+03 7.571182213723659515e-04 1.957508362829685211e-02 9.228439885191619396e-04 8.398041827604174614e-04 5.661206669174134731e-04 2.406619460089132190e-04 1.680788409430533648e-04 8.326358511112630367e-05
1.669000000000000000e+03 1.669000000000000000e+03 7.484294474124908447e-04 1.392024476081132889e-02 7.208755123429000378e-04 6.747459992766380310e-04 4.480974166654050350e-04 2.310037234565243125e-04 1.622578565729781985e-04 5.367070480133406818e-05
1.690000000000000000e+03 1.690000000000000000e+03 7.430299883708357811e-04 1.543258689343929291e-02 7.817590958438813686e-04 6.819255650043487549e-04 4.390201356727629900e-04 2.281669876538217068e-04 1.613480562809854746e-04 4.150061067775823176e-05
1.710000000000000000e+03 1.710000000000000000e+03 7.448121905326843262e-04 2.657305821776390076e-02 1.270194887183606625e-03 1.138995750807225704e-03 7.075831526890397072e-04 2.680757897906005383e-04 1.651789207244291902e-04 1.402738998876884580e-04
1.731000000000000000e+03 1.731000000000000000e+03 7.386209908872842789e-04 2.740469761192798615e-02 1.261565019376575947e-03 1.184677123092114925e-03 7.196285878308117390e-04 2.584180620033293962e-04 1.588431478012353182e-04 6.362261774484068155e-05
1.753000000000000000e+03 1.753000000000000000e+03 7.291182409971952438e-04 2.111240662634372711e-02 9.712065220810472965e-04 8.019127999432384968e-04 4.791869141627103090e-04 2.399657678324729204e-04 1.592430780874565244e-04 6.436168769141659141e-05
1.774000000000000000e+03 1.774000000000000000e+03 7.312944508157670498e-04 3.171340748667716980e-02 1.490461756475269794e-03 1.265505445189774036e-03 8.087105234153568745e-04 2.639668236952275038e-04 1.552472967887297273e-04 8.796709880698472261e-05
1.796000000000000000e+03 1.796000000000000000e+03 7.210777839645743370e-04 2.568578347563743591e-02 1.156472833827137947e-03 1.031585037708282471e-03 6.666012923233211040e-04 2.523350703995674849e-04 1.631781778996810317e-04 1.524119288660585880e-04
1.818000000000000000e+03 1.818000000000000000e+03 7.111345184966921806e-04 1.833213865756988525e-02 9.096694411709904671e-04 8.004805422388017178e-04 4.948370624333620071e-04 2.260025212308391929e-04 1.565178681630641222e-04 6.623286753892898560e-05
1.840000000000000000e+03 1.840000000000000000e+03 7.037853356450796127e-04 1.405850052833557129e-02 6.926601636223495007e-04 6.076560239307582378e-04 4.044863162562251091e-04 2.105500025209039450e-04 1.500159269198775291e-04 7.196504157036542892e-05
1.863000000000000000e+03 1.863000000000000000e+03 7.144700502976775169e-04 3.631529957056045532e-02 1.648856326937675476e-03 1.470729010179638863e-03 9.429582278244197369e-04 2.928444591816514730e-04 1.634467480471357703e-04 1.953848986886441708e-04
1.886000000000000000e+03 1.886000000000000000e+03 6.987392553128302097e-04 2.453882619738578796e-02 1.167273963801562786e-03 1.034376909956336021e-03 6.373291835188865662e-04 2.337646583328023553e-04 1.493544696131721139e-04 9.709996083984151483e-05
1.909000000000000000e+03 1.909000000000000000e+03 6.918401923030614853e-04 2.301884628832340240e-02 1.063778414390981197e-03 1.080847112461924553e-03 6.357268430292606354e-04 2.418927469989284873e-04 1.470203278586268425e-04 9.535234858049079776e-05
1.932000000000000000e+03 1.932000000000000000e+03 6.871051155030727386e-04 2.301136031746864319e-02 1.040663453750312328e-03 1.047486206516623497e-03 6.562843918800354004e-04 2.357783378101885319e-04 1.484520180383697152e-04 1.073635503416880965e-04
1.956000000000000000e+03 1.956000000000000000e+03 6.786153535358607769e-04 1.766562461853027344e-02 8.711974369361996651e-04 7.923680823296308517e-04 4.643197171390056610e-04 2.151742664864286780e-04 1.421877095708623528e-04 6.006265539326705039e-05
1.980000000000000000e+03 1.980000000000000000e+03 6.717436481267213821e-04 1.384842116385698318e-02 7.017675670795142651e-04 6.098541198298335075e-04 4.011230776086449623e-04 2.079342812066897750e-04 1.408548559993505478e-04 6.153188587632030249e-05
2.004000000000000000e+03 2.004000000000000000e+03 6.731588509865105152e-04 2.556292898952960968e-02 1.241372781805694103e-03 1.018832321278750896e-03 5.827615386806428432e-04 2.389957662671804428e-04 1.470228307880461216e-04 1.138732695835642517e-04
2.029000000000000000e+03 2.029000000000000000e+03 6.667709094472229481e-04 2.399325557053089142e-02 1.192572643049061298e-03 1.055645756423473358e-03 5.645585479214787483e-04 2.310571144334971905e-04 1.416211016476154327e-04 6.205755926202982664e-05
2.053000000000000000e+03 2.053000000000000000e+03 6.687364657409489155e-04 3.390245884656906128e-02 1.568627776578068733e-03 1.300082891248166561e-03 8.345802780240774155e-04 2.645779459271579981e-04 1.390895631629973650e-04 1.308980281464755535e-04
2.079000000000000000e+03 2.079000000000000000e+03 6.560569163411855698e-04 2.339377067983150482e-02 1.118315383791923523e-03 9.625122183933854103e-04 6.033433019183576107e-04 2.195830311393365264e-04 1.395564613630995154e-04 6.456411210820078850e-05
2.104000000000000000e+03 2.104000000000000000e+03 6.543156923726201057e-04 2.809768915176391602e-02 1.258996082469820976e-03 1.276872819289565086e-03 7.779619190841913223e-04 2.438287483528256416e-04 1.449366100132465363e-04 1.607304293429479003e-04
2.130000000000000000e+03 2.130000000000000000e+03 6.488894578069448471e-04 2.752910554409027100e-02 1.279997406527400017e-03 1.041845534928143024e-03 6.422149599529802799e-04 2.398422511760145426e-04 1.418136525899171829e-04 1.188315291074104607e-04
2.156000000000000000e+03 2.156000000000000000e+03 6.381386774592101574e-04 1.879308745265007019e-02 8.792952867224812508e-04 7.632182678207755089e-04 4.634275101125240326e-04 2.158426359528675675e-04 1.339388691121712327e-04 8.630519005237147212e-05
2.182000000000000000e+03 2.182000000000000000e+03 6.359828403219580650e-04 2.295428887009620667e-02 1.040177303366363049e-03 1.064785290509462357e-03 6.633638404309749603e-04 2.208123914897441864e-04 1.334996632067486644e-04 1.265769096789881587e-04
2.209000000000000000e+03 2.209000000000000000e+03 6.321243708953261375e-04 2.509828656911849976e-02 1.231205184012651443e-03 1.080521848052740097e-03 5.727134412154555321e-04 2.284705842612311244e-04 1.392692938679829240e-04 1.002481440082192421e-04
2.236000000000000000e+03 2.236000000000000000e+03 6.312851910479366779e-04 2.950260043144226074e-02 1.341357710771262646e-03 1.220438047312200069e-03 7.998874061740934849e-04 2.543094742577522993e-04 1.399698230670765042e-04 1.335066044703125954e-04
2.264000000000000000e+03 2.264000000000000000e+03 6.239668000489473343e-04 2.708064205944538116e-02 1.283804187551140785e-03 1.118420390412211418e-03 6.966399378143250942e-04 2.367965644225478172e-04 1.350260572507977486e-04 9.060263255378231406e-05
2.292000000000000000e+03 2.292000000000000000e+03 6.224099779501557350e-04 3.095343150198459625e-02 1.422829926013946533e-03 1.211619237437844276e-03 7.756685372442007065e-04 2.521692076697945595e-04 1.360312744509428740e-04 1.390378602081909776e-04
2.320000000000000000e+03 2.320000000000000000e+03 6.163451471365988255e-04 2.901636995375156403e-02 1.363801886327564716e-03 1.144856098107993603e-03 6.672819727100431919e-04 2.364230167586356401e-04 1.311775558860972524e-04 7.033983274595811963e-05
2.348000000000000000e+03 2.348000000000000000e+03 6.055863341316580772e-04 2.105027250945568085e-02 9.418675326742231846e-04 8.603329188190400600e-04 5.735554732382297516e-04 2.058396057691425085e-04 1.257072726730257273e-04 1.254942035302519798e-04
2.377000000000000000e+03 2.377000000000000000e+03 5.983395967632532120e-04 1.521138846874237061e-02 7.533367024734616280e-04 6.198146147653460503e-04 3.779024118557572365e-04 1.914594031404703856e-04 1.242764119524508715e-04 7.407991506624966860e-05
2.406000000000000000e+03 2.406000000000000000e+03 5.970072234049439430e-04 2.167273499071598053e-02 1.007476705126464367e-03 8.447858854196965694e-04 5.075906519778072834e-04 2.094495721394196153e-04 1.282442390220239758e-04 4.672009526984766126e-05
2.435000000000000000e+03 2.435000000000000000e+03 5.890139727853238583e-04 1.366013940423727036e-02 6.902348832227289677e-04 6.175425951369106770e-04 4.362637992016971111e-04 1.840551703935489058e-04 1.261657453142106533e-04 7.316052506212145090e-05
2.465000000000000000e+03 2.465000000000000000e+03 5.875768838450312614e-04 2.114353142678737640e-02 9.534698911011219025e-04 7.809989037923514843e-04 5.109814228489995003e-04 2.184537006542086601e-04 1.238052936969324946e-04 8.172146772267296910e-05
2.496000000000000000e+03 2.496000000000000000e+03 5.832330789417028427e-04 2.143981307744979858e-02 9.757570805959403515e-04 7.992584723979234695e-04 5.014984053559601307e-04 2.028059971053153276e-04 1.211750859511084855e-04 7.299687422346323729e-05
2.526000000000000000e+03 2.526000000000000000e+03 5.780581850558519363e-04 1.934317871928215027e-02 9.598457254469394684e-04 8.466030121780931950e-04 5.503676366060972214e-04 1.944860705407336354e-04 1.216165255755186081e-04 6.311342440312728286e-05
2.557000000000000000e+03 2.557000000000000000e+03 5.781085346825420856e-04 2.654769271612167358e-02 1.259734854102134705e-03 1.106805633753538132e-03 6.763106212019920349e-04 2.198274305555969477e-04 1.244096492882817984e-04 7.749164069537073374e-05
2.589000000000000000e+03 2.589000000000000000e+03 5.704143550246953964e-04 2.118308097124099731e-02 1.051294966600835323e-03 8.892829646356403828e-04 5.326493992470204830e-04 2.158514253096655011e-04 1.217068784171715379e-04 9.208353731082752347e-05
2.620000000000000000e+03 2.620000000000000000e+03 5.679195746779441833e-04 2.443708665668964386e-02 1.104236347600817680e-03 9.249710710719227791e-04 5.916758673265576363e-04 2.217412838945165277e-04 1.210916889249347150e-04 7.333014218602329493e-05
2.652000000000000000e+03 2.652000000000000000e+03 5.599401774816215038e-04 1.781765185296535492e-02 8.653042605146765709e-04 7.513821474276483059e-04 5.146272596903145313e-04 1.931695878738537431e-04 1.183414933620952070e-04 4.500538125284947455e-05
2.685000000000000000e+03 2.685000000000000000e+03 5.531872157007455826e-04 1.242392417043447495e-02 6.494223489426076412e-04 5.711810663342475891e-04 3.278714721091091633e-04 1.726788177620619535e-04 1.171500189229846001e-04 4.551168240141123533e-05
2.718000000000000000e+03 2.718000000000000000e+03 5.508880130946636200e-04 1.744920015335083008e-02 8.624349138699471951e-04 7.608811720274388790e-04 4.661333805415779352e-04 1.808655360946431756e-04 1.174091448774561286e-04 5.736651655752211809e-05
2.751000000000000000e+03 2.751000000000000000e+03 5.490909097716212273e-04 2.129628136754035950e-02 1.027998630888760090e-03 1.049617072567343712e-03 6.725020357407629490e-04 2.102870930684730411e-04 1.183350250357761979e-04 1.567104336572811007e-04
2.785000000000000000e+03 2.785000000000000000e+03 5.520043196156620979e-04 3.229771554470062256e-02 1.522860140539705753e-03 1.569220330566167831e-03 9.599850163795053959e-04 2.460283867549151182e-04 1.178414750029332936e-04 1.297166600124910474e-04
2.819000000000000000e+03 2.819000000000000000e+03 5.468350136652588844e-04 3.124956972897052765e-02 1.435842947103083134e-03 1.187514280900359154e-03 8.366503170691430569e-04 2.442077675368636847e-04 1.133918049163185060e-04 1.536324416520074010e-04
2.854000000000000000e+03 2.854000000000000000e+03 5.337957409210503101e-04 1.637883670628070831e-02 7.889739936217665672e-04 6.896468112245202065e-04 4.762111057061702013e-04 1.815150899346917868e-04 1.123232286772690713e-04 9.273707109969109297e-05
2.889000000000000000e+03 2.889000000000000000e+03 5.328218685463070869e-04 2.224516868591308594e-02 1.015632646158337593e-03 7.927512633614242077e-04 5.467934533953666687e-04 2.015795325860381126e-04 1.122593312175013125e-04 7.555895717814564705e-05
2.924000000000000000e+03 2.924000000000000000e+03 5.266797379590570927e-04 1.835568062961101532e-02 8.840491063892841339e-04 7.370240055024623871e-04 4.811313410755246878e-04 1.820963370846584439e-04 1.117017018259502947e-04 6.713318725815042853e-05
2.960000000000000000e+03 2.960000000000000000e+03 5.383677780628204346e-04 3.985454142093658447e-02 1.825113780796527863e-03 1.493988558650016785e-03 1.031681313179433346e-03 2.777271147351711988e-04 1.123359834309667349e-04 1.556923671159893274e-04
2.996000000000000000e+03 2.996000000000000000e+03 5.166755290701985359e-04 1.394854392856359482e-02 7.095183245837688446e-04 6.398790865205228329e-04 4.212827188894152641e-04 1.687957992544397712e-04 1.078628847608342767e-04 5.079161564935930073e-05
3.033000000000000000e+03 3.033000000000000000e+03 5.143799935467541218e-04 1.781530492007732391e-02 8.418125798925757408e-04 7.254233350977301598e-04 4.574322374537587166e-04 1.798654702724888921e-04 1.063947929651476443e-04 5.357348345569334924e-05
3.070000000000000000e+03 3.070000000000000000e+03 5.136951222084462643e-04 2.283438295125961304e-02 1.171886571682989597e-03 9.847814217209815979e-04 5.853171460330486298e-04 1.987029390875250101e-04 1.100399385904893279e-04 7.936035399325191975e-05
3.108000000000000000e+03 3.108000000000000000e+03 5.109174526296555996e-04 2.527984790503978729e-02 1.240690005943179131e-03 1.041062758304178715e-03 5.787809495814144611e-04 2.127084735548123717e-04 1.108043070416897535e-04 6.195338210090994835e-05
3.146000000000000000e+03 3.146000000000000000e+03 5.050889449194073677e-04 2.278429642319679260e-02 1.095424639061093330e-03 9.868845809251070023e-04 6.652643205597996712e-04 2.089600748149678111e-04 1.081631417036987841e-04 1.050449864123947918e-04
3.184000000000000000e+03 3.184000000000000000e+03 4.990143352188169956e-04 1.847562938928604126e-02 8.610723307356238365e-04 7.660345872864127159e-04 4.970569279976189137e-04 1.843223726609721780e-04 1.037526817526668310e-04 6.970575486775487661e-05
3.223000000000000000e+03 3.223000000000000000e+03 4.964185063727200031e-04 2.056937478482723236e-02 1.005373429507017136e-03 9.487252100370824337e-04 6.293012411333620548e-04 1.998028892558068037e-04 1.038578629959374666e-04 8.818073547445237637e-05
3.263000000000000000e+03 3.263000000000000000e+03 4.911860451102256775e-04 1.700343377888202667e-02 8.774853777140378952e-04 8.598911808803677559e-04 6.103471387177705765e-04 1.781759347068145871e-04 1.029471895890310407e-04 1.114614133257418871e-04
3.303000000000000000e+03 3.303000000000000000e+03 4.912054864689707756e-04 2.449456229805946350e-02 1.187225803732872009e-03 1.043312018737196922e-03 6.817645044066011906e-04 2.154198591597378254e-04 1.031123538268730044e-04 1.020294657791964710e-04
3.343000000000000000e+03 3.343000000000000000e+03 4.854415019508451223e-04 2.095455117523670197e-02 9.787391172721982002e-04 8.085101144388318062e-04 5.163222667761147022e-04 1.869148545665666461e-04 1.018122566165402532e-04 8.161718869814649224e-05
3.384000000000000000e+03 3.384000000000000000e+03 4.946990520693361759e-04 3.770543634891510010e-02 1.783322426490485668e-03 1.422862289473414421e-03 9.607997490093111992e-04 2.695470466278493404e-04 1.077685010386630893e-04 1.220170524902641773e-04
3.426000000000000000e+03 3.426000000000000000e+03 4.726089537143707275e-04 6.769975181668996811e-03 3.938217996619641781e-04 3.361840790603309870e-04 2.494103100616484880e-04 1.389811077388003469e-04 9.556207805871963501e-05 4.600857573677785695e-05
3.468000000000000000e+03 3.468000000000000000e+03 4.818686284124851227e-04 3.153357654809951782e-02 1.518624951131641865e-03 1.373588689602911472e-03 9.489493677392601967e-04 2.451459295116364956e-04 1.064565585693344474e-04 1.462619547965005040e-04
3.510000000000000000e+03 3.510000000000000000e+03 4.699951678048819304e-04 1.947540231049060822e-02 9.209929849021136761e-04 8.692134288139641285e-04 5.706651718355715275e-04 1.945731637533754110e-04 1.021456773742102087e-04 1.110788507503457367e-04
3.553000000000000000e+03 3.553000000000000000e+03 4.692923976108431816e-04 2.452770806849002838e-02 1.189725589938461781e-03 1.037179608829319477e-03 6.712385220453143120e-04 2.059208782156929374e-04 1.013286746456287801e-04 7.614559581270441413e-05
3.597000000000000000e+03 3.597000000000000000e+03 4.614409408532083035e-04 1.685713976621627808e-02 8.447463042102754116e-04 7.393832784146070480e-04 4.202122800052165985e-04 1.722799934213981032e-04 9.605570812709629536e-05 1.007621249300427735e-04
3.641000000000000000e+03 3.641000000000000000e+03 4.665928136091679335e-04 3.068548627197742462e-02 1.490317867137491703e-03 1.245231600478291512e-03 7.670660270377993584e-04 2.560470602475106716e-04 1.032360305543988943e-04 9.233437594957649708e-05
3.686000000000000000e+03 3.686000000000000000e+03 4.718854906968772411e-04 4.029206186532974243e-02 1.896026311442255974e-03 1.501539605669677258e-03 1.006308011710643768e-03 2.686200605239719152e-04 1.020970739773474634e-04 1.228574983542785048e-04
3.731000000000000000e+03 3.731000000000000000e+03 4.517771885730326176e-04 1.873846910893917084e-02 9.277600329369306564e-04 8.650929667055606842e-04 5.985043826512992382e-04 1.827478263294324279e-04 9.705738921184092760e-05 9.902368037728592753e-05
3.777000000000000000e+03 3.777000000000000000e+03 4.659257538150995970e-04 3.993261978030204773e-02 1.957218861207365990e-03 1.561457407660782337e-03 9.512164397165179253e-04 2.871777396649122238e-04 1.035336026689037681e-04 1.328762300545349717e-04
3.823000000000000000e+03 3.823000000000000000e+03 4.560069937724620104e-04 3.376668319106101990e-02 1.664428738877177238e-03 1.454623416066169739e-03 8.946213638409972191e-04 2.662229817360639572e-04 1.019249175442382693e-04 1.239422417711466551e-04
3.870000000000000000e+03 3.870000000000000000e+03 4.446789971552789211e-04 2.453404664993286133e-02 1.202114042825996876e-03 1.024429104290902615e-03 6.445260369218885899e-04 2.142404555343091488e-04 9.576450975146144629e-05 7.480169733753427863e-05
3.917000000000000000e+03 3.917000000000000000e+03 4.363254702184349298e-04 1.425877586007118225e-02 7.119772490113973618e-04 5.931019550189375877e-04 3.828268672805279493e-04 1.564684935146942735e-04 9.222644439432770014e-05 3.700944216689094901e-05
3.965000000000000000e+03 3.965000000000000000e+03 4.382992337923496962e-04 2.444225177168846130e-02 1.186059205792844296e-03 1.159527222625911236e-03 7.836956647224724293e-04 2.163473400287330151e-04 9.520391176920384169e-05 1.565214915899559855e-04
4.014000000000000000e+03 4.014000000000000000e+03 4.298311541788280010e-04 1.447871513664722443e-02 7.245792658068239689e-04 6.287894793786108494e-04 3.743850393220782280e-04 1.460667990613728762e-04 8.962462015915662050e-05 4.923235246678814292e-05
4.063000000000000000e+03 4.063000000000000000e+03 4.297180566936731339e-04 2.037404105067253113e-02 1.035466673783957958e-03 9.270239970646798611e-04 5.671813851222395897e-04 1.907588302856311202e-04 9.222734661307185888e-05 5.658725422108545899e-05
4.113000000000000000e+03 4.113000000000000000e+03 4.263947485014796257e-04 2.115928754210472107e-02 9.960510069504380226e-04 7.929335697554051876e-04 5.160844884812831879e-04 1.718990679364651442e-04 8.855586929712444544e-05 6.384455627994611859e-05
4.163000000000000000e+03 4.163000000000000000e+03 4.243149305693805218e-04 2.289223484694957733e-02 1.141264801844954491e-03 1.122425543144345284e-03 7.750316872261464596e-04 2.114726084982976317e-04 9.529685485176742077e-05 1.683720911387354136e-04
4.215000000000000000e+03 4.215000000000000000e+03 4.194329667370766401e-04 1.904230564832687378e-02 9.550813701935112476e-04 8.149397326633334160e-04 5.435933126136660576e-04 1.769671071087941527e-04 8.996087854029610753e-05 1.309223735006526113e-04
4.266000000000000000e+03 4.266000000000000000e+03 4.129627486690878868e-04 1.173229422420263290e-02 6.159978802315890789e-04 5.514447111636400223e-04 3.755974175874143839e-04 1.373881241306662560e-04 8.701409387867897749e-05 7.308229396585375071e-05
4.318000000000000000e+03 4.318000000000000000e+03 4.142214311286807060e-04 2.136515080928802490e-02 1.088202698156237602e-03 1.011856016702950001e-03 6.354817887768149376e-04 1.998590887524187565e-04 9.292460890719667077e-05 1.534997281851246953e-04
4.371000000000000000e+03 4.371000000000000000e+03 4.170625179540365934e-04 2.969585545361042023e-02 1.461261417716741562e-03 1.261142198927700520e-03 7.480594795197248459e-04 2.564697642810642719e-04 9.720905654830858111e-05 8.428751607425510883e-05
4.425000000000000000e+03 4.425000000000000000e+03 4.079657664988189936e-04 2.170602045953273773e-02 1.094518345780670643e-03 9.519667946733534336e-04 5.524425650946795940e-04 1.783658663043752313e-04 8.671404793858528137e-05 6.720184319419786334e-05
4.479000000000000000e+03 4.479000000000000000e+03 4.045577661599963903e-04 2.123441174626350403e-02 1.043457305058836937e-03 8.368170238099992275e-04 5.216621211729943752e-04 1.810320100048556924e-04 8.653403347125276923e-05 6.334884528769180179e-05
4.534000000000000000e+03 4.534000000000000000e+03 4.251540522091090679e-04 4.757741093635559082e-02 2.339376136660575867e-03 1.974936807528138161e-03 1.229447429068386555e-03 3.618814516812562943e-04 1.074908286682330072e-04 2.658303419593721628e-04
4.590000000000000000e+03 4.590000000000000000e+03 3.937844594474881887e-04 1.089263428002595901e-02 5.671718390658497810e-04 5.189157673157751560e-04 3.166057576891034842e-04 1.381480251438915730e-04 8.134094969136640429e-05 6.438388663809746504e-05
4.646000000000000000e+03 4.646000000000000000e+03 3.939598100259900093e-04 1.879072003066539764e-02 9.682403178885579109e-04 8.682056795805692673e-04 5.065324949100613594e-04 1.622642594156786799e-04 8.459045784547924995e-05 6.878178101032972336e-05
4.703000000000000000e+03 4.703000000000000000e+03 3.885573823936283588e-04 1.302133407443761826e-02 6.633642478846013546e-04 5.416480125859379768e-04 3.513120464049279690e-04 1.419149630237370729e-04 8.141607395373284817e-05 4.604596324497833848e-05
4.761000000000000000e+03 4.761000000000000000e+03 3.897710121236741543e-04 2.145463414490222931e-02 1.091915066353976727e-03 9.777928935363888741e-04 5.728185060434043407e-04 1.879436313174664974e-04 8.635525591671466827e-05 8.433836774202063680e-05
4.819000000000000000e+03 4.819000000000000000e+03 3.902730531990528107e-04 2.804041467607021332e-02 1.345920376479625702e-03 1.104942872188985348e-03 7.472716970369219780e-04 2.149211213691160083e-04 8.647288632346317172e-05 1.148097871919162571e-04
4.878000000000000000e+03 4.878000000000000000e+03 3.828420594800263643e-04 2.086713351309299469e-02 1.035296358168125153e-03 8.581782458350062370e-04 5.061881965957581997e-04 1.808624801924452186e-04 8.400970546063035727e-05 1.046272518578916788e-04
4.938000000000000000e+03 4.938000000000000000e+03 3.797818790189921856e-04 1.923058182001113892e-02 9.504043846391141415e-04 8.847679710015654564e-04 5.832119495607912540e-04 1.889652630779892206e-04 8.463341509923338890e-05 1.045068565872497857e-04
4.998000000000000000e+03 4.998000000000000000e+03 3.723093832377344370e-04 7.712038699537515640e-03 4.488370905164629221e-04 3.799902333412319422e-04 2.522645227145403624e-04 1.192904164781793952e-04 7.760457810945808887e-05 4.028396506328135729e-05


==> data/BN_fitted.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000005364418029785e+00
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000005364418029785e+00
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.000005364418029785e+00
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 1.000005006790161133e+00
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.000005006790161133e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 1.000004768371582031e+00
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.000003099441528320e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 1.000000476837158203e+00
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 1.000000238418579102e+00
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.999998211860656738e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.000000238418579102e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 1.000001788139343262e+00
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 1.000003933906555176e+00
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 1.000005841255187988e+00
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 1.000020146369934082e+00
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.999765157699584961e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 9.999229907989501953e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 1.000005364418029785e+00
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 1.000004053115844727e+00
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 1.000003695487976074e+00
2.100000000000000000e+01 2.100000000000000000e+01 1.000000000000000000e+00 9.999989271163940430e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.000000000000000000e+00 9.999973773956298828e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.000000000000000000e+00 9.999708533287048340e-01
2.400000000000000000e+01 2.400000000000000000e+01 1.000000000000000000e+00 9.999982714653015137e-01
2.500000000000000000e+01 2.500000000000000000e+01 1.000000000000000000e+00 9.999986290931701660e-01
2.600000000000000000e+01 2.600000000000000000e+01 1.000000000000000000e+00 9.999998807907104492e-01
2.700000000000000000e+01 2.700000000000000000e+01 1.000000000000000000e+00 1.000001072883605957e+00
2.800000000000000000e+01 2.800000000000000000e+01 1.000000000000000000e+00 1.000003218650817871e+00
2.900000000000000000e+01 2.900000000000000000e+01 1.000000000000000000e+00 1.000004291534423828e+00
3.000000000000000000e+01 3.000000000000000000e+01 1.000000000000000000e+00 1.000005006790161133e+00
3.100000000000000000e+01 3.100000000000000000e+01 1.000000000000000000e+00 1.000005125999450684e+00
3.200000000000000000e+01 3.200000000000000000e+01 1.000000000000000000e+00 1.000005364418029785e+00
3.400000000000000000e+01 3.400000000000000000e+01 1.000000000000000000e+00 1.000002622604370117e+00
3.500000000000000000e+01 3.500000000000000000e+01 1.000000000000000000e+00 1.000001788139343262e+00
3.600000000000000000e+01 3.600000000000000000e+01 1.000000000000000000e+00 1.000000953674316406e+00
3.800000000000000000e+01 3.800000000000000000e+01 1.000000000000000000e+00 9.999989271163940430e-01
3.900000000000000000e+01 3.900000000000000000e+01 1.000000000000000000e+00 9.999979138374328613e-01
4.100000000000000000e+01 4.100000000000000000e+01 1.000000000000000000e+00 9.999971985816955566e-01
4.200000000000000000e+01 4.200000000000000000e+01 1.000000000000000000e+00 9.999983906745910645e-01
4.400000000000000000e+01 4.400000000000000000e+01 1.000000000000000000e+00 1.000003695487976074e+00
4.600000000000000000e+01 4.600000000000000000e+01 1.000000000000000000e+00 1.000002264976501465e+00
4.700000000000000000e+01 4.700000000000000000e+01 1.000000000000000000e+00 1.000000953674316406e+00
4.900000000000000000e+01 4.900000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
5.100000000000000000e+01 5.100000000000000000e+01 1.000000000000000000e+00 1.000000953674316406e+00
5.300000000000000000e+01 5.300000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
5.500000000000000000e+01 5.500000000000000000e+01 1.000000000000000000e+00 1.000000000000000000e+00
5.700000000000000000e+01 5.700000000000000000e+01 1.000000000000000000e+00 1.000001668930053711e+00
5.900000000000000000e+01 5.900000000000000000e+01 1.000000000000000000e+00 1.000004649162292480e+00
6.200000000000000000e+01 6.200000000000000000e+01 1.000000000000000000e+00 1.000004053115844727e+00
6.400000000000000000e+01 6.400000000000000000e+01 1.000000000000000000e+00 1.000002145767211914e+00
6.600000000000000000e+01 6.600000000000000000e+01 1.000000000000000000e+00 1.000004053115844727e+00
6.900000000000000000e+01 6.900000000000000000e+01 1.000000000000000000e+00 1.000005364418029785e+00
7.200000000000000000e+01 7.200000000000000000e+01 1.000000000000000000e+00 1.000002503395080566e+00
7.400000000000000000e+01 7.400000000000000000e+01 1.000000000000000000e+00 1.000000476837158203e+00
7.700000000000000000e+01 7.700000000000000000e+01 1.000000000000000000e+00 1.000001430511474609e+00
8.000000000000000000e+01 8.000000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
8.300000000000000000e+01 8.300000000000000000e+01 1.000000000000000000e+00 1.000003695487976074e+00
8.600000000000000000e+01 8.600000000000000000e+01 1.000000000000000000e+00 1.000029563903808594e+00
9.000000000000000000e+01 9.000000000000000000e+01 1.000000000000000000e+00 1.000000715255737305e+00
9.300000000000000000e+01 9.300000000000000000e+01 1.000000000000000000e+00 1.000002622604370117e+00
9.600000000000000000e+01 9.600000000000000000e+01 1.000000000000000000e+00 1.000005125999450684e+00
1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+00 1.000005125999450684e+00
1.040000000000000000e+02 1.040000000000000000e+02 1.000000000000000000e+00 1.000004649162292480e+00
1.080000000000000000e+02 1.080000000000000000e+02 1.000000000000000000e+00 1.000002622604370117e+00
1.120000000000000000e+02 1.120000000000000000e+02 1.000000000000000000e+00 1.000004291534423828e+00
1.160000000000000000e+02 1.160000000000000000e+02 1.000000000000000000e+00 1.000005364418029785e+00
1.210000000000000000e+02 1.210000000000000000e+02 1.000000000000000000e+00 1.000002384185791016e+00
1.250000000000000000e+02 1.250000000000000000e+02 1.000000000000000000e+00 1.000000357627868652e+00
1.300000000000000000e+02 1.300000000000000000e+02 0.000000000000000000e+00 -8.415160118602216244e-05
1.350000000000000000e+02 1.350000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.400000000000000000e+02 1.400000000000000000e+02 0.000000000000000000e+00 -1.342791074421256781e-04
1.450000000000000000e+02 1.450000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.510000000000000000e+02 1.510000000000000000e+02 0.000000000000000000e+00 -1.862543576862663031e-04
1.570000000000000000e+02 1.570000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.630000000000000000e+02 1.630000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.690000000000000000e+02 1.690000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.750000000000000000e+02 1.750000000000000000e+02 0.000000000000000000e+00 6.903233588673174381e-05
1.820000000000000000e+02 1.820000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.890000000000000000e+02 1.890000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
1.960000000000000000e+02 1.960000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.040000000000000000e+02 2.040000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.110000000000000000e+02 2.110000000000000000e+02 0.000000000000000000e+00 3.261389429098926485e-05
2.190000000000000000e+02 2.190000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.280000000000000000e+02 2.280000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.360000000000000000e+02 2.360000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.450000000000000000e+02 2.450000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06
2.540000000000000000e+02 2.540000000000000000e+02 0.000000000000000000e+00 1.917503368531470187e-06


==> data/BN_fitted2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.633086323738098145e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.075197100639343262e+00
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.006139874458312988e+00
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 1.003553152084350586e+00
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.026552796363830566e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 9.911201000213623047e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.040746688842773438e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 1.037044644355773926e+00
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 1.010139226913452148e+00
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.774211049079895020e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.030331134796142578e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 1.020255565643310547e+00
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 9.685539007186889648e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 9.961247444152832031e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 9.876883029937744141e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.923014640808105469e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 9.271332025527954102e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 9.999112486839294434e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 9.607092142105102539e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 9.420309662818908691e-01
2.100000000000000000e+01 2.100000000000000000e+01 0.000000000000000000e+00 4.623964801430702209e-02
2.200000000000000000e+01 2.200000000000000000e+01 0.000000000000000000e+00 -6.864082813262939453e-02
2.300000000000000000e+01 2.300000000000000000e+01 0.000000000000000000e+00 1.774553768336772919e-02
2.400000000000000000e+01 2.400000000000000000e+01 0.000000000000000000e+00 -2.511998265981674194e-02
2.500000000000000000e+01 2.500000000000000000e+01 0.000000000000000000e+00 2.423399500548839569e-02
2.600000000000000000e+01 2.600000000000000000e+01 0.000000000000000000e+00 -4.142519086599349976e-02
2.700000000000000000e+01 2.700000000000000000e+01 0.000000000000000000e+00 -5.702330265194177628e-03
2.800000000000000000e+01 2.800000000000000000e+01 0.000000000000000000e+00 1.171321142464876175e-02
2.900000000000000000e+01 2.900000000000000000e+01 0.000000000000000000e+00 -2.517963014543056488e-02
3.000000000000000000e+01 3.000000000000000000e+01 0.000000000000000000e+00 -8.610622957348823547e-03
3.100000000000000000e+01 3.100000000000000000e+01 0.000000000000000000e+00 2.105008810758590698e-02
3.200000000000000000e+01 3.200000000000000000e+01 0.000000000000000000e+00 -3.810387477278709412e-02
3.300000000000000000e+01 3.300000000000000000e+01 0.000000000000000000e+00 -2.484177984297275543e-02
3.400000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 5.261038616299629211e-02
3.500000000000000000e+01 3.500000000000000000e+01 0.000000000000000000e+00 -2.421672642230987549e-02
3.600000000000000000e+01 3.600000000000000000e+01 0.000000000000000000e+00 -1.701655797660350800e-02
3.700000000000000000e+01 3.700000000000000000e+01 0.000000000000000000e+00 3.778892010450363159e-02
3.800000000000000000e+01 3.800000000000000000e+01 0.000000000000000000e+00 -3.191623836755752563e-02
3.900000000000000000e+01 3.900000000000000000e+01 0.000000000000000000e+00 1.014404837042093277e-02
4.000000000000000000e+01 4.000000000000000000e+01 0.000000000000000000e+00 4.708877205848693848e-02
4.100000000000000000e+01 4.100000000000000000e+01 0.000000000000000000e+00 -1.890511438250541687e-02
4.200000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 -5.872369185090065002e-02
4.300000000000000000e+01 4.300000000000000000e+01 0.000000000000000000e+00 3.107954561710357666e-02
4.500000000000000000e+01 4.500000000000000000e+01 0.000000000000000000e+00 -2.183951437473297119e-03
4.600000000000000000e+01 4.600000000000000000e+01 0.000000000000000000e+00 -3.315340727567672729e-02
4.700000000000000000e+01 4.700000000000000000e+01 0.000000000000000000e+00 4.161802586168050766e-03
4.900000000000000000e+01 4.900000000000000000e+01 0.000000000000000000e+00 3.911364451050758362e-02
5.000000000000000000e+01 5.000000000000000000e+01 0.000000000000000000e+00 7.943865843117237091e-03
5.100000000000000000e+01 5.100000000000000000e+01 0.000000000000000000e+00 -7.071226835250854492e-02
5.300000000000000000e+01 5.300000000000000000e+01 0.000000000000000000e+00 2.177721820771694183e-02
5.400000000000000000e+01 5.400000000000000000e+01 0.000000000000000000e+00 3.176166501361876726e-04
5.600000000000000000e+01 5.600000000000000000e+01 0.000000000000000000e+00 2.654750645160675049e-02
5.700000000000000000e+01 5.700000000000000000e+01 0.000000000000000000e+00 1.089289784431457520e-02
5.900000000000000000e+01 5.900000000000000000e+01 0.000000000000000000e+00 5.465031042695045471e-02
6.100000000000000000e+01 6.100000000000000000e+01 0.000000000000000000e+00 2.470565587282180786e-02
6.300000000000000000e+01 6.300000000000000000e+01 0.000000000000000000e+00 1.028524264693260193e-01


==> data/BN_grad_mse.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 5.856506228446960449e-01 3.537992477416992188e+00 2.580525636672973633e+00 2.400579452514648438e+00 1.922382712364196777e+00 1.138299584388732910e+00 9.485784769058227539e-01 8.350290656089782715e-01 8.788926005363464355e-01 6.714588999748229980e-01 4.921568334102630615e-01 4.843856096267700195e-01 7.779887318611145020e-01 5.652090311050415039e-01
2.000000000000000000e+00 2.000000000000000000e+00 3.805942535400390625e-01 1.160816431045532227e+00 7.891722321510314941e-01 5.749708414077758789e-01 6.147504448890686035e-01 5.159987807273864746e-01 4.933682382106781006e-01 3.749961555004119873e-01 3.651571869850158691e-01 4.660376012325286865e-01 3.416388928890228271e-01 4.411400556564331055e-01 2.896430194377899170e-01 7.210143804550170898e-01
3.000000000000000000e+00 3.000000000000000000e+00 3.642115592956542969e-01 8.404812812805175781e-01 9.348852634429931641e-01 6.231363415718078613e-01 5.166723132133483887e-01 5.444171428680419922e-01 4.951592087745666504e-01 3.918679356575012207e-01 4.227068126201629639e-01 3.436622023582458496e-01 2.872633039951324463e-01 3.504098653793334961e-01 3.092366158962249756e-01 7.606873512268066406e-01
4.000000000000000000e+00 4.000000000000000000e+00 3.644925951957702637e-01 5.300645828247070312e-01 1.023738622665405273e+00 6.776295900344848633e-01 5.063892602920532227e-01 6.429066658020019531e-01 4.543120265007019043e-01 2.696688175201416016e-01 3.091273009777069092e-01 2.693531513214111328e-01 2.830456197261810303e-01 2.834155559539794922e-01 2.657480239868164062e-01 5.554003119468688965e-01
5.000000000000000000e+00 5.000000000000000000e+00 3.462546169757843018e-01 3.129345476627349854e-01 6.529605984687805176e-01 4.107225537300109863e-01 2.846410274505615234e-01 3.811632096767425537e-01 4.155998229980468750e-01 3.848097324371337891e-01 2.590389847755432129e-01 1.992635279893875122e-01 1.556298434734344482e-01 1.834968030452728271e-01 2.035549134016036987e-01 4.124056696891784668e-01
6.000000000000000000e+00 6.000000000000000000e+00 3.457866013050079346e-01 3.213657140731811523e-01 6.210815906524658203e-01 2.846801877021789551e-01 2.598311305046081543e-01 4.021255373954772949e-01 3.475584685802459717e-01 3.488438129425048828e-01 2.027815431356430054e-01 1.695957779884338379e-01 1.259276866912841797e-01 9.326738864183425903e-02 9.544610232114791870e-02 6.305301189422607422e-01
7.000000000000000000e+00 7.000000000000000000e+00 3.032958805561065674e-01 2.541976869106292725e-01 5.910670757293701172e-01 3.464382588863372803e-01 3.037245869636535645e-01 4.367081224918365479e-01 3.463684618473052979e-01 2.534138262271881104e-01 2.317004948854446411e-01 1.672489643096923828e-01 1.703328341245651245e-01 1.339404881000518799e-01 1.597242206335067749e-01 6.549476981163024902e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.659874856472015381e-01 3.031212985515594482e-01 5.733295083045959473e-01 3.268640339374542236e-01 2.773888111114501953e-01 3.366037607192993164e-01 3.894463777542114258e-01 3.225001990795135498e-01 3.293974101543426514e-01 2.214235961437225342e-01 2.009125500917434692e-01 1.349285393953323364e-01 2.049093246459960938e-01 4.006795287132263184e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.630815207958221436e-01 2.952615320682525635e-01 5.830896496772766113e-01 3.342325091361999512e-01 2.592069506645202637e-01 3.673519492149353027e-01 2.937657237052917480e-01 2.422862350940704346e-01 2.235701829195022583e-01 1.268934607505798340e-01 2.140374481678009033e-01 1.464107185602188110e-01 2.189722955226898193e-01 3.331731259822845459e-01
1.000000000000000000e+01 1.000000000000000000e+01 2.989644408226013184e-01 2.081767171621322632e-01 4.670330584049224854e-01 1.880921125411987305e-01 2.824670970439910889e-01 2.701969444751739502e-01 2.836933732032775879e-01 2.420068532228469849e-01 2.404664754867553711e-01 2.079490423202514648e-01 2.091794610023498535e-01 1.408542841672897339e-01 2.129641920328140259e-01 5.472209453582763672e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.834538221359252930e-01 1.031510531902313232e-01 1.758610159158706665e-01 1.465678513050079346e-01 1.601764410734176636e-01 2.242267876863479614e-01 2.207558751106262207e-01 1.741427928209304810e-01 2.032227516174316406e-01 1.641881316900253296e-01 8.968560397624969482e-02 9.184846282005310059e-02 1.252063512802124023e-01 5.322265028953552246e-01
1.200000000000000000e+01 1.200000000000000000e+01 2.481800317764282227e-01 5.559651926159858704e-02 1.037872880697250366e-01 8.677317202091217041e-02 8.594934642314910889e-02 1.250742077827453613e-01 1.015340760350227356e-01 1.176262125372886658e-01 1.208278536796569824e-01 9.807430207729339600e-02 9.687548130750656128e-02 7.071016728878021240e-02 1.008468493819236755e-01 4.090867340564727783e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.351699620485305786e-01 6.855177134275436401e-02 2.026019543409347534e-01 1.492714136838912964e-01 1.745632886886596680e-01 1.643737256526947021e-01 1.458195149898529053e-01 1.789579242467880249e-01 8.754099905490875244e-02 1.087625846266746521e-01 9.053964912891387939e-02 6.798815727233886719e-02 1.353148072957992554e-01 3.341180682182312012e-01
1.400000000000000000e+01 1.400000000000000000e+01 2.410101294517517090e-01 7.703085243701934814e-02 2.030029296875000000e-01 1.808871924877166748e-01 1.116538718342781067e-01 1.397698968648910522e-01 2.008853107690811157e-01 1.840975731611251831e-01 1.783296912908554077e-01 1.591998487710952759e-01 1.006477475166320801e-01 8.614468574523925781e-02 1.632915884256362915e-01 3.553244769573211670e-01
1.500000000000000000e+01 1.500000000000000000e+01 2.391451746225357056e-01 1.476253718137741089e-01 3.643691539764404297e-01 3.550665080547332764e-01 2.099220454692840576e-01 2.058498263359069824e-01 2.979390621185302734e-01 2.284782677888870239e-01 1.942006051540374756e-01 1.141847893595695496e-01 1.131317913532257080e-01 8.744392544031143188e-02 1.404877901077270508e-01 4.245602190494537354e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.208542078733444214e-01 1.512562185525894165e-01 3.110924661159515381e-01 3.013521432876586914e-01 2.309664189815521240e-01 2.110287398099899292e-01 2.619557678699493408e-01 3.069384396076202393e-01 2.034455984830856323e-01 2.137844264507293701e-01 1.346531212329864502e-01 1.171353310346603394e-01 1.354500055313110352e-01 3.659552037715911865e-01
1.700000000000000000e+01 1.700000000000000000e+01 2.045462727546691895e-01 1.451770663261413574e-01 3.235832452774047852e-01 1.659561842679977417e-01 2.774471342563629150e-01 3.493722975254058838e-01 3.504613935947418213e-01 2.420673072338104248e-01 2.034425139427185059e-01 1.654269099235534668e-01 1.508716046810150146e-01 1.129806041717529297e-01 1.861722618341445923e-01 2.042920738458633423e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.936966180801391602e-01 1.790022850036621094e-01 3.269481658935546875e-01 1.705769151449203491e-01 1.540731787681579590e-01 1.902525126934051514e-01 2.197353839874267578e-01 1.450182795524597168e-01 1.350820809602737427e-01 1.851613521575927734e-01 1.441303342580795288e-01 1.132436990737915039e-01 1.342589706182479858e-01 2.678473591804504395e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.804822087287902832e-01 1.464248448610305786e-01 3.386730253696441650e-01 2.271559536457061768e-01 2.222645580768585205e-01 2.733507156372070312e-01 3.065387308597564697e-01 2.216693758964538574e-01 2.253747731447219849e-01 1.561480760574340820e-01 1.242011561989784241e-01 9.214996546506881714e-02 1.232017055153846741e-01 3.393451571464538574e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.496195346117019653e-01 1.694667339324951172e-01 4.375796914100646973e-01 3.676284849643707275e-01 2.806700170040130615e-01 3.304261565208435059e-01 3.778300583362579346e-01 2.336882501840591431e-01 2.688773274421691895e-01 1.207290515303611755e-01 1.051896587014198303e-01 8.554786443710327148e-02 9.441336244344711304e-02 2.559840083122253418e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.416518688201904297e-01 1.389124393463134766e-01 3.427412211894989014e-01 2.625300288200378418e-01 2.162998765707015991e-01 2.138968110084533691e-01 2.698489427566528320e-01 3.804251253604888916e-01 2.733417749404907227e-01 1.475544124841690063e-01 1.376941353082656860e-01 9.509491175413131714e-02 7.577138394117355347e-02 4.702439904212951660e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.463052928447723389e-01 1.276779174804687500e-01 3.217668533325195312e-01 1.746415644884109497e-01 2.150360941886901855e-01 2.031325250864028931e-01 2.230253070592880249e-01 1.527500152587890625e-01 1.455567330121994019e-01 1.186360791325569153e-01 9.626228362321853638e-02 9.444484114646911621e-02 1.252655833959579468e-01 2.457720041275024414e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.450818628072738647e-01 1.637123674154281616e-01 3.164739310741424561e-01 2.271397709846496582e-01 2.339690625667572021e-01 3.010812103748321533e-01 3.943736851215362549e-01 2.623903453350067139e-01 2.141062170267105103e-01 1.575443297624588013e-01 1.119477599859237671e-01 9.994520992040634155e-02 1.121310666203498840e-01 2.544611692428588867e-01
2.400000000000000000e+01 2.400000000000000000e+01 1.255830526351928711e-01 9.708351641893386841e-02 1.666100621223449707e-01 1.766811311244964600e-01 1.160301566123962402e-01 1.556417495012283325e-01 1.343493014574050903e-01 1.777939349412918091e-01 1.961210519075393677e-01 1.328348219394683838e-01 7.924512773752212524e-02 5.212050303816795349e-02 9.766876697540283203e-02 1.509665250778198242e-01
2.600000000000000000e+01 2.600000000000000000e+01 9.215162694454193115e-02 6.905489414930343628e-02 1.216312572360038757e-01 1.369949728250503540e-01 1.128351837396621704e-01 1.288447380065917969e-01 1.268159896135330200e-01 1.189873963594436646e-01 1.225222870707511902e-01 2.351289242506027222e-01 1.737741678953170776e-01 1.049891188740730286e-01 6.157724186778068542e-02 1.678759306669235229e-01
2.700000000000000000e+01 2.700000000000000000e+01 6.862960010766983032e-02 7.927832752466201782e-02 1.479334682226181030e-01 8.982340246438980103e-02 8.093860745429992676e-02 9.208384901285171509e-02 1.278181970119476318e-01 1.176269799470901489e-01 9.593656659126281738e-02 1.745450645685195923e-01 1.192176565527915955e-01 7.245781272649765015e-02 6.046859547495841980e-02 1.427269279956817627e-01
2.800000000000000000e+01 2.800000000000000000e+01 5.678357928991317749e-02 5.131708458065986633e-02 1.069658249616622925e-01 1.182245910167694092e-01 1.192352622747421265e-01 1.087424978613853455e-01 9.153526276350021362e-02 1.044670790433883667e-01 9.495569020509719849e-02 9.715081006288528442e-02 6.103743612766265869e-02 5.018756911158561707e-02 8.021931350231170654e-02 1.088118925690650940e-01
3.000000000000000000e+01 3.000000000000000000e+01 5.041886866092681885e-02 7.755392044782638550e-02 1.512993276119232178e-01 8.277320861816406250e-02 1.075436770915985107e-01 9.207913279533386230e-02 1.386324018239974976e-01 9.552729129791259766e-02 8.837370574474334717e-02 1.040323525667190552e-01 6.740863621234893799e-02 5.728243291378021240e-02 8.476406335830688477e-02 1.071337759494781494e-01
3.200000000000000000e+01 3.200000000000000000e+01 4.027255624532699585e-02 4.726463928818702698e-02 1.196052208542823792e-01 8.451277017593383789e-02 5.560038983821868896e-02 4.445168003439903259e-02 7.672132551670074463e-02 6.192819401621818542e-02 5.966284498572349548e-02 5.738892033696174622e-02 3.515137732028961182e-02 3.568265959620475769e-02 5.176100134849548340e-02 1.313626170158386230e-01
3.300000000000000000e+01 3.300000000000000000e+01 3.393323719501495361e-02 5.193181708455085754e-02 7.245808839797973633e-02 5.602959543466567993e-02 7.143440097570419312e-02 5.973780900239944458e-02 7.751404494047164917e-02 5.480681732296943665e-02 4.346759244799613953e-02 5.016610026359558105e-02 4.692701250314712524e-02 3.845632821321487427e-02 5.213399976491928101e-02 6.566615402698516846e-02
3.500000000000000000e+01 3.500000000000000000e+01 3.016072697937488556e-02 3.670209646224975586e-02 8.106388151645660400e-02 7.028743624687194824e-02 4.476106911897659302e-02 5.593187734484672546e-02 5.482449755072593689e-02 4.980978369712829590e-02 4.991520196199417114e-02 4.491225257515907288e-02 3.636813536286354065e-02 2.976471744477748871e-02 7.315198332071304321e-02 9.920112788677215576e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.766564488410949707e-02 2.207498401403427124e-01 2.587496936321258545e-01 2.190883755683898926e-01 2.263462245464324951e-01 3.512565493583679199e-01 1.725181639194488525e-01 9.400556236505508423e-02 7.115643471479415894e-02 8.499693125486373901e-02 4.846103116869926453e-02 2.305007912218570709e-02 5.202763527631759644e-02 8.049181103706359863e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.841403894126415253e-02 6.866702437400817871e-02 1.302726715803146362e-01 1.644088327884674072e-01 1.063492596149444580e-01 1.132156252861022949e-01 1.437678188085556030e-01 8.579645305871963501e-02 8.261033147573471069e-02 5.791470780968666077e-02 3.519120067358016968e-02 3.830607235431671143e-02 5.936597287654876709e-02 7.292944937944412231e-02
4.100000000000000000e+01 4.100000000000000000e+01 1.924572512507438660e-02 3.218529373407363892e-02 6.093489751219749451e-02 3.007270023226737976e-02 4.023274779319763184e-02 4.007130861282348633e-02 3.695181012153625488e-02 5.049872025847434998e-02 3.943490609526634216e-02 6.073182076215744019e-02 6.240653991699218750e-02 4.634436219930648804e-02 4.411656036972999573e-02 4.430307075381278992e-02
4.300000000000000000e+01 4.300000000000000000e+01 1.424441765993833542e-02 3.981401398777961731e-02 5.286318063735961914e-02 3.443520516157150269e-02 4.015944153070449829e-02 5.187882483005523682e-02 4.149247705936431885e-02 4.282800480723381042e-02 4.422346502542495728e-02 5.242236331105232239e-02 3.989776968955993652e-02 3.002151474356651306e-02 5.657189339399337769e-02 5.803511291742324829e-02
4.500000000000000000e+01 4.500000000000000000e+01 8.493434637784957886e-03 1.911913603544235229e-02 3.606951236724853516e-02 3.464301675558090210e-02 2.194114401936531067e-02 1.984965242445468903e-02 4.922988638281822205e-02 3.653400391340255737e-02 5.929108709096908569e-02 3.923302888870239258e-02 2.110162936151027679e-02 1.726259477436542511e-02 2.909387089312076569e-02 2.476814016699790955e-02
4.800000000000000000e+01 4.800000000000000000e+01 5.651151295751333237e-03 1.458831969648599625e-02 2.573662064969539642e-02 1.613987237215042114e-02 2.799987979233264923e-02 3.934086486697196960e-02 3.453012555837631226e-02 4.338050261139869690e-02 3.889819234609603882e-02 3.764415532350540161e-02 2.597872540354728699e-02 2.127785235643386841e-02 4.364157095551490784e-02 5.218664929270744324e-02
5.000000000000000000e+01 5.000000000000000000e+01 2.444725949317216873e-03 9.408237412571907043e-03 1.639109104871749878e-02 1.448945887386798859e-02 1.927448809146881104e-02 2.281874977052211761e-02 1.862427592277526855e-02 1.852339878678321838e-02 1.912432722747325897e-02 1.529401447623968124e-02 1.342865917831659317e-02 8.634242229163646698e-03 2.443835884332656860e-02 1.494423951953649521e-02
5.300000000000000000e+01 5.300000000000000000e+01 1.399658271111547947e-03 5.933722481131553650e-03 1.086070947349071503e-02 9.530681185424327850e-03 1.004976220428943634e-02 8.386287838220596313e-03 1.150570530444383621e-02 8.570643141865730286e-03 5.775344092398881912e-03 7.214584853500127792e-03 7.727189455181360245e-03 1.043646410107612610e-02 4.153990000486373901e-02 3.476714342832565308e-02
5.600000000000000000e+01 5.600000000000000000e+01 1.359896385110914707e-03 6.868056952953338623e-03 1.510459277778863907e-02 8.546307682991027832e-03 1.361600589007139206e-02 1.375695783644914627e-02 1.378293335437774658e-02 1.034006755799055099e-02 1.047124899923801422e-02 1.405763067305088043e-02 9.743219241499900818e-03 7.787758950144052505e-03 1.488749403506517410e-02 2.847201563417911530e-02
5.900000000000000000e+01 5.900000000000000000e+01 1.054575084708631039e-03 8.455591276288032532e-03 1.669678650796413422e-02 5.832805298268795013e-03 1.019930560141801834e-02 8.464653044939041138e-03 9.967487305402755737e-03 6.867786869406700134e-03 6.036418955773115158e-03 6.483413279056549072e-03 7.130578625947237015e-03 5.631805397570133209e-03 2.087530493736267090e-02 2.175365947186946869e-02
6.200000000000000000e+01 6.200000000000000000e+01 6.795670487917959690e-04 7.424072828143835068e-03 1.387052331119775772e-02 6.020704284310340881e-03 8.867080323398113251e-03 7.882341742515563965e-03 6.201116833835840225e-03 4.575113765895366669e-03 4.860173445194959641e-03 4.681305028498172760e-03 4.735042341053485870e-03 5.769283045083284378e-03 2.723001316189765930e-02 2.173722907900810242e-02
6.500000000000000000e+01 6.500000000000000000e+01 3.736151847988367081e-04 3.878022078424692154e-03 6.448125001043081284e-03 5.087863653898239136e-03 6.084741093218326569e-03 6.872889585793018341e-03 4.889139905571937561e-03 2.967289648950099945e-03 3.152745775878429413e-03 4.495501518249511719e-03 3.745271125808358192e-03 2.877592574805021286e-03 6.580656860023736954e-03 1.906946860253810883e-02
6.800000000000000000e+01 6.800000000000000000e+01 2.760188071988523006e-04 1.395129482261836529e-03 1.886382699012756348e-03 2.655535470694303513e-03 2.611286705359816551e-03 1.843061880208551884e-03 2.114377450197935104e-03 1.303295954130589962e-03 1.316255889832973480e-03 2.679243683815002441e-03 1.824011094868183136e-03 3.980160225182771683e-03 1.765423826873302460e-02 1.198968663811683655e-02
7.200000000000000000e+01 7.200000000000000000e+01 2.280585467815399170e-04 9.793726494535803795e-04 1.357820467092096806e-03 1.913563231937587261e-03 1.547202933579683304e-03 1.468605478294193745e-03 1.448701135814189911e-03 1.626270124688744545e-03 1.654449617490172386e-03 1.973764738067984581e-03 1.883598859421908855e-03 1.881077303551137447e-03 1.406165212392807007e-02 1.446165423840284348e-02
7.600000000000000000e+01 7.600000000000000000e+01 1.650282501941546798e-04 9.888005442917346954e-04 2.176623092964291573e-03 1.800326863303780556e-03 1.905708224512636662e-03 1.327611855231225491e-03 1.902605523355305195e-03 1.455331803299486637e-03 1.089064287953078747e-03 2.116142073646187782e-03 2.033191267400979996e-03 2.543434267863631248e-03 1.532323844730854034e-02 6.879044696688652039e-03
8.000000000000000000e+01 8.000000000000000000e+01 1.067710545612499118e-04 1.121956389397382736e-03 2.289531286805868149e-03 7.600064272992312908e-04 1.218782621435821056e-03 1.632050494663417339e-03 1.469700015150010586e-03 1.055531902238726616e-03 1.108033815398812294e-03 1.956968335434794426e-03 1.646082964725792408e-03 1.442352891899645329e-03 9.554720483720302582e-03 8.457181975245475769e-03
8.400000000000000000e+01 8.400000000000000000e+01 7.481023931177332997e-05 2.684454666450619698e-04 4.434141446836292744e-04 5.329020204953849316e-04 6.544537027366459370e-04 7.764991605654358864e-04 7.180608226917684078e-04 4.778308502864092588e-04 4.263503942638635635e-04 1.009393250569701195e-03 7.766002090647816658e-04 8.844734984450042248e-04 6.754178553819656372e-03 5.701370071619749069e-03
8.900000000000000000e+01 8.900000000000000000e+01 5.998081906000152230e-05 1.131969154812395573e-03 2.164861885830760002e-03 1.110621960833668709e-03 1.389259356074035168e-03 1.776320277713239193e-03 2.340522827580571175e-03 1.950190518982708454e-03 1.669739489443600178e-03 3.503510961309075356e-03 1.972686732187867165e-03 1.522963633760809898e-03 6.867147982120513916e-03 3.917462192475795746e-03
9.300000000000000000e+01 9.300000000000000000e+01 4.477550464798696339e-05 3.164491790812462568e-04 8.507188758812844753e-04 7.082750089466571808e-04 7.796159479767084122e-04 1.021827105432748795e-03 9.616950410418212414e-04 5.705124931409955025e-04 6.036590784788131714e-04 1.309782965108752251e-03 9.506960050202906132e-04 6.737691583111882210e-04 3.645819146186113358e-03 2.737553557381033897e-03
9.800000000000000000e+01 9.800000000000000000e+01 3.568917964003048837e-05 1.882100041257217526e-04 3.985030052717775106e-04 2.949046902358531952e-04 4.255770472809672356e-04 4.305958573240786791e-04 5.225907661952078342e-04 3.172986616846174002e-04 3.443088789936155081e-04 6.542029441334307194e-04 5.109203630127012730e-04 7.159368251450359821e-04 3.826878964900970459e-03 2.249346114695072174e-03
1.030000000000000000e+02 1.030000000000000000e+02 2.890966788982041180e-05 2.605762856546789408e-04 4.369148227851837873e-04 4.214988148305565119e-04 3.635884204413741827e-04 3.174423763994127512e-04 4.196060181129723787e-04 2.644899068400263786e-04 2.232407714473083615e-04 3.395887906663119793e-04 3.709259617608040571e-04 5.311392596922814846e-04 3.000267548486590385e-03 2.495753113180398941e-03
1.090000000000000000e+02 1.090000000000000000e+02 2.352694536966737360e-05 1.629970647627487779e-04 1.357532455585896969e-04 2.600685984361916780e-04 2.371688460698351264e-04 2.777103509288281202e-04 2.876319631468504667e-04 1.907180121634155512e-04 2.657424774952232838e-04 4.068346461281180382e-04 3.267540887463837862e-04 2.667428925633430481e-04 1.753121032379567623e-03 1.130819669924676418e-03
1.140000000000000000e+02 1.140000000000000000e+02 2.078258330584503710e-05 1.214321891893632710e-04 3.027501516044139862e-04 2.252615086035802960e-04 2.354110765736550093e-04 2.276129671372473240e-04 2.444988640490919352e-04 2.021582331508398056e-04 2.017074875766411424e-04 4.570334567688405514e-04 3.026956401299685240e-04 2.615365083329379559e-04 9.879702702164649963e-04 5.080013652332127094e-04
1.200000000000000000e+02 1.200000000000000000e+02 1.831603003665804863e-05 1.122434041462838650e-04 1.673125516390427947e-04 2.134448732249438763e-04 2.173423854401335120e-04 2.188233775086700916e-04 2.514529041945934296e-04 1.328731013927608728e-04 1.905752142192795873e-04 1.606486766831949353e-04 2.305988018633797765e-04 2.340897190151736140e-04 7.109266007319092751e-04 5.534326191991567612e-04
1.270000000000000000e+02 1.270000000000000000e+02 1.625059485377278179e-05 1.301239972235634923e-04 1.653374929446727037e-04 1.320719311479479074e-04 1.358242443529888988e-04 1.496996264904737473e-04 1.713008095975965261e-04 1.332548999926075339e-04 1.682460278971120715e-04 2.098617260344326496e-04 2.055371733149513602e-04 2.030590258073061705e-04 7.630922482348978519e-04 4.848602111451327801e-04
1.330000000000000000e+02 1.330000000000000000e+02 1.474911005061585456e-05 6.307274452410638332e-05 1.739489816827699542e-04 1.113894613808952272e-04 1.161147083621472120e-04 1.344937045359984040e-04 1.945519761648029089e-04 1.594782224856317043e-04 2.108998305629938841e-04 2.823833492584526539e-04 1.869216648628935218e-04 1.820853940444067121e-04 2.402829559287056327e-04 2.508843608666211367e-04
1.400000000000000000e+02 1.400000000000000000e+02 1.341579354630084708e-05 8.602993329986929893e-05 1.014080917229875922e-04 8.286906813737004995e-05 9.277983917854726315e-05 1.265463943127542734e-04 1.443952496629208326e-04 8.561419963371008635e-05 9.780504478840157390e-05 1.080591682693921030e-04 1.655478699831292033e-04 1.492972514824941754e-04 4.394693241920322180e-04 3.110338002443313599e-04
1.480000000000000000e+02 1.480000000000000000e+02 1.226510630658594891e-05 8.973247895482927561e-05 9.428021439816802740e-05 1.065527030732482672e-04 1.030142229865305126e-04 1.038715709000825882e-04 9.891614172374829650e-05 8.398481440963223577e-05 9.738502558320760727e-05 1.207186433020979166e-04 1.627693127375096083e-04 1.410842669429257512e-04 2.558409760240465403e-04 1.590858737472444773e-04
1.560000000000000000e+02 1.560000000000000000e+02 1.129480187955778092e-05 6.574351573362946510e-05 8.311960118589922786e-05 8.303212962346151471e-05 6.802134885219857097e-05 6.751892215106636286e-05 1.029224949888885021e-04 6.285888957791030407e-05 7.735378312645480037e-05 1.216836026287637651e-04 1.225961750606074929e-04 1.136187202064320445e-04 1.371378311887383461e-04 1.115461200242862105e-04
1.640000000000000000e+02 1.640000000000000000e+02 1.051532399287680164e-05 6.921990279806777835e-05 7.916693721199408174e-05 1.059005880961194634e-04 7.804622146068140864e-05 7.813944830559194088e-05 8.125105523504316807e-05 5.262104241410270333e-05 7.211798219941556454e-05 9.869828500086441636e-05 1.205769076477736235e-04 1.116984058171510696e-04 1.389199751429259777e-04 1.035343084367923439e-04
1.720000000000000000e+02 1.720000000000000000e+02 9.839027370617259294e-06 6.469281652243807912e-05 6.490868690889328718e-05 8.318945037899538875e-05 7.750852819299325347e-05 8.634001278551295400e-05 7.562804967164993286e-05 5.989355850033462048e-05 6.596791354240849614e-05 9.190192213281989098e-05 1.240982965100556612e-04 1.056879409588873386e-04 1.193767820950597525e-04 5.263769708108156919e-05
1.810000000000000000e+02 1.810000000000000000e+02 9.204723937727976590e-06 7.760099106235429645e-05 1.239878765773028135e-04 9.047488128999248147e-05 9.971470717573538423e-05 1.565396232763305306e-04 1.189065442304126918e-04 5.340645293472334743e-05 5.416583735495805740e-05 8.739739132579416037e-05 1.024612938635982573e-04 9.931094973580911756e-05 1.022521901177242398e-04 3.848838969133794308e-05
1.910000000000000000e+02 1.910000000000000000e+02 8.606374649389181286e-06 7.820616883691400290e-05 1.204162836074829102e-04 8.933168282965198159e-05 9.930002124747261405e-05 1.553249749122187495e-04 1.122707326430827379e-04 5.071554187452420592e-05 5.154347309144213796e-05 8.313805301440879703e-05 9.528889495413750410e-05 9.467905329074710608e-05 9.085245983442291617e-05 2.710384796955622733e-05
2.010000000000000000e+02 2.010000000000000000e+02 8.062256711127702147e-06 5.370469443732872605e-05 7.126206764951348305e-05 7.291684596566483378e-05 7.039374759187921882e-05 8.818806963972747326e-05 8.947747846832498908e-05 5.031859473092481494e-05 4.327917122282087803e-05 6.571046833414584398e-05 1.031436186167411506e-04 8.964600419858470559e-05 8.149548375513404608e-05 1.437007267668377608e-05
2.110000000000000000e+02 2.110000000000000000e+02 7.575031304440926760e-06 5.022851109970360994e-05 7.309371721930801868e-05 5.906438673264347017e-05 6.892526289448142052e-05 1.137822036980651319e-04 7.734986866125836968e-05 5.256770236883312464e-05 4.736030314234085381e-05 6.576033047167584300e-05 9.069434599950909615e-05 8.597131818532943726e-05 7.753089448669925332e-05 8.603039532317779958e-06
2.220000000000000000e+02 2.220000000000000000e+02 7.058018127281684428e-06 4.418431126396171749e-05 4.832406557397916913e-05 6.686202686978504062e-05 5.654282722389325500e-05 9.018003765959292650e-05 6.923937326064333320e-05 5.156798579264432192e-05 4.449475090950727463e-05 6.011940786265768111e-05 8.770579734118655324e-05 8.233518747147172689e-05 7.073934830259531736e-05 9.329543900093995035e-06
2.340000000000000000e+02 2.340000000000000000e+02 6.528235644509550184e-06 3.788372487179003656e-05 5.163269815966486931e-05 5.058404713054187596e-05 4.770290979649871588e-05 6.682769890176132321e-05 7.273846858879551291e-05 3.872590605169534683e-05 3.752944394364021719e-05 6.411191134247928858e-05 8.018335938686504960e-05 7.696763350395485759e-05 6.387693429132923484e-05 9.551796210871543735e-06
2.460000000000000000e+02 2.460000000000000000e+02 6.098889571148902178e-06 4.616164369508624077e-05 6.030163058312609792e-05 5.826777123729698360e-05 6.613732693949714303e-05 8.278944733319804072e-05 5.902201155549846590e-05 4.264461313141509891e-05 4.247885226504877210e-05 5.942169082118198276e-05 7.727080810582265258e-05 7.398913294309750199e-05 6.072337419027462602e-05 3.789934908127179369e-06
2.590000000000000000e+02 2.590000000000000000e+02 5.686159056494943798e-06 4.481540236156433821e-05 6.552295235451310873e-05 5.413553299149498343e-05 6.583971116924658418e-05 9.521340689389035106e-05 8.602385059930384159e-05 4.690741479862481356e-05 3.569857653928920627e-05 5.458249142975546420e-05 7.539897342212498188e-05 6.984846550039947033e-05 5.741326094721443951e-05 3.396185547899222001e-06
2.730000000000000000e+02 2.730000000000000000e+02 5.292932200973154977e-06 3.237001510569825768e-05 4.894818994216620922e-05 4.165194332017563283e-05 5.209587470744736493e-05 5.945492011960595846e-05 5.551451977225951850e-05 3.616844333009794354e-05 3.239648140151984990e-05 4.676100070355460048e-05 6.868738273624330759e-05 6.475966802099719644e-05 5.303830403136089444e-05 5.660780971084022895e-06
2.870000000000000000e+02 2.870000000000000000e+02 4.938213351124431938e-06 3.502184335957281291e-05 4.666599852498620749e-05 4.360913590062409639e-05 5.219317245064303279e-05 7.249575719470158219e-05 6.940396269783377647e-05 3.926998397218994796e-05 3.755404395633377135e-05 4.869050098932348192e-05 6.611735443584620953e-05 6.288658187258988619e-05 4.893091681879013777e-05 6.970924005145207047e-06
3.020000000000000000e+02 3.020000000000000000e+02 4.593372523231664672e-06 3.057608410017564893e-05 4.900095882476307452e-05 3.816769822151400149e-05 4.274679304216988385e-05 5.013302143197506666e-05 4.256100874044932425e-05 3.107695010839961469e-05 3.035688496311195195e-05 3.994292637798935175e-05 6.083267726353369653e-05 6.014704558765515685e-05 4.538717621471732855e-05 4.519161848293151706e-06
3.180000000000000000e+02 3.180000000000000000e+02 4.238298060954548419e-06 3.386050229892134666e-05 4.211387204122729599e-05 3.551220288500189781e-05 3.978496897616423666e-05 4.962166713085025549e-05 4.529515354079194367e-05 3.082454350078478456e-05 2.850504642992746085e-05 4.170348620391450822e-05 5.969266931060701609e-05 6.406031752703711390e-05 4.237628672854043543e-05 4.420654477144125849e-06
3.350000000000000000e+02 3.350000000000000000e+02 3.877186372847063467e-06 1.012297216220758855e-04 1.626155863050371408e-04 1.525597908766940236e-04 2.154386602342128754e-04 1.320969458902254701e-04 9.663938544690608978e-05 5.389832222135737538e-05 5.489737668540328741e-05 9.073354158317670226e-05 7.659758557565510273e-05 7.171036122599616647e-05 4.132665708311833441e-05 5.168859843251993880e-06
3.520000000000000000e+02 3.520000000000000000e+02 3.521162170727620833e-06 3.967864904552698135e-05 7.362508040387183428e-05 5.986540782032534480e-05 5.161832450539804995e-05 5.402539318311028183e-05 6.284441042225807905e-05 3.261677920818328857e-05 3.517720324452966452e-05 4.172610351815819740e-05 5.322815559338778257e-05 5.934990986133925617e-05 3.209239366697147489e-05 7.971899322001263499e-06
3.710000000000000000e+02 3.710000000000000000e+02 3.190339157299604267e-06 3.458764695096760988e-05 5.331267311703413725e-05 3.766131339943967760e-05 5.155941835255362093e-05 4.846532465307973325e-05 4.255006570019759238e-05 2.603160282887984067e-05 3.169151750626042485e-05 3.457363709458149970e-05 4.963038009009324014e-05 5.513319774763658643e-05 3.093236591666936874e-05 3.301236574770882726e-06
3.900000000000000000e+02 3.900000000000000000e+02 2.896320665968232788e-06 3.265619307057932019e-05 5.140553184901364148e-05 4.801402610610239208e-05 4.372328112367540598e-05 5.061115371063351631e-05 4.486046964302659035e-05 2.952354770968668163e-05 2.941153979918453842e-05 2.902508640545420349e-05 4.727469786303117871e-05 5.315847010933794081e-05 2.933060022769495845e-05 7.620308224431937560e-06
4.110000000000000000e+02 4.110000000000000000e+02 2.629235950735164806e-06 3.203176311217248440e-05 4.762889875564724207e-05 3.626916077337227762e-05 3.245904736104421318e-05 4.319395520724356174e-05 4.015729427919723094e-05 1.979296212084591389e-05 2.142158518836367875e-05 2.712336026888806373e-05 4.202097989036701620e-05 4.913385419058613479e-05 2.729890547925606370e-05 7.710438694630283862e-06
4.320000000000000000e+02 4.320000000000000000e+02 2.397512616880703717e-06 2.570083779573906213e-05 3.474860204732976854e-05 2.730633968894835562e-05 3.168703551637008786e-05 4.362456456874497235e-05 3.615028981585055590e-05 2.311220487172249705e-05 1.985696508199907839e-05 2.286496965098194778e-05 4.171976615907624364e-05 4.623642234946601093e-05 2.636994213389698416e-05 3.545580966601846740e-06
4.550000000000000000e+02 4.550000000000000000e+02 2.169848812627606094e-06 2.372658855165354908e-05 2.924529144365806133e-05 2.292784665769431740e-05 2.645220774866174906e-05 2.775612665573135018e-05 3.017350536538287997e-05 1.694092679827008396e-05 1.952157981577329338e-05 2.418619442323688418e-05 3.648410347523167729e-05 4.281274595996364951e-05 2.527958895370829850e-05 3.659135472844354808e-06
4.790000000000000000e+02 4.790000000000000000e+02 1.958950178959639743e-06 2.326225512661039829e-05 3.105086943833157420e-05 2.635998862388078123e-05 3.087132790824398398e-05 2.711292836465872824e-05 3.314482819405384362e-05 1.606766454642638564e-05 1.820086981751956046e-05 2.427277104288805276e-05 3.373329309397377074e-05 3.996612940682098269e-05 2.480724833731073886e-05 1.497960624874394853e-06
5.040000000000000000e+02 5.040000000000000000e+02 1.765740535120130517e-06 2.242887239845003933e-05 2.742926699283998460e-05 1.898627670016139746e-05 2.756600224529393017e-05 2.770367063931189477e-05 3.853624366456642747e-05 1.794081435946281999e-05 1.948274802998639643e-05 2.336328907404094934e-05 3.163122528349049389e-05 3.654230022220872343e-05 2.519005283829756081e-05 4.221396466164151207e-06
5.300000000000000000e+02 5.300000000000000000e+02 1.589064595464151353e-06 2.717831921472679824e-05 3.750308314920403063e-05 3.031633423233870417e-05 2.848165786417666823e-05 3.484229091554880142e-05 3.015169568243436515e-05 1.385962241329252720e-05 1.605076977284625173e-05 1.919017449836246669e-05 2.923632382589858025e-05 3.500491948216222227e-05 2.314637822564691305e-05 2.703206064325058833e-06
5.580000000000000000e+02 5.580000000000000000e+02 1.420138573848817032e-06 2.391534144408069551e-05 3.088358425884507596e-05 2.454650893923826516e-05 2.351384500798303634e-05 2.738893090281635523e-05 2.681417208805214614e-05 1.350683396594831720e-05 1.549331682326737791e-05 1.793746014300268143e-05 2.682464401004835963e-05 3.210653812857344747e-05 2.233501982118468732e-05 4.643229658540803939e-06
5.870000000000000000e+02 5.870000000000000000e+02 1.264750721929885913e-06 1.974724546016659588e-05 2.707607200136408210e-05 2.070067239401396364e-05 2.593258250271901488e-05 2.970410605485085398e-05 2.937089448096230626e-05 1.653761864872649312e-05 1.449064529879251495e-05 1.759945917001459748e-05 2.542929360060952604e-05 3.044676486751995981e-05 2.166506601497530937e-05 4.293529400456463918e-06
6.180000000000000000e+02 6.180000000000000000e+02 1.118674958888732363e-06 1.843151585489977151e-05 2.296412094437982887e-05 1.915179018396884203e-05 2.217954170191660523e-05 2.424488047836348414e-05 2.432276960462331772e-05 1.456646532460581511e-05 1.310965672018937767e-05 1.488498764956602827e-05 2.404892074991948903e-05 2.790351754811126739e-05 2.111023422912694514e-05 2.009668833125033416e-06
6.500000000000000000e+02 6.500000000000000000e+02 9.862797014648094773e-07 1.626899029361084104e-05 1.942261587828397751e-05 1.698798223515041173e-05 2.163692988688126206e-05 1.709638127067591995e-05 2.020782631007023156e-05 1.284456175199011341e-05 1.119351236411603168e-05 1.260513818124309182e-05 2.298300569236744195e-05 2.585031143098603934e-05 1.993310979742091149e-05 1.460638145545090083e-06
6.840000000000000000e+02 6.840000000000000000e+02 8.638388067083724309e-07 1.634170803299639374e-05 2.053534444712568074e-05 1.720625004963949323e-05 1.883288678072858602e-05 1.929310928971972317e-05 1.940946458489634097e-05 1.202095063490560278e-05 1.012476695905206725e-05 1.282569610339123756e-05 1.981912282644771039e-05 2.356885124754626304e-05 1.897770926007069647e-05 2.308397370143211447e-06
7.200000000000000000e+02 7.200000000000000000e+02 7.520487770307227038e-07 1.470634742872789502e-05 1.679373599472455680e-05 1.517108103143982589e-05 1.751644413161557168e-05 1.398928725393489003e-05 1.622199670237023383e-05 9.469403266848530620e-06 8.317078936670441180e-06 1.083239567378768697e-05 1.738463106448762119e-05 2.138317722710780799e-05 1.817358315747696906e-05 2.838414502548403107e-06
7.580000000000000000e+02 7.580000000000000000e+02 6.506347745016682893e-07 1.366577816952485591e-05 1.483254345657769591e-05 1.445139241695869714e-05 1.605101169843692333e-05 1.215403153764782473e-05 1.585027530381921679e-05 9.810629308049101382e-06 7.798754268151242286e-06 1.004976638796506450e-05 1.660919224377721548e-05 1.972704012587200850e-05 1.727257222228217870e-05 1.306942749579320662e-06
7.980000000000000000e+02 7.980000000000000000e+02 5.593631726696912665e-07 1.433043053111759946e-05 1.734528996166773140e-05 1.240926212631165981e-05 2.155833681172225624e-05 1.364807485515484586e-05 1.820078432501759380e-05 8.360480933333747089e-06 8.265152246167417616e-06 9.519087143416982144e-06 1.424262973159784451e-05 1.745337976899463683e-05 1.642018469283357263e-05 1.888762653834419325e-06
8.390000000000000000e+02 8.390000000000000000e+02 4.797632300324039534e-07 1.305455680267186835e-05 1.756085111992433667e-05 1.450964282412314788e-05 1.730975054670125246e-05 1.415172937413444743e-05 1.560269083711318672e-05 8.889805030776187778e-06 1.007842274702852592e-05 9.422154107596725225e-06 1.300103031098842621e-05 1.633492684049997479e-05 1.488908128521870822e-05 2.920068709499901161e-06
8.830000000000000000e+02 8.830000000000000000e+02 4.071459613896877272e-07 1.107004845835035667e-05 1.195330514747183770e-05 1.132484067056793720e-05 1.359899124508956447e-05 9.745252100401557982e-06 1.134655576606746763e-05 6.956570359761826694e-06 6.524819582409691066e-06 8.034801794565282762e-06 1.186455119750462472e-05 1.435656304238364100e-05 1.418329156877007335e-05 1.886359768832335249e-06
9.300000000000000000e+02 9.300000000000000000e+02 3.419920062697201502e-07 1.207304285344434902e-05 1.470238021283876151e-05 1.171144140243995935e-05 1.913690903165843338e-05 9.563939784129615873e-06 1.029082341119647026e-05 5.349045750335790217e-06 6.623252829740522429e-06 6.751727596565615386e-06 1.021682783175492659e-05 1.311812866333639249e-05 1.298975439567584544e-05 2.890432824642630294e-06
9.780000000000000000e+02 9.780000000000000000e+02 2.865705539534246782e-07 1.093472928914707154e-05 1.297250946663552895e-05 1.038167374645126984e-05 1.724743560771457851e-05 8.377671292691957206e-06 9.818418220675084740e-06 4.985695795767242089e-06 5.549165507545694709e-06 6.163790203572716564e-06 9.027367013914044946e-06 1.172252814285457134e-05 1.204437103297095746e-05 2.379170382482698187e-06
1.029000000000000000e+03 1.029000000000000000e+03 2.376469012688176008e-07 9.844294254435226321e-06 1.222114042320754379e-05 1.068398978532059118e-05 1.480005994380917400e-05 9.204466550727374852e-06 1.081189293472561985e-05 4.902257387584540993e-06 4.683960014517651871e-06 6.847239092167001218e-06 7.937836926430463791e-06 1.046609941113274544e-05 1.106974104914115742e-05 1.157944211627182085e-06
1.083000000000000000e+03 1.083000000000000000e+03 1.950310064557925216e-07 7.919648851384408772e-06 8.999840247270185500e-06 8.126773536787368357e-06 1.039777998812496662e-05 6.532746738230343908e-06 6.876232419017469510e-06 4.253439783497015014e-06 3.947818186134099960e-06 6.569129709532717243e-06 6.730098903062753379e-06 9.297406904806848615e-06 9.957841939467471093e-06 2.474924258422106504e-06
1.140000000000000000e+03 1.140000000000000000e+03 1.583788389325491153e-07 8.619694199296645820e-06 1.057000372384209186e-05 8.562037692172452807e-06 1.367393906548386440e-05 6.483879133156733587e-06 7.014163657004246488e-06 3.670023261292953975e-06 5.133298145665321499e-06 5.318117018759949133e-06 6.462413239205488935e-06 8.246670404332689941e-06 9.048844731296412647e-06 1.414933876731083728e-06
1.200000000000000000e+03 1.200000000000000000e+03 1.268987546154676238e-07 7.141196419979678467e-06 8.054252248257398605e-06 6.725223556713899598e-06 7.749001269985456020e-06 6.706495241814991459e-06 8.077387064986396581e-06 3.799405249083065428e-06 3.826096417469670996e-06 4.264135441189864650e-06 5.363564469007542357e-06 8.498514944221824408e-06 8.473380148643627763e-06 9.173065222967125010e-07
1.263000000000000000e+03 1.263000000000000000e+03 1.013104338198900223e-07 6.138166099844966084e-06 7.020757948339451104e-06 5.697972937923623249e-06 6.733909231115831062e-06 5.590505224972730502e-06 6.193927220010664314e-06 2.971142066598986275e-06 2.489761527613154612e-06 3.743630486496840604e-06 4.563263701129471883e-06 6.344888333842391148e-06 7.198231742222560570e-06 8.973539706857991405e-07
1.329000000000000000e+03 1.329000000000000000e+03 8.090304959296190646e-08 4.944958163832779974e-06 5.904274075874127448e-06 4.988568434782791883e-06 6.163151283544721082e-06 3.685065166791900992e-06 4.055033969052601606e-06 2.874443225664435886e-06 2.292024646521895193e-06 4.040718522446695715e-06 4.090597940376028419e-06 5.409860477811889723e-06 6.202726126502966508e-06 1.374974431200826075e-06
1.398000000000000000e+03 1.398000000000000000e+03 6.430053645090083592e-08 4.491920662985648960e-06 5.649845206789905205e-06 4.409074335853802040e-06 5.786144811281701550e-06 4.841258032683981583e-06 5.272147973300889134e-06 2.766823172350996174e-06 2.151767375835333951e-06 3.590763299143873155e-06 3.367563749634427950e-06 4.641206942324060947e-06 5.577314368565566838e-06 1.333623686150531285e-06
1.471000000000000000e+03 1.471000000000000000e+03 5.214204890080509358e-08 3.063925078095053323e-06 4.469616214919369668e-06 4.428810370882274583e-06 4.215719854983035475e-06 2.453757815601420589e-06 3.786821253015659750e-06 2.137607452823431231e-06 2.306314627276151441e-06 3.654479314718628302e-06 3.081076329181087203e-06 4.166983217146480456e-06 4.639562121155904606e-06 1.020984541355574038e-06
1.548000000000000000e+03 1.548000000000000000e+03 4.390495078610001656e-08 2.599759227450704202e-06 3.800154900091001764e-06 2.875121026590932161e-06 3.476219262665836141e-06 2.355961214561830275e-06 2.883593879232648760e-06 1.677358909546455834e-06 1.860765792116580997e-06 2.284545416841865517e-06 2.490668975951848552e-06 4.404045739647699520e-06 4.086694843863369897e-06 1.054080826179415453e-06
1.630000000000000000e+03 1.630000000000000000e+03 3.694353267746919300e-08 2.324885372217977419e-06 3.286894298071274534e-06 2.857601884898031130e-06 2.999937578351818956e-06 1.968079686776036397e-06 2.984599404953769408e-06 1.807230432859796565e-06 2.008586761803599074e-06 2.761234782155952416e-06 2.359462314416305162e-06 3.416578692849725485e-06 3.813503553828923032e-06 6.837290129624307156e-07
1.715000000000000000e+03 1.715000000000000000e+03 3.113245128361086245e-08 1.918429916258901358e-06 2.799336698444676585e-06 2.185312723668175749e-06 2.970055220430367626e-06 2.197152070948504843e-06 2.017127144426922314e-06 1.184047619062766898e-06 1.190027433040086180e-06 2.213964535258128308e-06 2.266794126626336947e-06 3.040351202798774466e-06 3.426349621804547496e-06 1.202655539600527845e-06
1.805000000000000000e+03 1.805000000000000000e+03 2.615985117415675631e-08 2.327310085092904046e-06 2.664791963979951106e-06 2.742515334830386564e-06 3.796028067881707102e-06 2.269339802296599373e-06 2.279599129906273447e-06 1.234695901075610891e-06 1.777444708750408608e-06 2.168676246583345346e-06 2.383865648880600929e-06 2.743042387010063976e-06 3.027060756721766666e-06 9.835874834607238881e-07
1.899000000000000000e+03 1.899000000000000000e+03 2.203849547299796541e-08 1.544084057059080806e-06 2.372626340729766525e-06 1.428880636922258418e-06 2.299654170201392844e-06 1.866518459792132489e-06 1.737667389534180984e-06 1.399460643369820900e-06 1.532618512101180386e-06 2.093942839564988390e-06 1.752261368892504834e-06 2.833524376910645515e-06 2.751063675532350317e-06 8.894259053704445250e-07
1.999000000000000000e+03 1.999000000000000000e+03 1.853837616749842709e-08 1.751629156387934927e-06 1.941931259352713823e-06 2.086286258418112993e-06 3.564292001101421192e-06 1.546230237181589473e-06 1.435395802218408789e-06 9.647916385802091099e-07 1.363575734103505965e-06 1.674318923505779821e-06 1.712929702080145944e-06 2.545485131122404709e-06 2.470482058924972080e-06 8.052394946389540564e-07


==> data/BN_grad_mse2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 8.925291299819946289e-01 1.596430540084838867e-01 8.057374507188796997e-02 6.323464214801788330e-02 9.073056280612945557e-02 6.244614347815513611e-02 5.155906826257705688e-02 8.829904347658157349e-02 1.656301468610763550e-01 8.367042988538742065e-02 1.201153993606567383e-01 1.330286264419555664e+00
2.000000000000000000e+00 2.000000000000000000e+00 4.251331984996795654e-01 7.886303961277008057e-02 8.744560182094573975e-02 1.560436487197875977e-01 7.274839282035827637e-02 9.202820807695388794e-02 6.408014148473739624e-02 8.999538421630859375e-02 1.945481449365615845e-01 1.037125065922737122e-01 1.374764591455459595e-01 7.471143007278442383e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.267706841230392456e-01 2.072381973266601562e-02 2.567709051072597504e-02 4.267501085996627808e-02 2.097306773066520691e-02 2.699043415486812592e-02 1.956207491457462311e-02 2.726410143077373505e-02 4.930209740996360779e-02 2.924877963960170746e-02 3.617886081337928772e-02 1.326104104518890381e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.743738591670989990e-01 2.854339219629764557e-02 3.714064136147499084e-02 5.524835735559463501e-02 2.964144200086593628e-02 3.830445185303688049e-02 2.885778807103633881e-02 4.118885099887847900e-02 6.198605895042419434e-02 4.138532280921936035e-02 4.796745255589485168e-02 4.922171533107757568e-01
5.000000000000000000e+00 5.000000000000000000e+00 4.396198987960815430e-01 6.823267787694931030e-02 9.242323786020278931e-02 1.281414330005645752e-01 7.945555448532104492e-02 9.957896173000335693e-02 8.146042376756668091e-02 1.183205097913742065e-01 1.407740414142608643e-01 1.030186191201210022e-01 1.187534853816032410e-01 9.980655312538146973e-01
6.000000000000000000e+00 6.000000000000000000e+00 5.349248647689819336e-01 1.057955399155616760e-01 1.460284590721130371e-01 2.011714726686477661e-01 1.572219580411911011e-01 1.742372214794158936e-01 1.660462766885757446e-01 2.186054289340972900e-01 2.149944156408309937e-01 1.620129644870758057e-01 1.960895806550979614e-01 1.164700388908386230e+00
7.000000000000000000e+00 7.000000000000000000e+00 4.701136946678161621e-01 1.002458781003952026e-01 1.379858553409576416e-01 1.824854165315628052e-01 1.964733600616455078e-01 1.812050938606262207e-01 2.243734449148178101e-01 2.428158372640609741e-01 1.932130903005599976e-01 1.542160660028457642e-01 1.945636123418807983e-01 8.281765580177307129e-01
8.000000000000000000e+00 8.000000000000000000e+00 4.051127135753631592e-01 3.661122173070907593e-02 1.554612219333648682e-01 9.464090317487716675e-02 7.970803231000900269e-02 5.859314650297164917e-02 1.234704256057739258e-01 6.257069855928421021e-02 7.274448126554489136e-02 1.135990917682647705e-01 7.867295295000076294e-02 1.866110265254974365e-01
9.000000000000000000e+00 9.000000000000000000e+00 4.414552450180053711e-01 8.845514059066772461e-02 3.468821346759796143e-01 1.707914471626281738e-01 1.269528865814208984e-01 1.292921602725982666e-01 1.158447563648223877e-01 7.545564323663711548e-02 1.500898748636245728e-01 1.943020224571228027e-01 1.425819844007492065e-01 3.336608707904815674e-01
1.000000000000000000e+01 1.000000000000000000e+01 4.157582521438598633e-01 7.948455959558486938e-02 4.821236431598663330e-01 1.966574192047119141e-01 1.171376556158065796e-01 1.103711277246475220e-01 9.465251863002777100e-02 7.296425104141235352e-02 1.508418470621109009e-01 2.108233571052551270e-01 1.342048346996307373e-01 5.976352095603942871e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.639973461627960205e-01 1.489796191453933716e-01 5.650675296783447266e-01 2.195325344800949097e-01 1.075464263558387756e-01 1.867874264717102051e-01 1.246553212404251099e-01 2.046723663806915283e-01 1.831794232130050659e-01 2.679610848426818848e-01 2.000239193439483643e-01 4.795911610126495361e-01
1.200000000000000000e+01 1.200000000000000000e+01 1.144913733005523682e-01 1.574982553720474243e-01 3.388886749744415283e-01 1.328924447298049927e-01 5.683432891964912415e-02 1.887304186820983887e-01 1.579897999763488770e-01 1.840490549802780151e-01 1.280542165040969849e-01 1.715592592954635620e-01 1.561907827854156494e-01 8.811056613922119141e-02
1.300000000000000000e+01 1.300000000000000000e+01 1.373515129089355469e-01 7.985009253025054932e-02 1.472667455673217773e-01 8.625666797161102295e-02 3.477954864501953125e-02 8.182659745216369629e-02 7.469382882118225098e-02 5.112485587596893311e-02 5.903540924191474915e-02 7.481171190738677979e-02 5.251708626747131348e-02 8.504017591476440430e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.398999840021133423e-01 1.301490217447280884e-01 7.856778800487518311e-02 6.693044304847717285e-02 3.702821210026741028e-02 1.346281617879867554e-01 1.239525154232978821e-01 7.183067500591278076e-02 7.777880132198333740e-02 9.406615793704986572e-02 7.648144662380218506e-02 8.165491819381713867e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.016901731491088867e-01 7.334208488464355469e-02 3.190185502171516418e-02 3.230999037623405457e-02 2.012364193797111511e-02 7.488312572240829468e-02 6.956578046083450317e-02 3.685003519058227539e-02 4.113601148128509521e-02 4.731068760156631470e-02 3.905424103140830994e-02 1.855685263872146606e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.569380015134811401e-01 2.873837947845458984e-02 1.111868023872375488e-02 1.200853753834962845e-02 7.922123186290264130e-03 2.880750596523284912e-02 2.678937278687953949e-02 1.222712546586990356e-02 1.482078712433576584e-02 1.639847457408905029e-02 1.319892983883619308e-02 1.053559541702270508e+00
1.700000000000000000e+01 1.700000000000000000e+01 1.316954493522644043e-01 1.767441257834434509e-02 7.832286879420280457e-03 8.352406322956085205e-03 5.532804410904645920e-03 1.700359210371971130e-02 1.562755368649959564e-02 6.197028327733278275e-03 8.128358051180839539e-03 8.466944098472595215e-03 6.350366398692131042e-03 7.765768766403198242e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.133819594979286194e-01 3.789168782532215118e-03 8.023199625313282013e-03 9.221592918038368225e-03 5.576392170041799545e-03 3.311007050797343254e-03 3.828072920441627502e-03 1.257043983787298203e-02 6.647713016718626022e-03 5.205004010349512100e-03 7.842996157705783844e-03 3.369233012199401855e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.482890397310256958e-01 2.545588463544845581e-02 7.936036214232444763e-03 1.339753810316324234e-02 8.714754134416580200e-03 2.911596745252609253e-02 2.920157462358474731e-02 2.718059346079826355e-02 1.904543675482273102e-02 1.877483166754245758e-02 2.092635445296764374e-02 9.133201837539672852e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.004432663321495056e-01 3.322232887148857117e-02 6.701452191919088364e-03 1.341130398213863373e-02 9.238137863576412201e-03 3.646263480186462402e-02 3.609657660126686096e-02 2.765015140175819397e-02 2.115173265337944031e-02 2.102779969573020935e-02 2.210848033428192139e-02 2.297061383724212646e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.124272495508193970e-01 2.402506209909915924e-02 4.579044878482818604e-03 9.657693095505237579e-03 6.711499299854040146e-03 2.620588615536689758e-02 2.603182196617126465e-02 1.975217647850513458e-02 1.511632092297077179e-02 1.488176733255386353e-02 1.560184266418218613e-02 7.626391053199768066e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.057038009166717529e-01 1.985961198806762695e-02 4.267812240868806839e-03 9.032458066940307617e-03 6.191881839185953140e-03 2.193943411111831665e-02 2.202299423515796661e-02 1.846965216100215912e-02 1.341237965971231461e-02 1.299143489450216293e-02 1.397678069770336151e-02 7.838737964630126953e-01
2.300000000000000000e+01 2.300000000000000000e+01 7.359723001718521118e-02 1.413238793611526489e-02 5.141413304954767227e-03 9.905979968607425690e-03 6.688568741083145142e-03 1.681138575077056885e-02 1.734980568289756775e-02 2.029040642082691193e-02 1.274514477699995041e-02 1.190894003957509995e-02 1.390865165740251541e-02 1.291087567806243896e-01
2.400000000000000000e+01 2.400000000000000000e+01 9.317290782928466797e-02 5.381225142627954483e-03 6.001067813485860825e-03 8.811441250145435333e-03 6.777129136025905609e-03 3.815351519733667374e-03 3.909415565431118011e-03 1.655440218746662140e-02 7.386492565274238586e-03 5.673614796251058578e-03 8.941352367401123047e-03 7.483931779861450195e-01
2.600000000000000000e+01 2.600000000000000000e+01 6.747639924287796021e-02 2.863793075084686279e-02 6.322855595499277115e-03 8.271549828350543976e-03 8.540154434740543365e-03 2.560104615986347198e-02 2.481654100120067596e-02 1.006030011922121048e-02 9.475645609200000763e-03 8.562402799725532532e-03 7.295469753444194794e-03 5.107985138893127441e-01
2.700000000000000000e+01 2.700000000000000000e+01 7.092843204736709595e-02 3.197323903441429138e-02 6.468847393989562988e-03 8.638941682875156403e-03 9.117764420807361603e-03 2.843193896114826202e-02 2.771293371915817261e-02 1.071881782263517380e-02 1.038048043847084045e-02 9.450498968362808228e-03 8.013109676539897919e-03 6.101515889167785645e-01
2.800000000000000000e+01 2.800000000000000000e+01 5.296438932418823242e-02 3.271254152059555054e-02 6.807019468396902084e-03 8.930195122957229614e-03 9.544277563691139221e-03 2.808587625622749329e-02 2.731956169009208679e-02 1.280356664210557938e-02 9.654959663748741150e-03 8.418786339461803436e-03 7.619985844939947128e-03 5.892425030469894409e-02
3.000000000000000000e+01 3.000000000000000000e+01 5.819411948323249817e-02 2.902462380006909370e-03 4.910527262836694717e-03 9.726822376251220703e-03 7.076341658830642700e-03 5.995113402605056763e-03 6.968012545257806778e-03 2.243037521839141846e-02 1.026113610714673996e-02 8.799836970865726471e-03 1.178087759763002396e-02 3.227605819702148438e-01
3.200000000000000000e+01 3.200000000000000000e+01 6.766928732395172119e-02 2.036613039672374725e-02 4.895577672868967056e-03 1.286808494478464127e-02 8.935480378568172455e-03 2.502320148050785065e-02 2.593096904456615448e-02 2.774934098124504089e-02 1.712024025619029999e-02 1.584149338304996490e-02 1.730884984135627747e-02 4.534251093864440918e-01
3.300000000000000000e+01 3.300000000000000000e+01 5.726702511310577393e-02 1.544177159667015076e-02 4.815449938178062439e-03 1.257216650992631912e-02 8.660448715090751648e-03 2.122981660068035126e-02 2.224859036505222321e-02 2.829362638294696808e-02 1.614191569387912750e-02 1.480382215231657028e-02 1.658863201737403870e-02 8.692126721143722534e-03
3.500000000000000000e+01 3.500000000000000000e+01 6.054767966270446777e-02 2.136196941137313843e-02 4.130762536078691483e-03 6.934126839041709900e-03 6.041225045919418335e-03 1.143486611545085907e-02 1.080860942602157593e-02 2.004852890968322754e-02 5.465573165565729141e-03 3.693267237395048141e-03 7.017069496214389801e-03 3.159283101558685303e-01
3.700000000000000000e+01 3.700000000000000000e+01 6.137426942586898804e-02 3.401387110352516174e-02 3.905100049450993538e-03 5.544557701796293259e-03 6.065983790904283524e-03 2.154421247541904449e-02 2.098904363811016083e-02 1.615257188677787781e-02 4.999735858291387558e-03 3.863730002194643021e-03 4.885766655206680298e-03 3.598731160163879395e-01
3.900000000000000000e+01 3.900000000000000000e+01 5.518542975187301636e-02 1.831922307610511780e-02 2.899430692195892334e-03 6.538910325616598129e-03 4.669895395636558533e-03 4.372933413833379745e-03 4.047250375151634216e-03 2.224352210760116577e-02 6.278136279433965683e-03 5.116440821439027786e-03 7.544005755335092545e-03 3.428694605827331543e-01
4.100000000000000000e+01 4.100000000000000000e+01 4.821030050516128540e-02 6.457436829805374146e-03 3.532418049871921539e-03 9.930600412189960480e-03 7.093751803040504456e-03 1.732898876070976257e-02 1.839393004775047302e-02 2.678295597434043884e-02 1.256091054528951645e-02 1.155406236648559570e-02 1.247816067188978195e-02 1.428244709968566895e-01
4.300000000000000000e+01 4.300000000000000000e+01 4.462129622697830200e-02 4.053711891174316406e-03 2.923432271927595139e-03 8.252650499343872070e-03 5.864103790372610092e-03 1.243848819285631180e-02 1.348217204213142395e-02 2.556793391704559326e-02 1.018481794744729996e-02 9.319171309471130371e-03 1.022678613662719727e-02 3.446969762444496155e-02
4.500000000000000000e+01 4.500000000000000000e+01 4.429123923182487488e-02 2.842446602880954742e-02 1.592460204847157001e-03 4.101541358977556229e-03 2.756496891379356384e-03 4.382952582091093063e-03 3.788526169955730438e-03 2.172095142304897308e-02 3.963579889386892319e-03 3.253530012443661690e-03 4.743026569485664368e-03 1.748414188623428345e-01
4.800000000000000000e+01 4.800000000000000000e+01 4.110089316964149475e-02 2.548437006771564484e-02 1.379273599013686180e-03 3.983301576226949692e-03 2.708046697080135345e-03 2.110439818352460861e-03 2.983022248372435570e-03 2.314553037285804749e-02 4.539830144494771957e-03 4.051236435770988464e-03 4.804128315299749374e-03 6.263997405767440796e-03
5.000000000000000000e+01 5.000000000000000000e+01 4.016997292637825012e-02 3.170761279761791229e-03 2.827371703460812569e-03 7.115797139704227448e-03 5.793933290988206863e-03 1.719046011567115784e-02 1.797399297356605530e-02 2.919870987534523010e-02 9.225040674209594727e-03 8.627208881080150604e-03 8.640628308057785034e-03 9.762103855609893799e-02
5.300000000000000000e+01 5.300000000000000000e+01 3.669441863894462585e-02 9.102804586291313171e-03 1.456668716855347157e-03 3.594263223931193352e-03 3.077555214986205101e-03 9.548937901854515076e-03 1.004146318882703781e-02 2.640196681022644043e-02 4.977629054337739944e-03 4.737012553960084915e-03 4.475771449506282806e-03 2.637073025107383728e-02
5.600000000000000000e+01 5.600000000000000000e+01 3.446272760629653931e-02 1.111810933798551559e-02 4.924916429445147514e-04 1.454284763894975185e-03 7.216121302917599678e-04 4.304011526983231306e-04 7.017470197752118111e-04 2.206099778413772583e-02 5.821934319101274014e-04 3.825171152129769325e-04 1.226858352310955524e-03 1.365386098623275757e-01
5.900000000000000000e+01 5.900000000000000000e+01 3.351316601037979126e-02 2.835501730442047119e-02 1.229762565344572067e-03 3.281667595729231834e-03 1.902241492643952370e-03 1.654451130889356136e-03 1.876820926554501057e-03 2.497900649905204773e-02 1.911881496198475361e-03 1.255165319889783859e-03 3.099450841546058655e-03 1.277565956115722656e-01
6.200000000000000000e+01 6.200000000000000000e+01 3.324392810463905334e-02 6.897435989230871201e-03 3.212540643289685249e-03 7.777318358421325684e-03 5.703335162252187729e-03 1.092431135475635529e-02 1.139159873127937317e-02 4.828347638249397278e-02 7.060695439577102661e-03 5.982618313282728195e-03 8.112312294542789459e-03 7.542805373668670654e-02
6.500000000000000000e+01 6.500000000000000000e+01 3.248295560479164124e-02 2.551697567105293274e-02 1.529554021544754505e-03 3.509417409077286720e-03 2.468394581228494644e-03 2.934888470917940140e-03 3.369403537362813950e-03 2.345389686524868011e-02 2.573767909780144691e-03 2.093839459121227264e-03 3.437105333432555199e-03 8.854739367961883545e-03
6.800000000000000000e+01 6.800000000000000000e+01 3.251676261425018311e-02 1.524506881833076477e-02 1.553492271341383457e-03 3.366322256624698639e-03 2.639569574967026711e-03 7.759262342005968094e-03 7.868466898798942566e-03 1.654089987277984619e-02 3.060932504013180733e-03 2.874086378142237663e-03 3.442479064688086510e-03 5.453199893236160278e-02
7.200000000000000000e+01 7.200000000000000000e+01 3.241970762610435486e-02 2.027911599725484848e-03 1.637468580156564713e-03 1.909447484649717808e-03 2.994125243276357651e-03 2.810215344652533531e-03 2.575919497758150101e-03 2.516099996864795685e-02 2.848974196240305901e-03 2.028049435466527939e-03 2.373714698478579521e-03 2.852167375385761261e-02
7.600000000000000000e+01 7.600000000000000000e+01 3.192821890115737915e-02 8.652945980429649353e-03 1.115067396312952042e-03 1.586225349456071854e-03 1.848434912972152233e-03 2.597431652247905731e-03 2.519282512366771698e-03 1.390739530324935913e-02 1.557564944960176945e-03 1.111983670853078365e-03 1.614323700778186321e-03 5.164464563131332397e-02
8.000000000000000000e+01 8.000000000000000000e+01 3.155027702450752258e-02 3.495849203318357468e-03 1.042579766362905502e-03 2.049908274784684181e-03 1.603847369551658630e-03 1.063157338649034500e-03 1.120398286730051041e-03 9.169944562017917633e-03 1.358462730422616005e-03 9.386047022417187691e-04 1.902680727653205395e-03 1.431223005056381226e-02
8.400000000000000000e+01 8.400000000000000000e+01 3.160310536623001099e-02 7.582240272313356400e-03 1.232180977240204811e-03 2.933671697974205017e-03 1.833884976804256439e-03 9.898708667606115341e-04 1.318276394158601761e-03 1.500581856817007065e-02 1.780735678039491177e-03 1.281364704482257366e-03 2.742798300459980965e-03 2.380093187093734741e-02
8.900000000000000000e+01 8.900000000000000000e+01 3.126155212521553040e-02 7.803962216712534428e-04 1.406930852681398392e-03 2.842521993443369865e-03 2.092429436743259430e-03 2.145248698070645332e-03 2.252791309729218483e-03 5.923679098486900330e-03 1.944988151080906391e-03 1.438207458704710007e-03 2.680409466847777367e-03 1.515387371182441711e-02
9.300000000000000000e+01 9.300000000000000000e+01 3.116472251713275909e-02 1.595408655703067780e-03 1.572189270518720150e-03 1.957479165866971016e-03 2.473759930580854416e-03 1.600528717972338200e-03 1.228641951456665993e-03 8.714315481483936310e-03 1.961718313395977020e-03 1.222918159328401089e-03 1.932219485752284527e-03 2.056676521897315979e-02
9.800000000000000000e+01 9.800000000000000000e+01 3.102450817823410034e-02 3.094418905675411224e-03 1.628707279451191425e-03 2.230171114206314087e-03 2.442803001031279564e-03 1.670315745286643505e-03 1.404655864462256432e-03 6.492430809885263443e-03 1.941729220561683178e-03 1.219769474118947983e-03 2.123712096363306046e-03 1.726811006665229797e-02
1.030000000000000000e+02 1.030000000000000000e+02 3.088393993675708771e-02 1.171570620499551296e-03 1.575994770973920822e-03 2.452540211379528046e-03 2.184839453548192978e-03 1.216945587657392025e-03 9.765043505467474461e-04 4.774022847414016724e-03 1.697057625278830528e-03 1.016910187900066376e-03 2.204630523920059204e-03 1.383525133132934570e-02
1.090000000000000000e+02 1.090000000000000000e+02 3.072262555360794067e-02 1.503940206021070480e-03 1.606195350177586079e-03 2.216143300756812096e-03 2.192234620451927185e-03 1.664700452238321304e-03 1.415554899722337723e-03 3.596886293962597847e-03 1.638139132410287857e-03 9.504185291007161140e-04 1.962837530300021172e-03 1.570552587509155273e-03
1.140000000000000000e+02 1.140000000000000000e+02 3.059102036058902740e-02 1.448470982722938061e-03 1.728642266243696213e-03 2.210648730397224426e-03 2.354677766561508179e-03 1.501469174399971962e-03 1.171421608887612820e-03 3.317632945254445076e-03 1.771150506101548672e-03 1.028118655085563660e-03 1.991045661270618439e-03 2.620331943035125732e-04
1.200000000000000000e+02 1.200000000000000000e+02 3.043271414935588837e-02 1.194391981698572636e-03 1.841695397160947323e-03 2.543648006394505501e-03 2.348564099520444870e-03 1.317529357038438320e-03 1.092788064852356911e-03 2.135849557816982269e-03 1.799586461856961250e-03 1.052686478942632675e-03 2.270233584567904472e-03 5.656041204929351807e-03
1.270000000000000000e+02 1.270000000000000000e+02 3.023310750722885132e-02 1.144196372479200363e-03 1.918063964694738388e-03 2.577182836830615997e-03 2.330647082999348640e-03 1.408022711984813213e-03 1.252236077561974525e-03 1.728813862428069115e-03 1.772569841705262661e-03 1.027875579893589020e-03 2.277149586006999016e-03 2.921901643276214600e-03
1.330000000000000000e+02 1.330000000000000000e+02 3.005276992917060852e-02 1.318159978836774826e-03 2.049833303317427635e-03 2.621907275170087814e-03 2.436183858662843704e-03 1.386690884828567505e-03 1.225751708261668682e-03 1.302088028751313686e-03 1.856777584180235863e-03 1.085391384549438953e-03 2.323949243873357773e-03 1.818541437387466431e-03
1.400000000000000000e+02 1.400000000000000000e+02 2.982961386442184448e-02 1.237162388861179352e-03 2.219331683591008186e-03 2.716212300583720207e-03 2.544404938817024231e-03 1.485195942223072052e-03 1.364074181765317917e-03 1.121350564062595367e-03 1.933202845975756645e-03 1.134908292442560196e-03 2.401591045781970024e-03 1.594964414834976196e-03
1.480000000000000000e+02 1.480000000000000000e+02 2.955403923988342285e-02 1.329602207988500595e-03 2.374979667365550995e-03 2.654762938618659973e-03 2.655430231243371964e-03 1.600051182322204113e-03 1.465121749788522720e-03 1.088793971575796604e-03 1.978389220312237740e-03 1.154430676251649857e-03 2.335431287065148354e-03 3.008842468261718750e-04
1.560000000000000000e+02 1.560000000000000000e+02 2.925782091915607452e-02 1.373843871988356113e-03 2.577676903456449509e-03 2.668025204911828041e-03 2.799381967633962631e-03 1.705704489722847939e-03 1.590055064298212528e-03 6.100276368670165539e-04 2.053767209872603416e-03 1.200638245791196823e-03 2.336514648050069809e-03 3.042165189981460571e-04
1.640000000000000000e+02 1.640000000000000000e+02 2.894008718430995941e-02 1.467210240662097931e-03 2.770471386611461639e-03 2.627637004479765892e-03 2.945316722616553307e-03 1.785430707968771458e-03 1.680299290455877781e-03 5.921394913457334042e-04 2.117122290655970573e-03 1.238614786416292191e-03 2.288498915731906891e-03 5.615949630737304688e-04
1.720000000000000000e+02 1.720000000000000000e+02 2.860030718147754669e-02 1.490343129262328148e-03 2.972346963360905647e-03 2.618953818455338478e-03 3.075871383771300316e-03 1.876113470643758774e-03 1.826432882808148861e-03 5.856635398231446743e-04 2.162319142371416092e-03 1.269967062398791313e-03 2.257853979244828224e-03 2.416707575321197510e-04
1.810000000000000000e+02 1.810000000000000000e+02 2.819023467600345612e-02 1.549548585899174213e-03 3.208456793799996376e-03 2.623475855216383934e-03 3.237132215872406960e-03 1.916051376610994339e-03 1.951108570210635662e-03 5.114507512189447880e-04 2.220569178462028503e-03 1.318665337748825550e-03 2.233261941000819206e-03 1.423545181751251221e-04
1.910000000000000000e+02 1.910000000000000000e+02 2.769631333649158478e-02 1.589795108884572983e-03 3.481710795313119888e-03 2.667459426447749138e-03 3.420795546844601631e-03 1.966707175597548485e-03 2.145335776731371880e-03 5.364268436096608639e-04 2.275013132020831108e-03 1.373244100250303745e-03 2.220551948994398117e-03 5.335360765457153320e-05
2.010000000000000000e+02 2.010000000000000000e+02 2.715295366942882538e-02 1.650236663408577442e-03 3.784014843404293060e-03 2.778064692392945290e-03 3.645941847935318947e-03 1.998303923755884171e-03 2.365524880588054657e-03 5.535125965252518654e-04 2.352838404476642609e-03 1.454922603443264961e-03 2.247958211228251457e-03 6.619840860366821289e-06
2.110000000000000000e+02 2.110000000000000000e+02 2.654217742383480072e-02 1.739556319080293179e-03 4.131673369556665421e-03 2.974383998662233353e-03 3.946443088352680206e-03 2.044172259047627449e-03 2.636610530316829681e-03 5.707283853553235531e-04 2.480286639183759689e-03 1.582361641339957714e-03 2.327753230929374695e-03 3.850832581520080566e-05
2.220000000000000000e+02 2.220000000000000000e+02 2.575344219803810120e-02 1.895027235150337219e-03 4.605730064213275909e-03 3.329293569549918175e-03 4.413294605910778046e-03 2.158631337806582451e-03 3.034140681847929955e-03 6.297406507655978203e-04 2.722491975873708725e-03 1.813149894587695599e-03 2.504113595932722092e-03 1.121256500482559204e-04
2.340000000000000000e+02 2.340000000000000000e+02 2.466110698878765106e-02 2.206652890890836716e-03 5.295242182910442352e-03 3.952145576477050781e-03 5.185384303331375122e-03 2.491957973688840866e-03 3.676589578390121460e-03 7.432020502164959908e-04 3.194024087861180305e-03 2.236301079392433167e-03 2.843646099790930748e-03 1.344755291938781738e-04
2.460000000000000000e+02 2.460000000000000000e+02 2.312821336090564728e-02 2.792411949485540390e-03 6.207327358424663544e-03 4.961242899298667908e-03 6.371782161295413971e-03 3.245672676712274551e-03 4.663337487727403641e-03 9.653051965869963169e-04 4.015068057924509048e-03 2.925574779510498047e-03 3.415974322706460953e-03 2.044849097728729248e-04
2.590000000000000000e+02 2.590000000000000000e+02 2.055875398218631744e-02 3.781546605750918388e-03 6.870831362903118134e-03 6.467703264206647873e-03 7.900855503976345062e-03 4.531281534582376480e-03 5.864611826837062836e-03 1.403144910000264645e-03 5.192017648369073868e-03 3.811415284872055054e-03 4.184541292488574982e-03 3.290120512247085571e-04
2.730000000000000000e+02 2.730000000000000000e+02 1.748355291783809662e-02 2.324383705854415894e-03 1.434779609553515911e-03 4.914834629744291306e-03 4.258948843926191330e-03 2.156968461349606514e-03 2.429496962577104568e-03 1.594499684870243073e-03 2.390207024291157722e-03 1.371748978272080421e-03 2.375473035499453545e-03 9.050779044628143311e-05
2.870000000000000000e+02 2.870000000000000000e+02 1.734085939824581146e-02 2.719766460359096527e-03 4.419088363647460938e-03 2.168564358726143837e-03 2.036367775872349739e-03 3.235184121876955032e-03 4.148374777287244797e-03 1.254100003279745579e-03 2.589294686913490295e-03 1.718880026601254940e-03 2.794822677969932556e-03 1.691393554210662842e-04
3.020000000000000000e+02 3.020000000000000000e+02 1.702802628278732300e-02 2.958035911433398724e-04 1.399116823449730873e-03 2.440606709569692612e-03 1.294012530706822872e-03 8.890507160685956478e-04 5.329511477611958981e-04 4.395092837512493134e-04 4.199051181785762310e-04 6.517941947095096111e-04 1.976062194444239140e-04 1.174416393041610718e-04
3.180000000000000000e+02 3.180000000000000000e+02 1.686180755496025085e-02 2.726545790210366249e-04 1.191904535517096519e-03 2.507553435862064362e-03 1.610055798664689064e-03 1.029946841299533844e-03 8.423744002357125282e-04 3.251426096539944410e-04 5.881618126295506954e-04 9.322146070189774036e-04 5.990876234136521816e-04 3.299862146377563477e-05
3.350000000000000000e+02 3.350000000000000000e+02 1.665124855935573578e-02 5.402578390203416348e-04 2.341503277420997620e-03 1.582478522323071957e-03 1.096876221708953381e-03 9.704441181384027004e-04 1.260773278772830963e-03 2.033445489360019565e-04 5.105613381601870060e-04 6.573183345608413219e-04 1.110645360313355923e-03 3.295764327049255371e-05
3.520000000000000000e+02 3.520000000000000000e+02 1.642500050365924835e-02 2.965261228382587433e-04 2.185558201745152473e-03 1.628324855118989944e-03 1.532894792035222054e-03 7.072091102600097656e-04 9.655738831497728825e-04 1.782427862053737044e-04 4.375770804472267628e-04 8.446957799606025219e-04 1.155819627456367016e-03 8.190050721168518066e-06
3.710000000000000000e+02 3.710000000000000000e+02 1.617642678320407867e-02 3.591187996789813042e-04 2.259119879454374313e-03 1.010829815641045570e-03 1.464224653318524361e-03 6.591559504158794880e-04 8.624094771221280098e-04 1.680653076618909836e-04 5.275642615742981434e-04 1.020015683025121689e-03 1.329369843006134033e-03 1.684203743934631348e-05
3.900000000000000000e+02 3.900000000000000000e+02 1.594472862780094147e-02 4.723716410808265209e-04 1.802682527340948582e-03 7.357338326983153820e-04 1.336973160505294800e-03 8.790597785264253616e-04 1.088626217097043991e-03 1.900708593893796206e-04 6.891789962537586689e-04 1.270573702640831470e-03 1.420486718416213989e-03 1.268647611141204834e-05
4.110000000000000000e+02 4.110000000000000000e+02 1.570071652531623840e-02 6.288904114626348019e-04 1.266943057999014854e-03 5.354947643354535103e-04 1.212261500768363476e-03 1.126473420299589634e-03 1.426789327524602413e-03 2.052413328783586621e-04 8.328451658599078655e-04 1.359243178740143776e-03 1.475985744036734104e-03 1.417472958564758301e-05
4.320000000000000000e+02 4.320000000000000000e+02 1.545352675020694733e-02 7.305599865503609180e-04 9.025509352795779705e-04 4.975851043127477169e-04 1.287937746383249760e-03 1.258808304555714130e-03 1.595773384906351566e-03 2.243752242065966129e-04 9.120960603468120098e-04 1.319669070653617382e-03 1.480935025028884411e-03 1.340359449386596680e-05
4.550000000000000000e+02 4.550000000000000000e+02 1.517000049352645874e-02 8.144562598317861557e-04 7.387255900539457798e-04 5.118123372085392475e-04 1.505217864178121090e-03 1.356753055006265640e-03 1.608438906259834766e-03 2.580581058282405138e-04 9.965314529836177826e-04 1.253027701750397682e-03 1.466467860154807568e-03 1.414678990840911865e-05
4.790000000000000000e+02 4.790000000000000000e+02 1.485041901469230652e-02 9.113020496442914009e-04 6.615623715333640575e-04 5.319170886650681496e-04 1.753865391947329044e-03 1.505396212451159954e-03 1.574754016473889351e-03 3.131526755169034004e-04 1.132312114350497723e-03 1.232674694620072842e-03 1.461463165469467640e-03 1.577101647853851318e-05
5.040000000000000000e+02 5.040000000000000000e+02 1.447227597236633301e-02 1.022513490170240402e-03 6.722469697706401348e-04 5.629046354442834854e-04 1.985538285225629807e-03 1.710445736534893513e-03 1.584627083502709866e-03 3.961039183195680380e-04 1.317864865995943546e-03 1.260969438590109348e-03 1.509706838987767696e-03 1.838617026805877686e-05
5.300000000000000000e+02 5.300000000000000000e+02 1.400032453238964081e-02 1.161171123385429382e-03 7.857952150516211987e-04 6.325948052108287811e-04 2.158417599275708199e-03 1.985579263418912888e-03 1.680242246948182583e-03 5.292772548273205757e-04 1.572261215187609196e-03 1.345341443084180355e-03 1.655246131122112274e-03 2.420507371425628662e-05
5.580000000000000000e+02 5.580000000000000000e+02 1.334824878722429276e-02 1.388034899719059467e-03 1.025706878863275051e-03 7.748403004370629787e-04 2.279837382957339287e-03 2.396311378106474876e-03 1.849108608439564705e-03 7.710910285823047161e-04 1.986066112294793129e-03 1.508889137767255306e-03 1.924160402268171310e-03 3.160536289215087891e-05
5.870000000000000000e+02 5.870000000000000000e+02 1.251806598156690598e-02 1.334429369308054447e-03 7.597883814014494419e-04 6.505182827822864056e-04 1.775215729139745235e-03 2.273130463436245918e-03 1.525126746855676174e-03 6.854046951048076153e-04 1.852636807598173618e-03 8.734682342037558556e-04 1.701375585980713367e-03 2.345442771911621094e-05
6.180000000000000000e+02 6.180000000000000000e+02 1.218084990978240967e-02 7.282477454282343388e-04 7.952898740768432617e-04 3.846685867756605148e-04 8.472272893413901329e-04 1.124442089349031448e-03 5.648760125041007996e-04 4.426954837981611490e-04 7.739246357232332230e-04 1.689420081675052643e-03 6.494387635029852390e-04 1.363083720207214355e-05
6.500000000000000000e+02 6.500000000000000000e+02 1.197384949773550034e-02 7.821322069503366947e-04 5.298322648741304874e-04 2.966877946164458990e-04 6.312595796771347523e-04 1.276409719139337540e-03 4.255465755704790354e-04 2.610252122394740582e-04 1.046681194566190243e-03 1.135475351475179195e-03 5.783550441265106201e-04 7.273629307746887207e-06
6.840000000000000000e+02 6.840000000000000000e+02 1.176768075674772263e-02 7.688570767641067505e-04 6.188898114487528801e-04 2.986967156175523996e-04 5.806859117001295090e-04 1.308965380303561687e-03 3.974900464527308941e-04 3.006148326676338911e-04 1.146446913480758667e-03 1.233561197295784950e-03 5.112809012643992901e-04 7.580965757369995117e-06
7.200000000000000000e+02 7.200000000000000000e+02 1.151968259364366531e-02 7.950310828164219856e-04 7.239312981255352497e-04 2.879433159250766039e-04 6.583850481547415257e-04 1.364323776215314865e-03 4.256330721545964479e-04 3.465191402938216925e-04 1.366056036204099655e-03 1.322319381870329380e-03 5.347983678802847862e-04 9.149312973022460938e-06
7.580000000000000000e+02 7.580000000000000000e+02 1.120706740766763687e-02 8.874168270267546177e-04 8.614175021648406982e-04 2.581127337180078030e-04 7.374376291409134865e-04 1.236100099049508572e-03 4.519773356150835752e-04 3.859052085317671299e-04 1.678219530731439590e-03 1.348252175375819206e-03 6.036870181560516357e-04 1.067854464054107666e-05
7.980000000000000000e+02 7.980000000000000000e+02 1.083403732627630234e-02 1.151412841863930225e-03 1.032036961987614632e-03 2.850421005859971046e-04 7.356948917731642723e-04 8.711752016097307205e-04 5.021400866098701954e-04 4.412326088640838861e-04 1.926550292409956455e-03 1.218924997374415398e-03 8.094795048236846924e-04 1.121405512094497681e-05
8.390000000000000000e+02 8.390000000000000000e+02 1.038201246410608292e-02 1.636889763176441193e-03 1.262399717234075069e-03 4.918315098620951176e-04 8.302313508465886116e-04 7.612379267811775208e-04 6.818789988756179810e-04 5.484842695295810699e-04 2.078161342069506645e-03 9.523569606244564056e-04 1.189992297440767288e-03 1.493841409683227539e-05
8.830000000000000000e+02 8.830000000000000000e+02 9.765882976353168488e-03 1.796042546629905701e-03 1.427972107194364071e-03 6.107021472416818142e-04 7.827238878235220909e-04 7.463163929060101509e-04 6.144499056972563267e-04 5.833561881445348263e-04 1.790760317817330360e-03 5.946264136582612991e-04 1.182778854854404926e-03 1.266226172447204590e-05
9.300000000000000000e+02 9.300000000000000000e+02 9.243725799024105072e-03 1.981370849534869194e-03 1.414004247635602951e-03 7.691503851674497128e-04 6.773361237719655037e-04 7.942853844724595547e-04 8.635806152597069740e-04 8.935051155276596546e-04 1.230567693710327148e-03 1.397206098772585392e-03 9.816015372052788734e-04 1.616147346794605255e-05
9.780000000000000000e+02 9.780000000000000000e+02 8.177679032087326050e-03 3.891880856826901436e-03 2.166981576010584831e-03 1.575962756760418415e-03 1.342569361440837383e-03 1.377299544401466846e-03 1.480760169215500355e-03 1.487412839196622372e-03 2.106684725731611252e-03 3.064323682337999344e-03 1.967896707355976105e-03 5.367398262023925781e-05
1.029000000000000000e+03 1.029000000000000000e+03 5.188634619116783142e-03 1.800316036678850651e-03 2.030866220593452454e-03 2.994946902617812157e-03 1.928909798152744770e-03 2.003231551498174667e-03 1.222838996909558773e-03 1.084784860722720623e-03 2.602240070700645447e-03 2.146793762221932411e-03 2.085120650008320808e-03 1.164805144071578979e-05
1.083000000000000000e+03 1.083000000000000000e+03 4.191880114376544952e-03 1.314227818511426449e-03 9.984676726162433624e-04 1.825055573135614395e-03 8.896425133571028709e-04 1.910937833599746227e-03 5.302251665852963924e-04 9.972129482775926590e-04 1.184875145554542542e-03 5.119713605381548405e-04 7.849753601476550102e-04 1.541245728731155396e-05
1.140000000000000000e+03 1.140000000000000000e+03 3.514574375003576279e-03 5.330050480552017689e-04 8.070779731497168541e-04 1.029345556162297726e-03 1.233248389326035976e-03 1.048908685334026814e-03 5.462170811370015144e-04 7.959721260704100132e-04 1.060613780282437801e-03 5.232623661868274212e-04 4.767019418068230152e-04 6.120651960372924805e-06
1.200000000000000000e+03 1.200000000000000000e+03 3.185173263773322105e-03 4.790226812474429607e-04 7.321497541852295399e-04 7.176413782872259617e-04 7.342195603996515274e-04 4.032863071188330650e-04 6.418718839995563030e-04 7.272477960214018822e-04 9.576192824169993401e-04 4.353688855189830065e-04 4.529390716925263405e-04 5.772337317466735840e-06
1.263000000000000000e+03 1.263000000000000000e+03 2.951086731627583504e-03 4.292642988730221987e-04 6.348502356559038162e-04 6.689821602776646614e-04 3.414089151192456484e-04 2.563832385931164026e-04 5.318915937095880508e-04 6.311296601779758930e-04 8.349206182174384594e-04 2.931008639279752970e-04 7.081966032274067402e-04 2.814922481775283813e-06
1.329000000000000000e+03 1.329000000000000000e+03 2.755762077867984772e-03 2.986850740853697062e-04 5.407268763519823551e-04 5.784273962490260601e-04 2.823216200340539217e-04 1.898047630675137043e-04 4.070085124112665653e-04 6.177379400469362736e-04 6.652242736890912056e-04 3.186191897839307785e-04 9.025921463035047054e-04 3.588385879993438721e-06
1.398000000000000000e+03 1.398000000000000000e+03 2.584638306871056557e-03 2.584324101917445660e-04 4.301102599129080772e-04 5.458352388814091682e-04 3.329909523017704487e-04 1.636688539292663336e-04 3.409809432923793793e-04 5.979388370178639889e-04 4.735280817840248346e-04 3.074032720178365707e-04 8.041083929128944874e-04 2.530869096517562866e-06
1.471000000000000000e+03 1.471000000000000000e+03 2.446596510708332062e-03 2.562384470365941525e-04 3.542671911418437958e-04 5.393658648245036602e-04 3.430702490732073784e-04 1.626273733563721180e-04 3.584051737561821938e-04 5.571286892518401146e-04 3.950535028707236052e-04 2.973495575133711100e-04 6.129972753114998341e-04 1.626089215278625488e-06
1.548000000000000000e+03 1.548000000000000000e+03 2.312352648004889488e-03 2.706620434764772654e-04 4.106511187274008989e-04 5.644521443173289299e-04 3.216597251594066620e-04 1.822091144276782870e-04 4.496710316743701696e-04 6.438656128011643887e-04 4.831546102650463581e-04 3.888258361257612705e-04 5.721595953218638897e-04 1.844484359025955200e-06
1.630000000000000000e+03 1.630000000000000000e+03 2.091502770781517029e-03 2.584757166914641857e-04 6.634636083617806435e-04 6.457832059822976589e-04 3.205273242201656103e-04 1.950882724486291409e-04 3.763249551411718130e-04 8.486539591103792191e-04 8.027605945244431496e-04 6.978044402785599232e-04 7.462728535756468773e-04 3.699911758303642273e-06
1.715000000000000000e+03 1.715000000000000000e+03 1.790887559764087200e-03 2.265393413836136460e-04 8.176009869202971458e-04 6.545906071551144123e-04 2.330939023522660136e-04 1.363070041406899691e-04 2.973909431602805853e-04 5.351794534362852573e-04 9.727263241074979305e-04 3.899880975950509310e-04 7.265044259838759899e-04 3.082677721977233887e-06
1.805000000000000000e+03 1.805000000000000000e+03 1.488217385485768318e-03 3.001809527631849051e-04 7.987657445482909679e-04 8.149518398568034172e-04 3.147108072880655527e-04 1.824510545702651143e-04 4.540902737062424421e-04 4.447450046427547932e-04 1.146722352132201195e-03 1.804257335606962442e-04 6.715023191645741463e-04 3.742985427379608154e-06
1.899000000000000000e+03 1.899000000000000000e+03 1.246902742423117161e-03 3.050245717167854309e-02 1.910383463837206364e-03 6.349164061248302460e-03 1.872355677187442780e-02 9.478741325438022614e-03 2.132463455200195312e-02 1.151302270591259003e-02 4.188476130366325378e-03 5.072881467640399933e-03 4.570576921105384827e-02 2.421349287033081055e-03
1.999000000000000000e+03 1.999000000000000000e+03 1.147448783740401268e-03 4.246297851204872131e-02 2.741002477705478668e-03 1.193329785019159317e-02 2.558084204792976379e-02 1.249500736594200134e-02 3.344921767711639404e-02 1.909688115119934082e-02 4.608368501067161560e-03 8.200133219361305237e-03 8.444367349147796631e-02 3.193691372871398926e-05


==> data/LN_fitted.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.400000000000000000e+01 2.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.500000000000000000e+01 2.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.600000000000000000e+01 2.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.700000000000000000e+01 2.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.800000000000000000e+01 2.800000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
2.900000000000000000e+01 2.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.000000000000000000e+01 3.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.100000000000000000e+01 3.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.200000000000000000e+01 3.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.400000000000000000e+01 3.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.500000000000000000e+01 3.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.600000000000000000e+01 3.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.800000000000000000e+01 3.800000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
3.900000000000000000e+01 3.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.100000000000000000e+01 4.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.200000000000000000e+01 4.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.400000000000000000e+01 4.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.600000000000000000e+01 4.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.700000000000000000e+01 4.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
4.900000000000000000e+01 4.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.100000000000000000e+01 5.100000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.300000000000000000e+01 5.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.500000000000000000e+01 5.500000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.700000000000000000e+01 5.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
5.900000000000000000e+01 5.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.200000000000000000e+01 6.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.400000000000000000e+01 6.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.600000000000000000e+01 6.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
6.900000000000000000e+01 6.900000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
7.200000000000000000e+01 7.200000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
7.400000000000000000e+01 7.400000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
7.700000000000000000e+01 7.700000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
8.000000000000000000e+01 8.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
8.300000000000000000e+01 8.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
8.600000000000000000e+01 8.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000000e+01 9.000000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
9.300000000000000000e+01 9.300000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
9.600000000000000000e+01 9.600000000000000000e+01 1.000000000000000000e+00 5.000000000000000000e-01
1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.040000000000000000e+02 1.040000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.080000000000000000e+02 1.080000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.120000000000000000e+02 1.120000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.160000000000000000e+02 1.160000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.210000000000000000e+02 1.210000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.250000000000000000e+02 1.250000000000000000e+02 1.000000000000000000e+00 5.000000000000000000e-01
1.300000000000000000e+02 1.300000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.350000000000000000e+02 1.350000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.400000000000000000e+02 1.400000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.450000000000000000e+02 1.450000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.510000000000000000e+02 1.510000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.570000000000000000e+02 1.570000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.630000000000000000e+02 1.630000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.690000000000000000e+02 1.690000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.750000000000000000e+02 1.750000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.820000000000000000e+02 1.820000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.890000000000000000e+02 1.890000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
1.960000000000000000e+02 1.960000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.040000000000000000e+02 2.040000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.110000000000000000e+02 2.110000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.190000000000000000e+02 2.190000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.280000000000000000e+02 2.280000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.360000000000000000e+02 2.360000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.450000000000000000e+02 2.450000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01
2.540000000000000000e+02 2.540000000000000000e+02 0.000000000000000000e+00 5.000000000000000000e-01


==> data/LN_fitted2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 3.281223773956298828e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 3.281120061874389648e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 3.281183838844299316e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 3.281316459178924561e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 3.281385898590087891e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 3.281284272670745850e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 3.281155228614807129e-01
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 3.281156420707702637e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 3.281257450580596924e-01
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 3.281349539756774902e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 3.281314671039581299e-01
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 3.281224668025970459e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 3.281176984310150146e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 3.281196951866149902e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 3.281299471855163574e-01
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 3.281339406967163086e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 3.281278312206268311e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 3.281220495700836182e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 3.281177580356597900e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 3.281222879886627197e-01
2.100000000000000000e+01 2.100000000000000000e+01 0.000000000000000000e+00 3.281326293945312500e-01
2.200000000000000000e+01 2.200000000000000000e+01 0.000000000000000000e+00 3.281323611736297607e-01
2.300000000000000000e+01 2.300000000000000000e+01 0.000000000000000000e+00 3.281253278255462646e-01
2.400000000000000000e+01 2.400000000000000000e+01 0.000000000000000000e+00 3.281193375587463379e-01
2.500000000000000000e+01 2.500000000000000000e+01 0.000000000000000000e+00 3.281182944774627686e-01
2.600000000000000000e+01 2.600000000000000000e+01 0.000000000000000000e+00 3.281272053718566895e-01
2.700000000000000000e+01 2.700000000000000000e+01 0.000000000000000000e+00 3.281337618827819824e-01
2.800000000000000000e+01 2.800000000000000000e+01 0.000000000000000000e+00 3.281292021274566650e-01
2.900000000000000000e+01 2.900000000000000000e+01 0.000000000000000000e+00 3.281220197677612305e-01
3.000000000000000000e+01 3.000000000000000000e+01 0.000000000000000000e+00 3.281178474426269531e-01
3.100000000000000000e+01 3.100000000000000000e+01 0.000000000000000000e+00 3.281226456165313721e-01
3.200000000000000000e+01 3.200000000000000000e+01 0.000000000000000000e+00 3.281319737434387207e-01
3.300000000000000000e+01 3.300000000000000000e+01 0.000000000000000000e+00 3.281311392784118652e-01
3.400000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 3.281240463256835938e-01
3.500000000000000000e+01 3.500000000000000000e+01 0.000000000000000000e+00 3.281195461750030518e-01
3.600000000000000000e+01 3.600000000000000000e+01 0.000000000000000000e+00 3.281211256980895996e-01
3.700000000000000000e+01 3.700000000000000000e+01 0.000000000000000000e+00 3.281293213367462158e-01
3.800000000000000000e+01 3.800000000000000000e+01 0.000000000000000000e+00 3.281309604644775391e-01
3.900000000000000000e+01 3.900000000000000000e+01 0.000000000000000000e+00 3.281237483024597168e-01
4.000000000000000000e+01 4.000000000000000000e+01 0.000000000000000000e+00 3.281195461750030518e-01
4.100000000000000000e+01 4.100000000000000000e+01 0.000000000000000000e+00 3.281221389770507812e-01
4.200000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 3.281295001506805420e-01
4.300000000000000000e+01 4.300000000000000000e+01 0.000000000000000000e+00 3.281314969062805176e-01
4.500000000000000000e+01 4.500000000000000000e+01 0.000000000000000000e+00 3.281183540821075439e-01
4.600000000000000000e+01 4.600000000000000000e+01 0.000000000000000000e+00 3.281218111515045166e-01
4.700000000000000000e+01 4.700000000000000000e+01 0.000000000000000000e+00 3.281310498714447021e-01
4.900000000000000000e+01 4.900000000000000000e+01 0.000000000000000000e+00 3.281254768371582031e-01
5.000000000000000000e+01 5.000000000000000000e+01 0.000000000000000000e+00 3.281160295009613037e-01
5.100000000000000000e+01 5.100000000000000000e+01 0.000000000000000000e+00 3.281191885471343994e-01
5.300000000000000000e+01 5.300000000000000000e+01 0.000000000000000000e+00 3.281369805335998535e-01
5.400000000000000000e+01 5.400000000000000000e+01 0.000000000000000000e+00 3.281280994415283203e-01
5.600000000000000000e+01 5.600000000000000000e+01 0.000000000000000000e+00 3.281138539314270020e-01
5.700000000000000000e+01 5.700000000000000000e+01 0.000000000000000000e+00 3.281272351741790771e-01
5.900000000000000000e+01 5.900000000000000000e+01 0.000000000000000000e+00 3.281330466270446777e-01
6.100000000000000000e+01 6.100000000000000000e+01 0.000000000000000000e+00 3.281117379665374756e-01
6.300000000000000000e+01 6.300000000000000000e+01 0.000000000000000000e+00 3.281373977661132812e-01


==> data/LN_grad_mse.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 6.923509836196899414e-01 8.511417945555876940e-06 5.783985216112341732e-06 4.045056357426801696e-06 9.421569302503485233e-06 5.558471002586884424e-06 4.291394816391402856e-06 1.273237558052642271e-05 1.763635555107612163e-05 2.560908433224540204e-05 1.833285932661965489e-04 2.303069457411766052e-03 1.438487973064184189e-02 1.063506528735160828e-01
2.000000000000000000e+00 2.000000000000000000e+00 3.487192988395690918e-01 5.687328666681423783e-06 2.944687594208517112e-06 2.158118832085165195e-06 5.284980943542905152e-06 2.958136292363633402e-06 2.383852233833749779e-06 7.312197340070270002e-06 1.202954535983735695e-05 3.024845318577717990e-05 2.478844544384628534e-04 2.838856074959039688e-03 1.975465938448905945e-02 1.354323774576187134e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.573799490928649902e-01 1.249417209692182951e-06 1.044890041157486849e-06 9.458502177039918024e-07 5.432139005279168487e-07 6.197812467689800542e-07 5.611212259282183368e-07 1.640623281673470046e-06 3.800483000304666348e-06 1.510784659330965951e-05 1.275512477150186896e-04 1.389571349136531353e-03 1.002874691039323807e-02 6.335294991731643677e-02
4.000000000000000000e+00 4.000000000000000000e+00 4.326750934123992920e-01 1.271228757104836404e-05 7.078275302774272859e-06 5.112101916893152520e-06 1.002345379674807191e-05 5.919619525229791179e-06 5.436445007944712415e-06 1.751141644490417093e-05 3.791928611462935805e-05 1.620207476662471890e-04 1.405187766067683697e-03 8.958230726420879364e-03 7.130912691354751587e-02 4.254475831985473633e-01
5.000000000000000000e+00 5.000000000000000000e+00 6.164429187774658203e-01 1.734429315547458827e-05 9.626259270589798689e-06 6.897016646689735353e-06 1.432473436580039561e-05 8.187612365873064846e-06 6.828343884990317747e-06 2.296353704878129065e-05 5.284493818180635571e-05 2.186437777709215879e-04 1.948963501490652561e-03 1.271043065935373306e-02 1.061068996787071228e-01 6.862515211105346680e-01
6.000000000000000000e+00 6.000000000000000000e+00 5.815268754959106445e-01 1.255502684216480702e-05 6.809788374084746465e-06 4.942297437082743272e-06 1.041514951793942600e-05 5.775430054200114682e-06 3.998695774498628452e-06 1.486045948695391417e-05 3.764145731111057103e-05 1.234434748766943812e-04 1.167843118309974670e-03 8.105350658297538757e-03 7.598556578159332275e-02 6.525287032127380371e-01
7.000000000000000000e+00 7.000000000000000000e+00 4.004859030246734619e-01 2.948702558569493704e-06 1.678866738075157627e-06 1.232116460414545145e-06 2.495598664609133266e-06 1.534524358248745557e-06 1.142238716056453995e-06 3.542467311490327120e-06 9.873680028249509633e-06 3.590719643398188055e-05 3.038726863451302052e-04 2.220822032541036606e-03 2.487414143979549408e-02 4.044348001480102539e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.677152454853057861e-01 1.017545230297400849e-07 8.405762486063395045e-08 4.841532330601694412e-08 6.291185883355865371e-08 3.849229557317812578e-08 4.864866198772688222e-08 7.754147191008087248e-08 6.851336706859001424e-07 1.285946495954704005e-06 1.492452611273620278e-05 1.371175312669947743e-04 7.156329811550676823e-04 1.236538216471672058e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.623101770877838135e-01 1.266192839466384612e-07 1.147890245078997395e-07 4.948345377897567232e-08 6.359741888672942878e-08 4.384396845580340596e-08 3.961593364465443301e-08 6.554491704946485697e-08 2.787101323065144243e-07 3.795346685819822596e-07 7.098575679265195504e-06 2.755285822786390781e-04 4.840078763663768768e-03 9.193538129329681396e-02
1.000000000000000000e+01 1.000000000000000000e+01 3.337798416614532471e-01 1.732648939878345118e-07 1.049066611358284717e-07 7.912555588518443983e-08 1.738327028988351231e-07 1.139534973049194377e-07 8.079632607405073941e-08 1.586757036875496851e-07 2.179221837650402449e-06 6.103091891418443993e-06 8.390214497921988368e-05 9.222692460753023624e-04 2.116198092699050903e-02 2.122372537851333618e-01
1.100000000000000000e+01 1.100000000000000000e+01 3.843910992145538330e-01 1.226811718879616819e-06 7.614985406689811498e-07 5.592893330685910769e-07 1.313526695412292611e-06 7.480428507733449806e-07 4.039274585920793470e-07 8.937487905313901138e-07 9.790546755539253354e-06 3.105926589341834188e-05 1.774733245838433504e-04 8.413294563069939613e-04 3.215846419334411621e-02 2.250483930110931396e-01
1.200000000000000000e+01 1.200000000000000000e+01 3.599621057510375977e-01 2.547281212628149660e-07 1.822982937937922543e-07 1.353174639007193036e-07 3.014245066879084334e-07 1.700222753697744338e-07 9.126269162607059116e-08 1.801351743324630661e-07 2.064760110442875884e-06 6.961883173062233254e-06 8.314348087878897786e-05 6.706000422127544880e-04 3.034897148609161377e-02 1.485283672809600830e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.917213439941406250e-01 1.158854772143058653e-07 5.431140337464057666e-08 4.367244699210459657e-08 9.823161661870472017e-08 5.340065101222535304e-08 2.905389173690764437e-08 5.534872116186306812e-08 7.255451350829389412e-07 2.553040758357383311e-06 3.000382457685191184e-05 2.480598632246255875e-04 8.202780969440937042e-03 4.911031946539878845e-02
1.400000000000000000e+01 1.400000000000000000e+01 2.508436143398284912e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.604957902804017067e-03 2.230387181043624878e-03
1.500000000000000000e+01 1.500000000000000000e+01 2.708106935024261475e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.573193073272705078e-02 3.192672133445739746e-02
1.600000000000000000e+01 1.600000000000000000e+01 3.200601935386657715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.475145995616912842e-02 9.589465707540512085e-02
1.700000000000000000e+01 1.700000000000000000e+01 3.374639749526977539e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.699501022696495056e-02 1.228211894631385803e-01
1.800000000000000000e+01 1.800000000000000000e+01 3.038116395473480225e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.603557288646697998e-02 8.769778907299041748e-02
1.900000000000000000e+01 1.900000000000000000e+01 2.605411410331726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.521639503538608551e-02 2.976772002875804901e-02
2.000000000000000000e+01 2.000000000000000000e+01 2.519547343254089355e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.342225261032581329e-02 9.590429253876209259e-03
2.100000000000000000e+01 2.100000000000000000e+01 2.765859365463256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.799752846360206604e-02 3.440532460808753967e-02
2.200000000000000000e+01 2.200000000000000000e+01 2.984893023967742920e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.614215999841690063e-02 5.080464109778404236e-02
2.300000000000000000e+01 2.300000000000000000e+01 2.916690409183502197e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.270786702632904053e-02 4.746557399630546570e-02
2.400000000000000000e+01 2.400000000000000000e+01 2.662587165832519531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.122457444667816162e-02 3.104992210865020752e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.567345499992370605e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.114060126245021820e-02 3.202273324131965637e-02
2.700000000000000000e+01 2.700000000000000000e+01 2.721619904041290283e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.551548302173614502e-02 6.818337738513946533e-02
2.800000000000000000e+01 2.800000000000000000e+01 2.766699194908142090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.059141829609870911e-02 7.877944409847259521e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.532402575016021729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.137916535139083862e-02 2.342559210956096649e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.572260200977325439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.232271969318389893e-02 2.650553919374942780e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.638965547084808350e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.461890459060668945e-02 3.437533229589462280e-02
3.500000000000000000e+01 3.500000000000000000e+01 2.565755546092987061e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.959854342043399811e-02 2.593874931335449219e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.506668865680694580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.976371958851814270e-03 1.050582155585289001e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.575647830963134766e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.905295230448246002e-02 4.027803987264633179e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.528034746646881104e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.709792017936706543e-02 2.335506118834018707e-02
4.300000000000000000e+01 4.300000000000000000e+01 2.505683600902557373e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.463440299034118652e-03 9.131602011620998383e-03
4.500000000000000000e+01 4.500000000000000000e+01 2.540277540683746338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.931481249630451202e-02 2.241781912744045258e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.501130700111389160e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.119328524917364120e-03 4.189531318843364716e-03
5.000000000000000000e+01 5.000000000000000000e+01 2.513759434223175049e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.067461166530847549e-02 1.601133495569229126e-02
5.300000000000000000e+01 5.300000000000000000e+01 2.507790923118591309e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.795367855578660965e-03 1.188711449503898621e-02
5.600000000000000000e+01 5.600000000000000000e+01 2.506960034370422363e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.154828403145074844e-03 1.015368662774562836e-02
5.900000000000000000e+01 5.900000000000000000e+01 2.504552900791168213e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.683535244315862656e-03 8.281377144157886505e-03
6.200000000000000000e+01 6.200000000000000000e+01 2.503316104412078857e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.804884083569049835e-03 7.598889060318470001e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.502659857273101807e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.251773934811353683e-03 6.779837422072887421e-03
6.800000000000000000e+01 6.800000000000000000e+01 2.501561343669891357e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.213253803551197052e-03 4.924487322568893433e-03
7.200000000000000000e+01 7.200000000000000000e+01 2.500317692756652832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.437648897990584373e-03 2.246533520519733429e-03
7.600000000000000000e+01 7.600000000000000000e+01 2.501532435417175293e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.147767623886466026e-03 5.094947759062051773e-03
8.000000000000000000e+01 8.000000000000000000e+01 2.500308752059936523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.402278663590550423e-03 2.212623134255409241e-03
8.400000000000000000e+01 8.400000000000000000e+01 2.500160038471221924e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.006481121294200420e-03 1.596280140802264214e-03
8.900000000000000000e+01 8.900000000000000000e+01 2.500310540199279785e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.400969922542572021e-03 2.261892193928360939e-03
9.300000000000000000e+01 9.300000000000000000e+01 2.500171363353729248e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.037189387716352940e-03 1.650063553825020790e-03
9.800000000000000000e+01 9.800000000000000000e+01 2.500019669532775879e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.514100390020757914e-04 5.645470810122787952e-04
1.030000000000000000e+02 1.030000000000000000e+02 2.500004172325134277e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.611826155567541718e-04 2.587896888144314289e-04
1.090000000000000000e+02 1.090000000000000000e+02 2.500003874301910400e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.562303659738972783e-04 2.504909352865070105e-04
1.140000000000000000e+02 1.140000000000000000e+02 2.500016689300537109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.224527463316917419e-04 5.186444032005965710e-04
1.200000000000000000e+02 1.200000000000000000e+02 2.500009834766387939e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.487186866346746683e-04 3.985881630796939135e-04
1.270000000000000000e+02 1.270000000000000000e+02 2.500001788139343262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.034489832818508148e-04 1.660868438193574548e-04
1.330000000000000000e+02 1.330000000000000000e+02 2.500000894069671631e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.502949640387669206e-05 1.363624323857948184e-04
1.400000000000000000e+02 1.400000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.561865065013989806e-05 2.511800448701251298e-05
1.480000000000000000e+02 1.480000000000000000e+02 2.500000298023223877e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.027126462664455175e-05 8.079475810518488288e-05
1.560000000000000000e+02 1.560000000000000000e+02 2.500000596046447754e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.508233905653469265e-05 7.233094947878271341e-05
1.640000000000000000e+02 1.640000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.268151117983506992e-05 2.047056659648660570e-05
1.720000000000000000e+02 1.720000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.643847988627385348e-06 1.545584200357552618e-05
1.810000000000000000e+02 1.810000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.118181262427242473e-05 1.796129981812555343e-05
1.910000000000000000e+02 1.910000000000000000e+02 2.499999850988388062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.338461960491258651e-06 8.576347681810148060e-06
2.010000000000000000e+02 2.010000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.328152166024665348e-06 2.127570041920989752e-06
2.110000000000000000e+02 2.110000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.428156449241214432e-06 3.870262389682466164e-06
2.220000000000000000e+02 2.220000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.513287202214996796e-06 2.463828877807827666e-06
2.340000000000000000e+02 2.340000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.304619427690340672e-07 1.368227458442561328e-06
2.460000000000000000e+02 2.460000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.815721013073925860e-07 8.336447763213072903e-07
2.590000000000000000e+02 2.590000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.265341123575126403e-07 2.830416292454174254e-07
2.730000000000000000e+02 2.730000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.363375901064500795e-07 1.845344428375028656e-07
2.870000000000000000e+02 2.870000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.281868944325026405e-09 2.471955440341844223e-08
3.020000000000000000e+02 3.020000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.118837430653002230e-08 5.517840762081505090e-08
3.180000000000000000e+02 3.180000000000000000e+02 2.499999850988388062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.239511035095347324e-08 7.479627583961701021e-09
3.350000000000000000e+02 3.350000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
3.520000000000000000e+02 3.520000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
3.710000000000000000e+02 3.710000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
3.900000000000000000e+02 3.900000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
4.110000000000000000e+02 4.110000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
4.320000000000000000e+02 4.320000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
4.550000000000000000e+02 4.550000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
4.790000000000000000e+02 4.790000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
5.040000000000000000e+02 5.040000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
5.300000000000000000e+02 5.300000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
5.580000000000000000e+02 5.580000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
5.870000000000000000e+02 5.870000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
6.180000000000000000e+02 6.180000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
6.500000000000000000e+02 6.500000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
6.840000000000000000e+02 6.840000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.401784435894342096e-09
7.200000000000000000e+02 7.200000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
7.580000000000000000e+02 7.580000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
7.980000000000000000e+02 7.980000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.247501627143492442e-09
8.390000000000000000e+02 8.390000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
8.830000000000000000e+02 8.830000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.587935447692871094e-09
9.300000000000000000e+02 9.300000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.587935447692871094e-09
9.780000000000000000e+02 9.780000000000000000e+02 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.077532160337796086e-08 2.689798606070326059e-08
1.029000000000000000e+03 1.029000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
1.083000000000000000e+03 1.083000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.257256046637849067e-09
1.140000000000000000e+03 1.140000000000000000e+03 2.499999850988388062e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.239511035095347324e-08 8.355993230679814587e-09
1.200000000000000000e+03 1.200000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
1.263000000000000000e+03 1.263000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.587935447692871094e-09
1.329000000000000000e+03 1.329000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.598838725973109831e-09
1.398000000000000000e+03 1.398000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
1.471000000000000000e+03 1.471000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
1.548000000000000000e+03 1.548000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.759912102831776792e-09
1.630000000000000000e+03 1.630000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
1.715000000000000000e+03 1.715000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 6.411303488107478188e-09
1.805000000000000000e+03 1.805000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
1.899000000000000000e+03 1.899000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.770490307810405284e-09
1.999000000000000000e+03 1.999000000000000000e+03 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.468042437087092367e-09 5.607304398580481575e-09


==> data/LN_grad_mse2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 3.209279179573059082e-01 9.490688535152003169e-05 3.979546454502269626e-05 3.278286749264225364e-05 7.115347398212179542e-05 8.400824299314990640e-05 6.047487840987741947e-05 6.417669937945902348e-04 2.104227198287844658e-03 6.264373660087585449e-03 3.086320869624614716e-02 4.254108667373657227e-02
2.000000000000000000e+00 2.000000000000000000e+00 2.305275201797485352e-01 2.938689613074529916e-05 1.407669606123818085e-05 1.890381281555164605e-05 2.015818972722627223e-05 2.190379200328607112e-05 1.125861235777847469e-04 5.599451251327991486e-04 1.824800856411457062e-03 5.381571594625711441e-03 2.566512301564216614e-02 3.518343716859817505e-02
3.000000000000000000e+00 3.000000000000000000e+00 2.367288619279861450e-01 9.685080294730141759e-05 4.468955376069061458e-05 2.542604488553479314e-05 7.845767686376348138e-05 6.064531771698966622e-05 2.348841953789815307e-04 1.234170049428939819e-03 4.038701765239238739e-03 1.193995494395494461e-02 5.427617952227592468e-02 7.378970086574554443e-02
4.000000000000000000e+00 4.000000000000000000e+00 3.055658340454101562e-01 1.653780636843293905e-04 7.406825898215174675e-05 3.985004877904430032e-05 1.314188411924988031e-04 1.007589817163534462e-04 7.306302431970834732e-04 3.593948204070329666e-03 1.174803916364908218e-02 3.469350188970565796e-02 1.585611402988433838e-01 2.164053916931152344e-01
5.000000000000000000e+00 5.000000000000000000e+00 3.344768583774566650e-01 1.496633485658094287e-04 6.613655568799003959e-05 3.640926661319099367e-05 1.162956687039695680e-04 8.905662980396300554e-05 7.259357371367514133e-04 3.527625929564237595e-03 1.159028522670269012e-02 3.511656075716018677e-02 1.877310127019882202e-01 2.648956775665283203e-01
6.000000000000000000e+00 6.000000000000000000e+00 2.912746369838714600e-01 7.722966256551444530e-05 3.310624742880463600e-05 2.131826113327406347e-05 5.540361598832532763e-05 4.509325299295596778e-05 2.992123190779238939e-04 1.466000452637672424e-03 4.865689668804407120e-03 1.551572047173976898e-02 1.273137032985687256e-01 1.891654580831527710e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.364051938056945801e-01 3.209751594113186002e-05 1.296128630201565102e-05 1.431573309673694894e-05 1.851234810601454228e-05 1.775115379132330418e-05 4.555251871352083981e-05 1.529618748463690281e-04 5.104499286971986294e-04 1.752276555635035038e-03 4.734198749065399170e-02 7.248312234878540039e-02
8.000000000000000000e+00 8.000000000000000000e+00 2.210668921470642090e-01 2.646530811034608632e-05 1.092701586458133534e-05 1.285633607039926574e-05 1.759748920449055731e-05 1.494146181357791647e-05 3.285919592599384487e-05 3.615197420003823936e-05 1.009769694064743817e-04 3.784587897825986147e-04 7.090572267770767212e-03 1.058740727603435516e-02
9.000000000000000000e+00 9.000000000000000000e+00 2.415504008531570435e-01 2.881319051084574312e-05 1.033792432281188667e-05 1.212466668221168220e-05 1.509332014393294230e-05 1.570021777297370136e-05 7.107654528226703405e-05 3.213121381122618914e-04 1.098392996937036514e-03 4.192087333649396896e-03 3.167174756526947021e-02 4.490464180707931519e-02
1.000000000000000000e+01 1.000000000000000000e+01 2.655770182609558105e-01 3.444364847382530570e-05 1.176525620394386351e-05 1.247683394467458129e-05 1.632243947824463248e-05 2.046795998467132449e-05 9.854917152551934123e-05 4.956183838658034801e-04 1.710615819320082664e-03 6.909682881087064743e-03 3.410422429442405701e-02 4.989399015903472900e-02
1.100000000000000000e+01 1.100000000000000000e+01 2.688449919223785400e-01 3.462572203716263175e-05 1.181991228804690763e-05 1.223676554218400270e-05 1.643425821384880692e-05 2.189357473980635405e-05 8.071296906564384699e-05 4.282160371076315641e-04 1.491380971856415272e-03 6.408322602510452271e-03 2.356916852295398712e-02 4.615064710378646851e-02
1.200000000000000000e+01 1.200000000000000000e+01 2.511669695377349854e-01 2.839119952113833278e-05 9.586168744135648012e-06 1.089131001208443195e-05 1.324429831583984196e-05 1.805446663638576865e-05 4.384457861306145787e-05 2.322581276530399919e-04 8.154542301781475544e-04 3.728952491655945778e-03 9.791956283152103424e-03 3.986260294914245605e-02
1.300000000000000000e+01 1.300000000000000000e+01 2.295310646295547485e-01 2.091986061714123935e-05 7.539944363088579848e-06 9.341729310108348727e-06 1.224221614393172786e-05 1.209514721267623827e-05 2.418932308501098305e-05 6.388824112946167588e-05 2.213015832239761949e-04 1.058878493495285511e-03 7.542931125499308109e-04 2.615838870406150818e-02
1.400000000000000000e+01 1.400000000000000000e+01 2.204620391130447388e-01 1.926978620758745819e-05 8.598837666795589030e-06 8.585156137996818870e-06 1.714302561595104635e-05 1.113540383812505752e-05 2.262318776047322899e-05 1.521879221400013193e-05 1.700479333521798253e-05 3.337486486998386681e-05 7.049580744933336973e-05 7.078005000948905945e-04
1.500000000000000000e+01 1.500000000000000000e+01 2.271583229303359985e-01 2.328741538804024458e-05 1.117493229685351253e-05 8.663407243147958070e-06 2.297304308740422130e-05 1.616004738025367260e-05 3.081011891481466591e-05 3.980554902227595448e-05 1.355072599835693836e-04 8.851858437992632389e-04 5.560305435210466385e-03 3.218995779752731323e-02
1.600000000000000000e+01 1.600000000000000000e+01 2.396336495876312256e-01 2.631393545016180724e-05 1.260037788597401232e-05 8.734622497286181897e-06 2.584614048828370869e-05 1.988489020732231438e-05 4.836519656237214804e-05 1.105554547393694520e-04 3.987307718489319086e-04 2.669325098395347595e-03 1.236537564545869827e-02 6.044019013643264771e-02
1.700000000000000000e+01 1.700000000000000000e+01 2.453140616416931152e-01 2.520431189623195678e-05 1.193384741782210767e-05 8.152495865942910314e-06 2.449703606544062495e-05 1.941565824381541461e-05 5.624442565022036433e-05 1.503963576396927238e-04 5.472360062412917614e-04 3.886026097461581230e-03 1.525320298969745636e-02 7.210935652256011963e-02
1.800000000000000000e+01 1.800000000000000000e+01 2.398449629545211792e-01 2.060615588561631739e-05 9.606921594240702689e-06 6.975581527512986213e-06 1.982583125936798751e-05 1.536100171506404877e-05 4.777401409228332341e-05 1.322043535765260458e-04 4.838219028897583485e-04 3.693763399496674538e-03 1.277833152562379837e-02 6.346457451581954956e-02
1.900000000000000000e+01 1.900000000000000000e+01 2.289127558469772339e-01 1.505597174400463700e-05 6.805196335335494950e-06 5.680684353137621656e-06 1.404833710694219917e-05 1.019746378005947918e-05 3.017645212821662426e-05 7.726552576059475541e-05 2.836518979165703058e-04 2.351587172597646713e-03 7.256489712744951248e-03 4.024091735482215881e-02
2.000000000000000000e+01 2.000000000000000000e+01 2.213528007268905640e-01 1.074504598364001140e-05 4.580510903906542808e-06 4.608742528944276273e-06 9.170687008008826524e-06 6.348475835693534464e-06 1.495645574323134497e-05 2.165935438824817538e-05 7.597038347739726305e-05 6.905455957166850567e-04 1.898022950626909733e-03 1.230717450380325317e-02
2.100000000000000000e+01 2.100000000000000000e+01 2.214582711458206177e-01 8.128808985929936171e-06 3.251401039960910566e-06 3.765133214983507060e-06 5.997608695906819776e-06 4.606842594512272626e-06 1.049649381457129493e-05 1.848781903390772641e-05 6.329074676614254713e-05 6.067709764465689659e-04 1.553221954964101315e-03 1.219620183110237122e-02
2.200000000000000000e+01 2.200000000000000000e+01 2.268143594264984131e-01 6.461688826675526798e-06 2.504776148271048442e-06 3.052709416806465015e-06 4.224384156259475276e-06 3.890241259796312079e-06 1.132460602093487978e-05 3.308970553916878998e-05 1.209203473990783095e-04 1.285186153836548328e-03 3.006153041496872902e-03 2.902469225227832794e-02
2.300000000000000000e+01 2.300000000000000000e+01 2.316873371601104736e-01 5.179733307159040123e-06 1.998047991946805269e-06 2.451001364534022287e-06 3.218548499717144296e-06 3.261286792621831410e-06 1.053897176461759955e-05 3.338553869980387390e-05 1.231746718985959888e-04 1.424678950570523739e-03 3.121719229966402054e-03 3.698402643203735352e-02
2.400000000000000000e+01 2.400000000000000000e+01 2.319916039705276489e-01 4.190160325379110873e-06 1.623671437300799880e-06 1.987778432521736249e-06 2.613831156850210391e-06 2.637193574628327042e-06 8.427243301412090659e-06 2.669637251528911293e-05 9.874779061647132039e-05 1.233090995810925961e-03 2.580032916739583015e-03 3.652281314134597778e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.229232341051101685e-01 3.161621862091124058e-06 1.245927705895155668e-06 1.488364546275988687e-06 2.172467475247685798e-06 1.847389739850768819e-06 4.395122687128605321e-06 9.491248420090414584e-06 3.397085311007685959e-05 4.809050296898931265e-04 9.573268471285700798e-04 1.662351936101913452e-02
2.700000000000000000e+01 2.700000000000000000e+01 2.204987555742263794e-01 2.998808440679567866e-06 1.193068328575463966e-06 1.381452079840528313e-06 2.179084049203083850e-06 1.718370981507177930e-06 3.750873702301760204e-06 2.762800249911379069e-06 5.052627784607466310e-06 5.775758836534805596e-05 1.178072561742737889e-04 2.128871623426675797e-03
2.800000000000000000e+01 2.800000000000000000e+01 2.216117829084396362e-01 2.896741079894127324e-06 1.160739657279918902e-06 1.299394284615118522e-06 2.190116902056615800e-06 1.669264293013839051e-06 4.076800451002782211e-06 5.497331130754901096e-06 1.961426278285216540e-05 3.218664787709712982e-04 6.128480890765786171e-04 1.139189302921295166e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.263156026601791382e-01 2.359859763600979932e-06 9.475838851358275861e-07 1.031867782330664340e-06 1.822770968828990590e-06 1.384637357659812551e-06 4.032411652588052675e-06 8.785671525401994586e-06 3.319939423818141222e-05 6.089928210712969303e-04 1.131458557210862637e-03 2.552602067589759827e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.234235554933547974e-01 1.153272364717849996e-06 4.589996080994751537e-07 5.175654109734750818e-07 8.587081765654147603e-07 6.674142696283524856e-07 1.738764240144519135e-06 2.927948798969737254e-06 1.088844874175265431e-05 2.249284298159182072e-04 4.028596158605068922e-04 1.777214743196964264e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.211777418851852417e-01 4.329817500092758564e-07 1.716257855832736823e-07 1.981715769261427340e-07 3.128395178464415949e-07 2.496589388556458289e-07 5.849739750374283176e-07 5.955407118563016411e-07 1.966620175153366290e-06 4.299369174987077713e-05 7.529806316597387195e-05 8.635953068733215332e-03
3.500000000000000000e+01 3.500000000000000000e+01 2.213639616966247559e-01 8.806229629954032134e-07 3.482178385638690088e-07 4.142614216107176617e-07 6.025649099683505483e-07 5.160997602615680080e-07 1.128501139646687079e-06 1.379026230097224470e-06 4.364821052149636671e-06 1.000293559627607465e-04 1.732959935907274485e-04 9.487029165029525757e-03
3.700000000000000000e+01 3.700000000000000000e+01 2.233650982379913330e-01 1.694840420896071009e-06 6.710245656904589850e-07 8.036043368520040531e-07 1.135945467467536218e-06 1.006943307402252685e-06 2.258484983030939475e-06 3.898096565535524860e-06 1.365096977679058909e-05 3.537528973538428545e-04 5.945615703240036964e-04 1.661814004182815552e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.215780615806579590e-01 1.920587465065182187e-06 7.604114102832681965e-07 9.064838195627089590e-07 1.300797180192603264e-06 1.132311581386602484e-06 2.467703552611055784e-06 2.900464096455834806e-06 9.049035725183784962e-06 2.516251406632363796e-04 4.121959791518747807e-04 1.002638507634401321e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.205192148685455322e-01 1.843671043388894759e-06 7.292015880011604168e-07 8.612499300397757906e-07 1.272744270863768179e-06 1.075926434168650303e-06 2.388865823377273045e-06 1.551213131278927904e-06 2.347347162867663428e-06 5.869464439456351101e-05 8.968465408543124795e-05 2.241660142317414284e-03
4.300000000000000000e+01 4.300000000000000000e+01 2.217138558626174927e-01 1.839801711867039558e-06 7.271565323208051268e-07 8.540755516150966287e-07 1.281385834772663657e-06 1.070722987606131937e-06 2.483028083588578738e-06 2.321124838999821804e-06 7.417848792101722211e-06 2.625309862196445465e-04 4.028599068988114595e-04 1.003327406942844391e-02
4.500000000000000000e+01 4.500000000000000000e+01 2.214724123477935791e-01 2.096398247886099853e-06 8.288128583444631658e-07 9.759113481777603738e-07 1.451972593713435344e-06 1.222334390149626415e-06 2.805013536999467760e-06 2.406541398158879019e-06 7.235539214889286086e-06 2.715070149861276150e-04 4.113129107281565666e-04 8.905351161956787109e-03
4.800000000000000000e+01 4.800000000000000000e+01 2.205355018377304077e-01 2.753477019723504782e-06 1.090979026230343152e-06 1.296349410040420480e-06 1.868614049271855038e-06 1.620693751647195313e-06 3.537315024004783481e-06 2.457977416270296089e-06 3.875135917041916400e-06 9.583161590853706002e-05 1.498113851994276047e-04 2.448105020448565483e-03
5.000000000000000000e+01 5.000000000000000000e+01 2.211208641529083252e-01 3.053327418456319720e-06 1.211227754538413137e-06 1.443253040633862838e-06 2.055566483250004239e-06 1.806501472856325563e-06 3.916113200830295682e-06 3.447028575465083122e-06 8.761780918575823307e-06 3.207352710887789726e-04 4.903022781945765018e-04 7.174966856837272644e-03
5.300000000000000000e+01 5.300000000000000000e+01 2.205956578254699707e-01 3.066760200454154983e-06 1.216115492752578575e-06 1.446565761398233008e-06 2.071946255455259234e-06 1.809883428904868197e-06 3.942681814805837348e-06 2.802598601192585193e-06 4.783327312907204032e-06 1.451908465242013335e-04 2.206926146754994988e-04 3.196524688974022865e-03
5.600000000000000000e+01 5.600000000000000000e+01 2.206927239894866943e-01 2.912580839620204642e-06 1.153753032667736989e-06 1.367748382108402438e-06 1.982328058147686534e-06 1.711285449346178211e-06 3.807156645052600652e-06 2.522105660318629816e-06 4.519729827734408900e-06 1.872387074399739504e-04 2.690059482119977474e-04 4.064780194312334061e-03
5.900000000000000000e+01 5.900000000000000000e+01 2.206302583217620850e-01 3.005814505741000175e-06 1.191052206195308827e-06 1.412884216733800713e-06 2.041842208200250752e-06 1.767873300195788033e-06 3.922021733160363510e-06 2.557983634687843733e-06 4.149003871134482324e-06 1.662964932620525360e-04 2.368706336710602045e-04 3.453391604125499725e-03
6.200000000000000000e+01 6.200000000000000000e+01 2.205116599798202515e-01 3.249179144404479302e-06 1.288968178414506838e-06 1.533204908810148481e-06 2.191974772358662449e-06 1.919031547004124150e-06 4.190337676845956594e-06 2.825998308253474534e-06 3.966273197875125334e-06 9.489171497989445925e-05 1.428546675015240908e-04 1.931961858645081520e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.205959111452102661e-01 3.328153297843527980e-06 1.320734440923843067e-06 1.571972234160057269e-06 2.241138645331375301e-06 1.968032620425219648e-06 4.286890543880872428e-06 3.004295194841688499e-06 4.903331500827334821e-06 1.592852349858731031e-04 2.362521481700241566e-04 3.108795732259750366e-03
6.800000000000000000e+01 6.800000000000000000e+01 2.204625606536865234e-01 3.227135266570257954e-06 1.279863340641895775e-06 1.521174567642447073e-06 2.180762294301530346e-06 1.903763518384948839e-06 4.181426447757985443e-06 2.687051164684817195e-06 3.117986125289462507e-06 2.776813198579475284e-05 3.464178007561713457e-05 4.605608992278575897e-04
7.200000000000000000e+01 7.200000000000000000e+01 2.205186784267425537e-01 3.193191332684364170e-06 1.266091885554487817e-06 1.504014221609395463e-06 2.160552185159758665e-06 1.882162678157328628e-06 4.152374458499252796e-06 2.657954155438346788e-06 3.451173824942088686e-06 1.061041111825034022e-04 1.470924325985834002e-04 1.997505081817507744e-03
7.600000000000000000e+01 7.600000000000000000e+01 2.204817384481430054e-01 3.320809128126711585e-06 1.317501642006391194e-06 1.567417712067253888e-06 2.238714387203799561e-06 1.961915359061094932e-06 4.290684046281967312e-06 2.836309022313798778e-06 3.634175754996249452e-06 6.267016578931361437e-05 9.467962809139862657e-05 1.245602499693632126e-03
8.000000000000000000e+01 8.000000000000000000e+01 2.204675823450088501e-01 3.310087322461185977e-06 1.313101392952376045e-06 1.562017473588639405e-06 2.232390897916047834e-06 1.954973640749813057e-06 4.280730991013115272e-06 2.799906496875337325e-06 3.416133040445856750e-06 3.682516035041771829e-05 5.722185596823692322e-05 7.565815467387437820e-04
8.400000000000000000e+01 8.400000000000000000e+01 2.204789817333221436e-01 3.245331299694953486e-06 1.286906126551912166e-06 1.529782707621052396e-06 2.192966348957270384e-06 1.914234871946973726e-06 4.212932253722101450e-06 2.695624061743728817e-06 3.214339585611014627e-06 6.364087312249466777e-05 8.582393638789653778e-05 1.140170497819781303e-03
8.900000000000000000e+01 8.900000000000000000e+01 2.204622924327850342e-01 3.302207915112376213e-06 1.309771619162347633e-06 1.558158942316367757e-06 2.227679033239837736e-06 1.949815668922383338e-06 4.273417289368808270e-06 2.779589976853458211e-06 3.312421085865935311e-06 2.098040386044885963e-05 3.407582698855549097e-05 4.528355784714221954e-04
9.300000000000000000e+01 9.300000000000000000e+01 2.204633057117462158e-01 3.303405264887260273e-06 1.310187826675246470e-06 1.558822077640797943e-06 2.228388893854571506e-06 1.950516207216423936e-06 4.274595994502305984e-06 2.783835725495009683e-06 3.333842641950468533e-06 2.471072912157978863e-05 3.952593033318407834e-05 5.240503232926130295e-04
9.800000000000000000e+01 9.800000000000000000e+01 2.204641252756118774e-01 3.262169002482551150e-06 1.293465629714773968e-06 1.538380161036911886e-06 2.203216354246251285e-06 1.924571506606298499e-06 4.230236299918033183e-06 2.716167500693700276e-06 3.154629212076542899e-06 3.351127452333457768e-05 4.253897350281476974e-05 5.572868976742029190e-04
1.030000000000000000e+02 1.030000000000000000e+02 2.204606384038925171e-01 3.289067080913810059e-06 1.304232341681199614e-06 1.551884110995160881e-06 2.219561110905488022e-06 1.941406026162439957e-06 4.258118678990285844e-06 2.762868462014012039e-06 3.261482561356388032e-06 1.323290689470013604e-05 2.246025178465060890e-05 3.004984464496374130e-04
1.090000000000000000e+02 1.090000000000000000e+02 2.204595804214477539e-01 3.269706212449818850e-06 1.296318600907397922e-06 1.542371364848804660e-06 2.207704255852149799e-06 1.929194240801734850e-06 4.236555469105951488e-06 2.733027031354140490e-06 3.174736548317014240e-06 1.076756052498240024e-05 9.092034815694205463e-06 1.100753434002399445e-04
1.140000000000000000e+02 1.140000000000000000e+02 2.204595208168029785e-01 3.266047087890910916e-06 1.294756657443940639e-06 1.540661742183146998e-06 2.205420514655997977e-06 1.926854338307748549e-06 4.231824277667328715e-06 2.730564801822765730e-06 3.172676542817498557e-06 1.001327291305642575e-05 7.916389222373254597e-06 9.403401054441928864e-05
1.200000000000000000e+02 1.200000000000000000e+02 2.204595953226089478e-01 3.268924729127320461e-06 1.295813945034751669e-06 1.542233803775161505e-06 2.207106035712058656e-06 1.928612164192600176e-06 4.233831532474141568e-06 2.740392574196448550e-06 3.207750751244020648e-06 6.022046818543458357e-06 9.920518095896113664e-06 1.341735478490591049e-04
1.270000000000000000e+02 1.270000000000000000e+02 2.204594463109970093e-01 3.255591309425653890e-06 1.290315481128345709e-06 1.535750357106735464e-06 2.198912852691137232e-06 1.920181603054516017e-06 4.218409685563528910e-06 2.722924364206846803e-06 3.164929466947796755e-06 8.828491445456165820e-06 6.054086043150164187e-06 6.817956455051898956e-05
1.330000000000000000e+02 1.330000000000000000e+02 2.204594612121582031e-01 3.255704541516024619e-06 1.290258410335809458e-06 1.535946466901805252e-06 2.198916945417295210e-06 1.920203430927358568e-06 4.217436071485280991e-06 2.728008666963432916e-06 3.186148887834860943e-06 5.019175659981556237e-06 6.332763859973056242e-06 8.498388342559337616e-05
1.400000000000000000e+02 1.400000000000000000e+02 2.204594016075134277e-01 3.245057996537070721e-06 1.285845996790158097e-06 1.530802592242253013e-06 2.192364490838372149e-06 1.913462710945168510e-06 4.204865490464726463e-06 2.715282107601524331e-06 3.157540731990593486e-06 7.646272024430800229e-06 4.181887561571784317e-06 4.061264917254447937e-05
1.480000000000000000e+02 1.480000000000000000e+02 2.204593569040298462e-01 3.240184696551295929e-06 1.283745405089575797e-06 1.528560119368194137e-06 2.189313590861274861e-06 1.910339506139280275e-06 4.198230726615292951e-06 2.713356025196844712e-06 3.160892674713977613e-06 5.553772098210174590e-06 2.502164079487556592e-06 2.170028164982795715e-05
1.560000000000000000e+02 1.560000000000000000e+02 2.204593569040298462e-01 3.232881226722383872e-06 1.280666310776723549e-06 1.525105858490860555e-06 2.184785898862173781e-06 1.905691078718518838e-06 4.189024821243947372e-06 2.707236035348614678e-06 3.152559656882658601e-06 5.718241936847334728e-06 2.305211410202900879e-06 1.477543264627456665e-05
1.640000000000000000e+02 1.640000000000000000e+02 2.204593569040298462e-01 3.225167802156647667e-06 1.277423393730714452e-06 1.521447188679303508e-06 2.180009460062137805e-06 1.900786628539208323e-06 4.179392817604821175e-06 2.700385039133834653e-06 3.142139121337095276e-06 6.279640274442499503e-06 2.358748361075413413e-06 4.479195922613143921e-06
1.720000000000000000e+02 1.720000000000000000e+02 2.204593569040298462e-01 3.219005748178460635e-06 1.274807004847389180e-06 1.518562271485279780e-06 2.176176394641515799e-06 1.896858861982764211e-06 4.171399723418289796e-06 2.696200908758328296e-06 3.139287628073361702e-06 5.571002020587911829e-06 2.420197233732324094e-06 1.961574889719486237e-05
1.810000000000000000e+02 1.810000000000000000e+02 2.204593569040298462e-01 3.210585873603122309e-06 1.271265205105009954e-06 1.514574023531167768e-06 2.170961124647874385e-06 1.891506144602317363e-06 4.160845037404214963e-06 2.688885842871968634e-06 3.128579464828362688e-06 5.996966592647368088e-06 2.212501840404001996e-06 3.703171387314796448e-06
1.910000000000000000e+02 1.910000000000000000e+02 2.204593569040298462e-01 3.201941126462770626e-06 1.267618017664062791e-06 1.510498009338334668e-06 2.165600108128273860e-06 1.886007453322235961e-06 4.149872893322026357e-06 2.681961177586345002e-06 3.120087285424233414e-06 5.936751222179736942e-06 2.199260734414565377e-06 5.226116627454757690e-06
2.010000000000000000e+02 2.010000000000000000e+02 2.204593569040298462e-01 3.193451448169071227e-06 1.264035404346941505e-06 1.506498733760963660e-06 2.160334133805008605e-06 1.880606987469946034e-06 4.139071734243771061e-06 2.675271161933778785e-06 3.112232207058696076e-06 5.782088010164443403e-06 2.209164904343197122e-06 1.007947139441967010e-05
2.110000000000000000e+02 2.110000000000000000e+02 2.204593569040298462e-01 3.184794422850245610e-06 1.260386966350779403e-06 1.502416012044704985e-06 2.154966978196171112e-06 1.875102725534816273e-06 4.128098225919529796e-06 2.668253046067547984e-06 3.103389644820708781e-06 5.793664058728609234e-06 2.195989736719639041e-06 9.164214134216308594e-06
2.220000000000000000e+02 2.220000000000000000e+02 2.204593420028686523e-01 3.175297933921683580e-06 1.256386440218193457e-06 1.497937432759499643e-06 2.149079364244244061e-06 1.869066977633337956e-06 4.116063337278319523e-06 2.660544168975320645e-06 3.093649411312071607e-06 5.816013526782626286e-06 2.182467142120003700e-06 7.820548489689826965e-06
2.340000000000000000e+02 2.340000000000000000e+02 2.204593420028686523e-01 3.165040880048763938e-06 1.252066113011096604e-06 1.493103354732738808e-06 2.142720404663123190e-06 1.862548742792569101e-06 4.103048922843299806e-06 2.652263447089353576e-06 3.083323463215492666e-06 5.799981863674474880e-06 2.175526788050774485e-06 7.778871804475784302e-06
2.460000000000000000e+02 2.460000000000000000e+02 2.204593420028686523e-01 3.154841806463082321e-06 1.247773070645052940e-06 1.488298721596947871e-06 2.136398961738450453e-06 1.856072003647568636e-06 4.090110451215878129e-06 2.644040023369598202e-06 3.073091875194222666e-06 5.778396825917297974e-06 2.169374511140631512e-06 7.938593626022338867e-06
2.590000000000000000e+02 2.590000000000000000e+02 2.204593420028686523e-01 3.143852381981560029e-06 1.243149426954914816e-06 1.483122446188644972e-06 2.129587528543197550e-06 1.849094132921891287e-06 4.076166533195646480e-06 2.635172677400987595e-06 3.062054247493506409e-06 5.757628059654962271e-06 2.162399368899059482e-06 8.020550012588500977e-06
2.730000000000000000e+02 2.730000000000000000e+02 2.204593420028686523e-01 3.132082156298565678e-06 1.238198706232651602e-06 1.477580326536553912e-06 2.122294063156004995e-06 1.841623543441528454e-06 4.061230811203131452e-06 2.625675278977723792e-06 3.050225814149598591e-06 5.736966159020084888e-06 2.154769163098535500e-06 8.054077625274658203e-06
2.870000000000000000e+02 2.870000000000000000e+02 2.204593420028686523e-01 3.120376504739397205e-06 1.233277885148709174e-06 1.472069698138511740e-06 2.115041070283041336e-06 1.834197405514714774e-06 4.046376034239074215e-06 2.616226083773653954e-06 3.038454678971902467e-06 5.717149633710505441e-06 2.147063469237764366e-06 8.061993867158889771e-06
3.020000000000000000e+02 3.020000000000000000e+02 2.204593271017074585e-01 3.107911425104248337e-06 1.228040332534874324e-06 1.466204480493615847e-06 2.107318096022936516e-06 1.826293214435281698e-06 4.030555373901734129e-06 2.606165026008966379e-06 3.025927298949682154e-06 5.696297193935606629e-06 2.138780928362393752e-06 8.059432730078697205e-06
3.180000000000000000e+02 3.180000000000000000e+02 2.204593420028686523e-01 3.094696012340136804e-06 1.222490141117305029e-06 1.459987629459646996e-06 2.099129687849199399e-06 1.817916768231953029e-06 4.013776560896076262e-06 2.595495743662468158e-06 3.012643446709262207e-06 5.675248303305124864e-06 2.129819677065825090e-06 8.018454536795616150e-06
3.350000000000000000e+02 3.350000000000000000e+02 2.204593271017074585e-01 3.080754595430335030e-06 1.216638452206098009e-06 1.453431195841403678e-06 2.090492671413812786e-06 1.809083187254145741e-06 3.996074610768118873e-06 2.584237336122896522e-06 2.998628360728616826e-06 5.652729214489227161e-06 2.120456201737397350e-06 7.984926924109458923e-06
3.520000000000000000e+02 3.520000000000000000e+02 2.204593271017074585e-01 3.066902991122333333e-06 1.210829168485361151e-06 1.446921487513463944e-06 2.081914090013015084e-06 1.800313043531787116e-06 3.978488621214637533e-06 2.573054644017247483e-06 2.984710135933710262e-06 5.630831765301991254e-06 2.111067260557319969e-06 7.939059287309646606e-06
3.710000000000000000e+02 3.710000000000000000e+02 2.204593271017074585e-01 3.051544808840844780e-06 1.204391310238861479e-06 1.439705556549597532e-06 2.072403731290251017e-06 1.790592705219751224e-06 3.958983143093064427e-06 2.560654365879599936e-06 2.969277829834027216e-06 5.605898877547588199e-06 2.100742221955442801e-06 7.904367521405220032e-06
3.900000000000000000e+02 3.900000000000000000e+02 2.204593271017074585e-01 3.036307361981016584e-06 1.198007566927117296e-06 1.432548287993995473e-06 2.062967269012006000e-06 1.780952402441471349e-06 3.939626822102582082e-06 2.548348675190936774e-06 2.953971261376864277e-06 5.581750883720815182e-06 2.090386715281056240e-06 7.854076102375984192e-06
4.110000000000000000e+02 4.110000000000000000e+02 2.204593122005462646e-01 3.019618134203483351e-06 1.191019464386045001e-06 1.424712195330357645e-06 2.052634727078839205e-06 1.770398966982611455e-06 3.918421498383395374e-06 2.534870645831688307e-06 2.937206772912759334e-06 5.554702966037439182e-06 2.079166733892634511e-06 7.816124707460403442e-06
4.320000000000000000e+02 4.320000000000000000e+02 2.204593122005462646e-01 3.003075789820286445e-06 1.184097754958202131e-06 1.416947952748159878e-06 2.042395635726279579e-06 1.759946030688297469e-06 3.897401256836019456e-06 2.521507212804863229e-06 2.920591896327096038e-06 5.528272595256567001e-06 2.067999503196915612e-06 7.764669135212898254e-06
4.550000000000000000e+02 4.550000000000000000e+02 2.204593122005462646e-01 2.985128503496525809e-06 1.176594537355413195e-06 1.408529783475387376e-06 2.031286612691474147e-06 1.748612021401640959e-06 3.874589310726150870e-06 2.507011004126979969e-06 2.902576170527026989e-06 5.499131475517060608e-06 2.055907998510519974e-06 7.721595466136932373e-06
4.790000000000000000e+02 4.790000000000000000e+02 2.204593122005462646e-01 2.966576857943437062e-06 1.168844733001606073e-06 1.399832740389683750e-06 2.019807197939371690e-06 1.736904209792555775e-06 3.851009751087985933e-06 2.492026396794244647e-06 2.883953357013524510e-06 5.469260031532030553e-06 2.043415406660642475e-06 7.672468200325965881e-06
5.040000000000000000e+02 5.040000000000000000e+02 2.204593122005462646e-01 2.947441089418134652e-06 1.160856982096447609e-06 1.390865008943364955e-06 2.007967850659042597e-06 1.724835669847379904e-06 3.826679858320858330e-06 2.476566578479832970e-06 2.864753923859097995e-06 5.438210791908204556e-06 2.030540599662344903e-06 7.623806595802307129e-06
5.300000000000000000e+02 5.300000000000000000e+02 2.204592972993850708e-01 2.927752348114154302e-06 1.152644472313113511e-06 1.381642846354225185e-06 1.995784941755118780e-06 1.712425842015363742e-06 3.801635102718137205e-06 2.460655878167017363e-06 2.844997652573511004e-06 5.406285254139220342e-06 2.017296765188802965e-06 7.572816684842109680e-06
5.580000000000000000e+02 5.580000000000000000e+02 2.204592972993850708e-01 2.906771896959980950e-06 1.143901386058132630e-06 1.371821440443454776e-06 1.982806224987143651e-06 1.699211907180142589e-06 3.774945753320935182e-06 2.443700623189215548e-06 2.823956265274318866e-06 5.371923634811537340e-06 2.003196868827217259e-06 7.536727935075759888e-06
5.870000000000000000e+02 5.870000000000000000e+02 2.204592972993850708e-01 2.885289404730428942e-06 1.134958665716112591e-06 1.361769704999460373e-06 1.969519416888942942e-06 1.685694996922393329e-06 3.747613845916930586e-06 2.426338824079721235e-06 2.802417611746932380e-06 5.337234597391216084e-06 1.988706117117544636e-06 7.469672709703445435e-06
6.180000000000000000e+02 6.180000000000000000e+02 2.204592972993850708e-01 2.862598194042220712e-06 1.125522089751029853e-06 1.351159198748064227e-06 1.955482957782805897e-06 1.671428435656707734e-06 3.718733751156833023e-06 2.407996134934364818e-06 2.779672058750293218e-06 5.300373686623061076e-06 1.973386360987205990e-06 7.409602403640747070e-06
6.500000000000000000e+02 6.500000000000000000e+02 2.204592823982238770e-01 2.839463604686898179e-06 1.115909412874316331e-06 1.340345420430821832e-06 1.941173877639812417e-06 1.656894710322376341e-06 3.689277946250513196e-06 2.389288511039922014e-06 2.756486082944320515e-06 5.262447757559129968e-06 1.957829454113380052e-06 7.359543815255165100e-06
6.840000000000000000e+02 6.840000000000000000e+02 2.204592823982238770e-01 2.815196694427868351e-06 1.105838009607396089e-06 1.329010842709976714e-06 1.926167897181585431e-06 1.641666017349052709e-06 3.658376044768374413e-06 2.369666617596521974e-06 2.732179382292088121e-06 5.222912022873060778e-06 1.941494019774836488e-06 7.295748218894004822e-06
7.200000000000000000e+02 7.200000000000000000e+02 2.204592823982238770e-01 2.789856807794421911e-06 1.095332663680892438e-06 1.317181840931880288e-06 1.910498895085765980e-06 1.625776690161728766e-06 3.626101033660233952e-06 2.349172291360446252e-06 2.706808345465105958e-06 5.181510459806304425e-06 1.924444177348050289e-06 7.230089977383613586e-06
7.580000000000000000e+02 7.580000000000000000e+02 2.204592674970626831e-01 2.763504198810551316e-06 1.084421114683209453e-06 1.304888087361177895e-06 1.894204615382477641e-06 1.609269588698225562e-06 3.592518851291970350e-06 2.327852826056187041e-06 2.680426405277103186e-06 5.138437245477689430e-06 1.906655484162911307e-06 7.157213985919952393e-06
7.980000000000000000e+02 7.980000000000000000e+02 2.204592674970626831e-01 2.736196620389819145e-06 1.073127123163430952e-06 1.292157435273111332e-06 1.877319959930900950e-06 1.592181433807127178e-06 3.557714080670848489e-06 2.305758243892341852e-06 2.653100636962335557e-06 5.093882919027237222e-06 1.888245378722785972e-06 7.082708179950714111e-06
8.390000000000000000e+02 8.390000000000000000e+02 2.204592525959014893e-01 2.708643933146959171e-06 1.061746843333821744e-06 1.279322304981178604e-06 1.860287056842935272e-06 1.574960265315894503e-06 3.522584393067518249e-06 2.283460162288974971e-06 2.625542038003914058e-06 5.048613729741191491e-06 1.869726816039474215e-06 7.011694833636283875e-06
8.830000000000000000e+02 8.830000000000000000e+02 2.204592525959014893e-01 2.679522594917216338e-06 1.049734578373318072e-06 1.265763330593472347e-06 1.842282017605612054e-06 1.556780944156344049e-06 3.485441766315489076e-06 2.259886059619020671e-06 2.596426838863408193e-06 5.000483270123368129e-06 1.850103217293508351e-06 6.944639608263969421e-06
9.300000000000000000e+02 9.300000000000000000e+02 2.204592525959014893e-01 2.648964482432347722e-06 1.037147853821807075e-06 1.251546791536384262e-06 1.823386014621064533e-06 1.537725097477959935e-06 3.446448545219027437e-06 2.235142119388910942e-06 2.565888053140952252e-06 4.950229595124255866e-06 1.829533175623510033e-06 6.860587745904922485e-06
9.780000000000000000e+02 9.780000000000000000e+02 2.204592376947402954e-01 2.618314510982600041e-06 1.024542825689422898e-06 1.237299329659435898e-06 1.804435896701761521e-06 1.518638441666553263e-06 3.407332769711501896e-06 2.210318143625045195e-06 2.535276053095003590e-06 4.899940904579125345e-06 1.808861384233750869e-06 6.769085302948951721e-06
1.029000000000000000e+03 1.029000000000000000e+03 2.204592376947402954e-01 2.586357368272729218e-06 1.011417225527111441e-06 1.222451942339830566e-06 1.784671667337534018e-06 1.498761548646143638e-06 3.366522832948248833e-06 2.184422555728815496e-06 2.503367568351677619e-06 4.846882347919745371e-06 1.787376390893768985e-06 6.695277988910675049e-06
1.083000000000000000e+03 1.083000000000000000e+03 2.204592376947402954e-01 2.553176273067947477e-06 9.978110711017507128e-07 1.207047603202227037e-06 1.764151193128782324e-06 1.478154558753885794e-06 3.324133331261691637e-06 2.157526296286960132e-06 2.470252184139098972e-06 4.792150321009103209e-06 1.764974399520724546e-06 6.597489118576049805e-06
1.140000000000000000e+03 1.140000000000000000e+03 2.204592227935791016e-01 2.518894689274020493e-06 9.837777952270698734e-07 1.191146111523266882e-06 1.742947006277972832e-06 1.456893983231566381e-06 3.280328883192851208e-06 2.129731456079753116e-06 2.436062231936375611e-06 4.734973572340095416e-06 1.741919618325482588e-06 6.516231223940849304e-06
1.200000000000000000e+03 1.200000000000000000e+03 2.204592227935791016e-01 2.483556954757659696e-06 9.693372930996702053e-07 1.174765543510147836e-06 1.721081730465812143e-06 1.435010858585883398e-06 3.235147687519202009e-06 2.101067821058677509e-06 2.400835455773631111e-06 4.676345270127058029e-06 1.718108705972554162e-06 6.415881216526031494e-06
1.263000000000000000e+03 1.263000000000000000e+03 2.204592227935791016e-01 2.447296537866350263e-06 9.545460670778993517e-07 1.157971382781397551e-06 1.698642677183670457e-06 1.412591359439829830e-06 3.188764594597159885e-06 2.071642711598542519e-06 2.364710553592885844e-06 4.615731995727401227e-06 1.693687636361573823e-06 6.323680281639099121e-06
1.329000000000000000e+03 1.329000000000000000e+03 2.204592078924179077e-01 2.410189381407690234e-06 9.394382232130737975e-07 1.140799440690898336e-06 1.675673956924583763e-06 1.389691078657051548e-06 3.141287606922560371e-06 2.041521611317875795e-06 2.327766424059518613e-06 4.553880444291280583e-06 1.668657432674081065e-06 6.216811016201972961e-06
1.398000000000000000e+03 1.398000000000000000e+03 2.204592078924179077e-01 2.372384415139094926e-06 9.240731628779030871e-07 1.123316565099230502e-06 1.652267542340268847e-06 1.366390733892330900e-06 3.092884071520529687e-06 2.010814341701916419e-06 2.290148358952137642e-06 4.490861101658083498e-06 1.643146561036701314e-06 6.099231541156768799e-06
1.471000000000000000e+03 1.471000000000000000e+03 2.204591929912567139e-01 2.333405063836835325e-06 9.082631891033088323e-07 1.105305614146345761e-06 1.628124664421193302e-06 1.342413952443166636e-06 3.042956905119353905e-06 1.979142325581051409e-06 2.251381374662742019e-06 4.425390670803608373e-06 1.616879671928472817e-06 5.991430953145027161e-06
1.548000000000000000e+03 1.548000000000000000e+03 2.204591929912567139e-01 2.293362967975554056e-06 8.920547998059191741e-07 1.086817178475030232e-06 1.603306259312375914e-06 1.317830765401595272e-06 2.991644805661053397e-06 1.946585598489036784e-06 2.211595983681036159e-06 4.357687885203631595e-06 1.589903263266023714e-06 5.889916792511940002e-06
1.630000000000000000e+03 1.630000000000000000e+03 2.204591780900955200e-01 2.251878640890936367e-06 8.753020779295184184e-07 1.067678454091947060e-06 1.577580974299053196e-06 1.292410047426528763e-06 2.938453462775214575e-06 1.912835841721971519e-06 2.170403377022012137e-06 4.287646333978045732e-06 1.561957787998835556e-06 5.776761099696159363e-06
1.715000000000000000e+03 1.715000000000000000e+03 2.204591780900955200e-01 2.210116463174927048e-06 8.584727311244932935e-07 1.048423314387036953e-06 1.551666741761437152e-06 1.266869730898179114e-06 2.884873083530692384e-06 1.878836428659269586e-06 2.128963615177781321e-06 4.216850811644690111e-06 1.533752538307453506e-06 5.659647285938262939e-06
1.805000000000000000e+03 1.805000000000000000e+03 2.204591631889343262e-01 2.167245384043781087e-06 8.412346232944400981e-07 1.028672500069660600e-06 1.525044808659004048e-06 1.240709707417408936e-06 2.829845925589324906e-06 1.843913878474268131e-06 2.086451559080160223e-06 4.144215836276998743e-06 1.504827423559618182e-06 5.530659109354019165e-06
1.899000000000000000e+03 1.899000000000000000e+03 2.204591631889343262e-01 2.123901140294037759e-06 8.238475288635527249e-07 1.008718413686437998e-06 1.498112510489590932e-06 1.214312192132638302e-06 2.774175527520128526e-06 1.808583647289196961e-06 2.043510221483302303e-06 4.070909653819398955e-06 1.475548401685955469e-06 5.380017682909965515e-06
1.999000000000000000e+03 1.999000000000000000e+03 2.204591482877731323e-01 2.079390242215595208e-06 8.060328582359943539e-07 9.882414815365336835e-07 1.470434654038399458e-06 1.187259613288915716e-06 2.716972858252120204e-06 1.772271048139373306e-06 1.999434289245982654e-06 3.994720373157178983e-06 1.445516431886062492e-06 5.252193659543991089e-06


==> data/Linear_CNN_Linear_Landscape.dat <==
Y	X	Z
-2.0	-2.0	1.361430048942566
-2.0	-1.8620689655172413	0.8142179846763611
-2.0	-1.7241379310344827	0.5273452401161194
-2.0	-1.5862068965517242	0.37879157066345215
-2.0	-1.4482758620689655	0.30231067538261414
-2.0	-1.3103448275862069	0.26304298639297485
-2.0	-1.1724137931034484	0.24294252693653107
-2.0	-1.0344827586206897	0.23269841074943542
-2.0	-0.896551724137931	0.2275407761335373
-2.0	-0.7586206896551724	0.22507552802562714
-2.0	-0.6206896551724137	0.2241055965423584
-2.0	-0.48275862068965525	0.22398747503757477
-2.0	-0.3448275862068966	0.22433818876743317
-2.0	-0.2068965517241379	0.2249598354101181
-2.0	-0.06896551724137945	0.2258545607328415
-2.0	0.06896551724137945	0.227254718542099
-2.0	0.2068965517241379	0.2296707034111023
-2.0	0.34482758620689635	0.23399023711681366
-2.0	0.48275862068965525	0.2416508048772812
-2.0	0.6206896551724137	0.255080908536911
-2.0	0.7586206896551726	0.27951720356941223
-2.0	0.896551724137931	0.3298409581184387
-2.0	1.0344827586206895	0.4513476490974426
-2.0	1.1724137931034484	0.7724459171295166
-2.0	1.3103448275862069	1.6208722591400146
-2.0	1.4482758620689653	3.7529642581939697
-2.0	1.5862068965517242	8.766425132751465
-2.0	1.7241379310344827	19.787700653076172
-2.0	1.862068965517241	42.54094314575195
-2.0	2.0	86.90885162353516
		
-1.8620689655172413	-2.0	0.8193600177764893
-1.8620689655172413	-1.8620689655172413	0.5284730195999146
-1.8620689655172413	-1.7241379310344827	0.37738707661628723
-1.8620689655172413	-1.5862068965517242	0.29977935552597046
-1.8620689655172413	-1.4482758620689655	0.26026615500450134
-1.8620689655172413	-1.3103448275862069	0.24023650586605072
-1.8620689655172413	-1.1724137931034484	0.23009581863880157
-1.8620689655172413	-1.0344827586206897	0.22497403621673584
-1.8620689655172413	-0.896551724137931	0.22242918610572815
-1.8620689655172413	-0.7586206896551724	0.22124606370925903
-1.8620689655172413	-0.6206896551724137	0.22080646455287933
-1.8620689655172413	-0.48275862068965525	0.22076986730098724
-1.8620689655172413	-0.3448275862068966	0.22093704342842102
-1.8620689655172413	-0.2068965517241379	0.2212143838405609
-1.8620689655172413	-0.06896551724137945	0.22161777317523956
-1.8620689655172413	0.06896551724137945	0.22228465974330902
-1.8620689655172413	0.2068965517241379	0.22348889708518982
-1.8620689655172413	0.34482758620689635	0.22565557062625885
-1.8620689655172413	0.48275862068965525	0.22940710186958313
-1.8620689655172413	0.6206896551724137	0.2359331250190735
-1.8620689655172413	0.7586206896551726	0.24885541200637817
-1.8620689655172413	0.896551724137931	0.2808067500591278
-1.8620689655172413	1.0344827586206895	0.3717692196369171
-1.8620689655172413	1.1724137931034484	0.6323079466819763
-1.8620689655172413	1.3103448275862069	1.3332901000976562
-1.8620689655172413	1.4482758620689653	3.0739376544952393
-1.8620689655172413	1.5862068965517242	7.070640563964844
-1.8620689655172413	1.7241379310344827	15.61732006072998
-1.8620689655172413	1.862068965517241	32.77057647705078
-1.8620689655172413	2.0	65.30464172363281
		
-1.7241379310344827	-2.0	0.5446996688842773
-1.7241379310344827	-1.8620689655172413	0.3829573392868042
-1.7241379310344827	-1.7241379310344827	0.3015206456184387
-1.7241379310344827	-1.5862068965517242	0.2604671120643616
-1.7241379310344827	-1.4482758620689655	0.23989912867546082
-1.7241379310344827	-1.3103448275862069	0.22965116798877716
-1.7241379310344827	-1.1724137931034484	0.22455337643623352
-1.7241379310344827	-1.0344827586206897	0.22202107310295105
-1.7241379310344827	-0.896551724137931	0.2207854837179184
-1.7241379310344827	-0.7586206896551724	0.22022764384746552
-1.7241379310344827	-0.6206896551724137	0.22003519535064697
-1.7241379310344827	-0.48275862068965525	0.2200363576412201
-1.7241379310344827	-0.3448275862068966	0.2201327681541443
-1.7241379310344827	-0.2068965517241379	0.22028259932994843
-1.7241379310344827	-0.06896551724137945	0.22050195932388306
-1.7241379310344827	0.06896551724137945	0.22086785733699799
-1.7241379310344827	0.2068965517241379	0.22151312232017517
-1.7241379310344827	0.34482758620689635	0.22260592877864838
-1.7241379310344827	0.48275862068965525	0.22436048090457916
-1.7241379310344827	0.6206896551724137	0.22737590968608856
-1.7241379310344827	0.7586206896551726	0.234296515583992
-1.7241379310344827	0.896551724137931	0.25524386763572693
-1.7241379310344827	1.0344827586206895	0.32198959589004517
-1.7241379310344827	1.1724137931034484	0.5195666551589966
-1.7241379310344827	1.3103448275862069	1.0487968921661377
-1.7241379310344827	1.4482758620689653	2.33840012550354
-1.7241379310344827	1.5862068965517242	5.2297210693359375
-1.7241379310344827	1.7241379310344827	11.258715629577637
-1.7241379310344827	1.862068965517241	23.056459426879883
-1.7241379310344827	2.0	44.877723693847656
		
-1.5862068965517242	-2.0	0.4071938395500183
-1.5862068965517242	-1.8620689655172413	0.309676855802536
-1.5862068965517242	-1.7241379310344827	0.2633308172225952
-1.5862068965517242	-1.5862068965517242	0.2408543974161148
-1.5862068965517242	-1.4482758620689655	0.22993379831314087
-1.5862068965517242	-1.3103448275862069	0.2246595025062561
-1.5862068965517242	-1.1724137931034484	0.2221260666847229
-1.5862068965517242	-1.0344827586206897	0.2209145426750183
-1.5862068965517242	-0.896551724137931	0.22034677863121033
-1.5862068965517242	-0.7586206896551724	0.2201034128665924
-1.5862068965517242	-0.6206896551724137	0.2200300097465515
-1.5862068965517242	-0.48275862068965525	0.22004547715187073
-1.5862068965517242	-0.3448275862068966	0.22010619938373566
-1.5862068965517242	-0.2068965517241379	0.22019734978675842
-1.5862068965517242	-0.06896551724137945	0.2203327864408493
-1.5862068965517242	0.06896551724137945	0.22055286169052124
-1.5862068965517242	0.2068965517241379	0.22091105580329895
-1.5862068965517242	0.34482758620689635	0.22144511342048645
-1.5862068965517242	0.48275862068965525	0.2221803367137909
-1.5862068965517242	0.6206896551724137	0.22340595722198486
-1.5862068965517242	0.7586206896551726	0.2269461452960968
-1.5862068965517242	0.896551724137931	0.2400808483362198
-1.5862068965517242	1.0344827586206895	0.28527989983558655
-1.5862068965517242	1.1724137931034484	0.42098844051361084
-1.5862068965517242	1.3103448275862069	0.7811102867126465
-1.5862068965517242	1.4482758620689653	1.6430314779281616
-1.5862068965517242	1.5862068965517242	3.5350987911224365
-1.5862068965517242	1.7241379310344827	7.393168926239014
-1.5862068965517242	1.862068965517241	14.770821571350098
-1.5862068965517242	2.0	28.097537994384766
		
-1.4482758620689655	-2.0	0.3365083336830139
-1.4482758620689655	-1.8620689655172413	0.2721959054470062
-1.4482758620689655	-1.7241379310344827	0.24380728602409363
-1.4482758620689655	-1.5862068965517242	0.2308705896139145
-1.4482758620689655	-1.4482758620689655	0.22492948174476624
-1.4482758620689655	-1.3103448275862069	0.2222295105457306
-1.4482758620689655	-1.1724137931034484	0.22102533280849457
-1.4482758620689655	-1.0344827586206897	0.22049954533576965
-1.4482758620689655	-0.896551724137931	0.2202782928943634
-1.4482758620689655	-0.7586206896551724	0.22019636631011963
-1.4482758620689655	-0.6206896551724137	0.2201814353466034
-1.4482758620689655	-0.48275862068965525	0.22020024061203003
-1.4482758620689655	-0.3448275862068966	0.22023820877075195
-1.4482758620689655	-0.2068965517241379	0.22029422223567963
-1.4482758620689655	-0.06896551724137945	0.22037968039512634
-1.4482758620689655	0.06896551724137945	0.22051404416561127
-1.4482758620689655	0.2068965517241379	0.22071033716201782
-1.4482758620689655	0.34482758620689635	0.22094914317131042
-1.4482758620689655	0.48275862068965525	0.22117844223976135
-1.4482758620689655	0.6206896551724137	0.22150389850139618
-1.4482758620689655	0.7586206896551726	0.22303028404712677
-1.4482758620689655	0.896551724137931	0.2303546667098999
-1.4482758620689655	1.0344827586206895	0.25753119587898254
-1.4482758620689655	1.1724137931034484	0.34036165475845337
-1.4482758620689655	1.3103448275862069	0.5589053630828857
-1.4482758620689655	1.4482758620689653	1.0747464895248413
-1.4482758620689655	1.5862068965517242	2.1872270107269287
-1.4482758620689655	1.7241379310344827	4.410825729370117
-1.4482758620689655	1.862068965517241	8.571447372436523
-1.4482758620689655	2.0	15.91203498840332
		
-1.3103448275862069	-2.0	0.29754483699798584
-1.3103448275862069	-1.8620689655172413	0.25199273228645325
-1.3103448275862069	-1.7241379310344827	0.23336097598075867
-1.3103448275862069	-1.5862068965517242	0.2255658656358719
-1.3103448275862069	-1.4482758620689655	0.2223135232925415
-1.3103448275862069	-1.3103448275862069	0.22100253403186798
-1.3103448275862069	-1.1724137931034484	0.2205096334218979
-1.3103448275862069	-1.0344827586206897	0.22034507989883423
-1.3103448275862069	-0.896551724137931	0.22030240297317505
-1.3103448275862069	-0.7586206896551724	0.2203010618686676
-1.3103448275862069	-0.6206896551724137	0.2203129529953003
-1.3103448275862069	-0.48275862068965525	0.2203298956155777
-1.3103448275862069	-0.3448275862068966	0.22035178542137146
-1.3103448275862069	-0.2068965517241379	0.2203836441040039
-1.3103448275862069	-0.06896551724137945	0.22043460607528687
-1.3103448275862069	0.06896551724137945	0.2205132693052292
-1.3103448275862069	0.2068965517241379	0.2206154465675354
-1.3103448275862069	0.34482758620689635	0.22070397436618805
-1.3103448275862069	0.48275862068965525	0.22070422768592834
-1.3103448275862069	0.6206896551724137	0.22061224281787872
-1.3103448275862069	0.7586206896551726	0.22097480297088623
-1.3103448275862069	0.896551724137931	0.22428248822689056
-1.3103448275862069	1.0344827586206895	0.23821550607681274
-1.3103448275862069	1.1724137931034484	0.2821321189403534
-1.3103448275862069	1.3103448275862069	0.39853599667549133
-1.3103448275862069	1.4482758620689653	0.6712526082992554
-1.3103448275862069	1.5862068965517242	1.2513517141342163
-1.3103448275862069	1.7241379310344827	2.3901281356811523
-1.3103448275862069	1.862068965517241	4.475433826446533
-1.3103448275862069	2.0	8.063364028930664
		
-1.1724137931034484	-2.0	0.27432766556739807
-1.1724137931034484	-1.8620689655172413	0.24025528132915497
-1.1724137931034484	-1.7241379310344827	0.2273719757795334
-1.1724137931034484	-1.5862068965517242	0.22257772088050842
-1.1724137931034484	-1.4482758620689655	0.22088925540447235
-1.1724137931034484	-1.3103448275862069	0.2203744798898697
-1.1724137931034484	-1.1724137931034484	0.22027519345283508
-1.1724137931034484	-1.0344827586206897	0.22029909491539001
-1.1724137931034484	-0.896551724137931	0.22034229338169098
-1.1724137931034484	-0.7586206896551724	0.22037547826766968
-1.1724137931034484	-0.6206896551724137	0.22039584815502167
-1.1724137931034484	-0.48275862068965525	0.220408096909523
-1.1724137931034484	-0.3448275862068966	0.22041833400726318
-1.1724137931034484	-0.2068965517241379	0.22043342888355255
-1.1724137931034484	-0.06896551724137945	0.22046048939228058
-1.1724137931034484	0.06896551724137945	0.22050325572490692
-1.1724137931034484	0.2068965517241379	0.22055301070213318
-1.1724137931034484	0.34482758620689635	0.22057394683361053
-1.1724137931034484	0.48275862068965525	0.22049537301063538
-1.1724137931034484	0.6206896551724137	0.2202596664428711
-1.1724137931034484	0.7586206896551726	0.22005443274974823
-1.1724137931034484	0.896551724137931	0.22098764777183533
-1.1724137931034484	1.0344827586206895	0.22663632035255432
-1.1724137931034484	1.1724137931034484	0.24606063961982727
-1.1724137931034484	1.3103448275862069	0.2989335060119629
-1.1724137931034484	1.4482758620689653	0.4232509136199951
-1.1724137931034484	1.5862068965517242	0.6855047345161438
-1.1724137931034484	1.7241379310344827	1.192083716392517
-1.1724137931034484	1.862068965517241	2.099025011062622
-1.1724137931034484	2.0	3.6152329444885254
		
-1.0344827586206897	-2.0	0.26001688838005066
-1.0344827586206897	-1.8620689655172413	0.2330302894115448
-1.0344827586206897	-1.7241379310344827	0.22372111678123474
-1.0344827586206897	-1.5862068965517242	0.22081290185451508
-1.0344827586206897	-1.4482758620689655	0.22010299563407898
-1.0344827586206897	-1.3103448275862069	0.22006994485855103
-1.0344827586206897	-1.1724137931034484	0.2201911211013794
-1.0344827586206897	-1.0344827586206897	0.22030672430992126
-1.0344827586206897	-0.896551724137931	0.22038264572620392
-1.0344827586206897	-0.7586206896551724	0.22042346000671387
-1.0344827586206897	-0.6206896551724137	0.2204415500164032
-1.0344827586206897	-0.48275862068965525	0.2204476147890091
-1.0344827586206897	-0.3448275862068966	0.22044958174228668
-1.0344827586206897	-0.2068965517241379	0.22045372426509857
-1.0344827586206897	-0.06896551724137945	0.22046539187431335
-1.0344827586206897	0.06896551724137945	0.22048667073249817
-1.0344827586206897	0.2068965517241379	0.22051022946834564
-1.0344827586206897	0.34482758620689635	0.22050932049751282
-1.0344827586206897	0.48275862068965525	0.22042907774448395
-1.0344827586206897	0.6206896551724137	0.22020037472248077
-1.0344827586206897	0.7586206896551726	0.21983112394809723
-1.0344827586206897	0.896551724137931	0.21968336403369904
-1.0344827586206897	1.0344827586206895	0.2211073786020279
-1.0344827586206897	1.1724137931034484	0.22764679789543152
-1.0344827586206897	1.3103448275862069	0.24700172245502472
-1.0344827586206897	1.4482758620689653	0.29377511143684387
-1.0344827586206897	1.5862068965517242	0.3926750719547272
-1.0344827586206897	1.7241379310344827	0.5812855362892151
-1.0344827586206897	1.862068965517241	0.9108315110206604
-1.0344827586206897	2.0	1.4427950382232666
		
-0.896551724137931	-2.0	0.2514159679412842
-0.896551724137931	-1.8620689655172413	0.22853945195674896
-0.896551724137931	-1.7241379310344827	0.22146207094192505
-0.896551724137931	-1.5862068965517242	0.21977467834949493
-0.896551724137931	-1.4482758620689655	0.21969369053840637
-0.896551724137931	-1.3103448275862069	0.2199532836675644
-0.896551724137931	-1.1724137931034484	0.22019138932228088
-0.896551724137931	-1.0344827586206897	0.22034214437007904
-0.896551724137931	-0.896551724137931	0.22042080760002136
-0.896551724137931	-0.7586206896551724	0.22045475244522095
-0.896551724137931	-0.6206896551724137	0.22046519815921783
-0.896551724137931	-0.48275862068965525	0.2204650193452835
-0.896551724137931	-0.3448275862068966	0.22046148777008057
-0.896551724137931	-0.2068965517241379	0.22045932710170746
-0.896551724137931	-0.06896551724137945	0.22046220302581787
-0.896551724137931	0.06896551724137945	0.22047191858291626
-0.896551724137931	0.2068965517241379	0.22048453986644745
-0.896551724137931	0.34482758620689635	0.22048385441303253
-0.896551724137931	0.48275862068965525	0.22043414413928986
-0.896551724137931	0.6206896551724137	0.22027984261512756
-0.896551724137931	0.7586206896551726	0.2199724018573761
-0.896551724137931	0.896551724137931	0.21956288814544678
-0.896551724137931	1.0344827586206895	0.21941861510276794
-0.896551724137931	1.1724137931034484	0.2206270843744278
-0.896551724137931	1.3103448275862069	0.2256193310022354
-0.896551724137931	1.4482758620689653	0.2389555275440216
-0.896551724137931	1.5862068965517242	0.26805704832077026
-0.896551724137931	1.7241379310344827	0.3234664797782898
-0.896551724137931	1.862068965517241	0.4180600941181183
-0.896551724137931	2.0	0.564719557762146
		
-0.7586206896551724	-2.0	0.2465822398662567
-0.7586206896551724	-1.8620689655172413	0.22588974237442017
-0.7586206896551724	-1.7241379310344827	0.2201581597328186
-0.7586206896551724	-1.5862068965517242	0.21923166513442993
-0.7586206896551724	-1.4482758620689655	0.21953023970127106
-0.7586206896551724	-1.3103448275862069	0.21994899213314056
-0.7586206896551724	-1.1724137931034484	0.22023528814315796
-0.7586206896551724	-1.0344827586206897	0.2203875333070755
-0.7586206896551724	-0.896551724137931	0.220453679561615
-0.7586206896551724	-0.7586206896551724	0.2204749435186386
-0.7586206896551724	-0.6206896551724137	0.22047661244869232
-0.7586206896551724	-0.48275862068965525	0.22047141194343567
-0.7586206896551724	-0.3448275862068966	0.22046492993831635
-0.7586206896551724	-0.2068965517241379	0.22045990824699402
-0.7586206896551724	-0.06896551724137945	0.22045864164829254
-0.7586206896551724	0.06896551724137945	0.22046294808387756
-0.7586206896551724	0.2068965517241379	0.22047202289104462
-0.7586206896551724	0.34482758620689635	0.22047856450080872
-0.7586206896551724	0.48275862068965525	0.2204637974500656
-0.7586206896551724	0.6206896551724137	0.2203942984342575
-0.7586206896551724	0.7586206896551726	0.22022657096385956
-0.7586206896551724	0.896551724137931	0.2199314534664154
-0.7586206896551724	1.0344827586206895	0.21955527365207672
-0.7586206896551724	1.1724137931034484	0.2193329632282257
-0.7586206896551724	1.3103448275862069	0.21985317766666412
-0.7586206896551724	1.4482758620689653	0.22224195301532745
-0.7586206896551724	1.5862068965517242	0.22828514873981476
-0.7586206896551724	1.7241379310344827	0.24037790298461914
-0.7586206896551724	1.862068965517241	0.2612355053424835
-0.7586206896551724	2.0	0.29354220628738403
		
-0.6206896551724137	-2.0	0.24426043033599854
-0.6206896551724137	-1.8620689655172413	0.22460192441940308
-0.6206896551724137	-1.7241379310344827	0.21959397196769714
-0.6206896551724137	-1.5862068965517242	0.21906542778015137
-0.6206896551724137	-1.4482758620689655	0.219538614153862
-0.6206896551724137	-1.3103448275862069	0.220009908080101
-0.6206896551724137	-1.1724137931034484	0.22029484808444977
-0.6206896551724137	-1.0344827586206897	0.22042898833751678
-0.6206896551724137	-0.896551724137931	0.22047705948352814
-0.6206896551724137	-0.7586206896551724	0.22048573195934296
-0.6206896551724137	-0.6206896551724137	0.22048050165176392
-0.6206896551724137	-0.48275862068965525	0.22047245502471924
-0.6206896551724137	-0.3448275862068966	0.22046519815921783
-0.6206896551724137	-0.2068965517241379	0.22045980393886566
-0.6206896551724137	-0.06896551724137945	0.22045733034610748
-0.6206896551724137	0.06896551724137945	0.220459446310997
-0.6206896551724137	0.2068965517241379	0.22046731412410736
-0.6206896551724137	0.34482758620689635	0.22047945857048035
-0.6206896551724137	0.48275862068965525	0.22048908472061157
-0.6206896551724137	0.6206896551724137	0.22048187255859375
-0.6206896551724137	0.7586206896551726	0.22043626010417938
-0.6206896551724137	0.896551724137931	0.22032935917377472
-0.6206896551724137	1.0344827586206895	0.22015343606472015
-0.6206896551724137	1.1724137931034484	0.21994701027870178
-0.6206896551724137	1.3103448275862069	0.21984116733074188
-0.6206896551724137	1.4482758620689653	0.22011564671993256
-0.6206896551724137	1.5862068965517242	0.22125759720802307
-0.6206896551724137	1.7241379310344827	0.22403451800346375
-0.6206896551724137	1.862068965517241	0.22966553270816803
-0.6206896551724137	2.0	0.24035456776618958
		
-0.48275862068965525	-2.0	0.24405516684055328
-0.48275862068965525	-1.8620689655172413	0.22451740503311157
-0.48275862068965525	-1.7241379310344827	0.21967294812202454
-0.48275862068965525	-1.5862068965517242	0.2192070186138153
-0.48275862068965525	-1.4482758620689655	0.21967045962810516
-0.48275862068965525	-1.3103448275862069	0.22010453045368195
-0.48275862068965525	-1.1724137931034484	0.2203514575958252
-0.48275862068965525	-1.0344827586206897	0.22045718133449554
-0.48275862068965525	-0.896551724137931	0.22048771381378174
-0.48275862068965525	-0.7586206896551724	0.22048743069171906
-0.48275862068965525	-0.6206896551724137	0.22047878801822662
-0.48275862068965525	-0.48275862068965525	0.2204703986644745
-0.48275862068965525	-0.3448275862068966	0.22046414017677307
-0.48275862068965525	-0.2068965517241379	0.22045989334583282
-0.48275862068965525	-0.06896551724137945	0.22045782208442688
-0.48275862068965525	0.06896551724137945	0.22045914828777313
-0.48275862068965525	0.2068965517241379	0.22046557068824768
-0.48275862068965525	0.34482758620689635	0.22047826647758484
-0.48275862068965525	0.48275862068965525	0.22049680352210999
-0.48275862068965525	0.6206896551724137	0.22051841020584106
-0.48275862068965525	0.7586206896551726	0.22053858637809753
-0.48275862068965525	0.896551724137931	0.22055386006832123
-0.48275862068965525	1.0344827586206895	0.22056864202022552
-0.48275862068965525	1.1724137931034484	0.22060811519622803
-0.48275862068965525	1.3103448275862069	0.22074031829833984
-0.48275862068965525	1.4482758620689653	0.22111240029335022
-0.48275862068965525	1.5862068965517242	0.22201326489448547
-0.48275862068965525	1.7241379310344827	0.2239927500486374
-0.48275862068965525	1.862068965517241	0.22810916602611542
-0.48275862068965525	2.0	0.23646055161952972
		
-0.3448275862068966	-2.0	0.2465859353542328
-0.3448275862068966	-1.8620689655172413	0.2257818579673767
-0.3448275862068966	-1.7241379310344827	0.22038058936595917
-0.3448275862068966	-1.5862068965517242	0.21961155533790588
-0.3448275862068966	-1.4482758620689655	0.2198900282382965
-0.3448275862068966	-1.3103448275862069	0.2202114760875702
-0.3448275862068966	-1.1724137931034484	0.2203945517539978
-0.3448275862068966	-1.0344827586206897	0.22046804428100586
-0.3448275862068966	-0.896551724137931	0.22048504650592804
-0.3448275862068966	-0.7586206896551724	0.22048093378543854
-0.3448275862068966	-0.6206896551724137	0.22047270834445953
-0.3448275862068966	-0.48275862068965525	0.22046613693237305
-0.3448275862068966	-0.3448275862068966	0.22046196460723877
-0.3448275862068966	-0.2068965517241379	0.22045956552028656
-0.3448275862068966	-0.06896551724137945	0.22045862674713135
-0.3448275862068966	0.06896551724137945	0.2204596847295761
-0.3448275862068966	0.2068965517241379	0.22046378254890442
-0.3448275862068966	0.34482758620689635	0.2204723060131073
-0.3448275862068966	0.48275862068965525	0.22048670053482056
-0.3448275862068966	0.6206896551724137	0.22050878405570984
-0.3448275862068966	0.7586206896551726	0.22054167091846466
-0.3448275862068966	0.896551724137931	0.22059200704097748
-0.3448275862068966	1.0344827586206895	0.22067397832870483
-0.3448275862068966	1.1724137931034484	0.22081664204597473
-0.3448275862068966	1.3103448275862069	0.22107753157615662
-0.3448275862068966	1.4482758620689653	0.22156761586666107
-0.3448275862068966	1.5862068965517242	0.22249841690063477
-0.3448275862068966	1.7241379310344827	0.2242719531059265
-0.3448275862068966	1.862068965517241	0.22765256464481354
-0.3448275862068966	2.0	0.23409561812877655
		
-0.2068965517241379	-2.0	0.25327029824256897
-0.2068965517241379	-1.8620689655172413	0.22875560820102692
-0.2068965517241379	-1.7241379310344827	0.22175054252147675
-0.2068965517241379	-1.5862068965517242	0.22024525701999664
-0.2068965517241379	-1.4482758620689655	0.22016802430152893
-0.2068965517241379	-1.3103448275862069	0.22031629085540771
-0.2068965517241379	-1.1724137931034484	0.22041986882686615
-0.2068965517241379	-1.0344827586206897	0.22046229243278503
-0.2068965517241379	-0.896551724137931	0.2204713672399521
-0.2068965517241379	-0.7586206896551724	0.22046850621700287
-0.2068965517241379	-0.6206896551724137	0.22046376764774323
-0.2068965517241379	-0.48275862068965525	0.22046034038066864
-0.2068965517241379	-0.3448275862068966	0.22045858204364777
-0.2068965517241379	-0.2068965517241379	0.22045810520648956
-0.2068965517241379	-0.06896551724137945	0.220458522439003
-0.2068965517241379	0.06896551724137945	0.22045958042144775
-0.2068965517241379	0.2068965517241379	0.22046111524105072
-0.2068965517241379	0.34482758620689635	0.22046327590942383
-0.2068965517241379	0.48275862068965525	0.22046689689159393
-0.2068965517241379	0.6206896551724137	0.22047430276870728
-0.2068965517241379	0.7586206896551726	0.22049014270305634
-0.2068965517241379	0.896551724137931	0.22052249312400818
-0.2068965517241379	1.0344827586206895	0.2205847203731537
-0.2068965517241379	1.1724137931034484	0.22069862484931946
-0.2068965517241379	1.3103448275862069	0.22090116143226624
-0.2068965517241379	1.4482758620689653	0.22125846147537231
-0.2068965517241379	1.5862068965517242	0.22189518809318542
-0.2068965517241379	1.7241379310344827	0.2230566442012787
-0.2068965517241379	1.862068965517241	0.22523991763591766
-0.2068965517241379	2.0	0.2294689416885376
		
-0.06896551724137945	-2.0	0.26576486229896545
-0.06896551724137945	-1.8620689655172413	0.23384058475494385
-0.06896551724137945	-1.7241379310344827	0.22381964325904846
-0.06896551724137945	-1.5862068965517242	0.22107505798339844
-0.06896551724137945	-1.4482758620689655	0.2204783856868744
-0.06896551724137945	-1.3103448275862069	0.22040893137454987
-0.06896551724137945	-1.1724137931034484	0.2204274982213974
-0.06896551724137945	-1.0344827586206897	0.2204439789056778
-0.06896551724137945	-0.896551724137931	0.22045117616653442
-0.06896551724137945	-0.7586206896551724	0.22045356035232544
-0.06896551724137945	-0.6206896551724137	0.22045408189296722
-0.06896551724137945	-0.48275862068965525	0.22045406699180603
-0.06896551724137945	-0.3448275862068966	0.22045432031154633
-0.06896551724137945	-0.2068965517241379	0.2204553484916687
-0.06896551724137945	-0.06896551724137945	0.2204570323228836
-0.06896551724137945	0.06896551724137945	0.2204584926366806
-0.06896551724137945	0.2068965517241379	0.2204582393169403
-0.06896551724137945	0.34482758620689635	0.22045497596263885
-0.06896551724137945	0.48275862068965525	0.22044843435287476
-0.06896551724137945	0.6206896551724137	0.22044040262699127
-0.06896551724137945	0.7586206896551726	0.22043508291244507
-0.06896551724137945	0.896551724137931	0.22043903172016144
-0.06896551724137945	1.0344827586206895	0.22046060860157013
-0.06896551724137945	1.1724137931034484	0.22050975263118744
-0.06896551724137945	1.3103448275862069	0.22059912979602814
-0.06896551724137945	1.4482758620689653	0.22074870765209198
-0.06896551724137945	1.5862068965517242	0.2210005819797516
-0.06896551724137945	1.7241379310344827	0.2214629352092743
-0.06896551724137945	1.862068965517241	0.22243274748325348
-0.06896551724137945	2.0	0.2247074991464615
		
0.06896551724137945	-2.0	0.2853631377220154
0.06896551724137945	-1.8620689655172413	0.2413150817155838
0.06896551724137945	-1.7241379310344827	0.22659336030483246
0.06896551724137945	-1.5862068965517242	0.22206434607505798
0.06896551724137945	-1.4482758620689655	0.22079728543758392
0.06896551724137945	-1.3103448275862069	0.2204819619655609
0.06896551724137945	-1.1724137931034484	0.2204194813966751
0.06896551724137945	-1.0344827586206897	0.22041849792003632
0.06896551724137945	-0.896551724137931	0.2204296737909317
0.06896551724137945	-0.7586206896551724	0.22043989598751068
0.06896551724137945	-0.6206896551724137	0.22044599056243896
0.06896551724137945	-0.48275862068965525	0.22044868767261505
0.06896551724137945	-0.3448275862068966	0.22045005857944489
0.06896551724137945	-0.2068965517241379	0.22045190632343292
0.06896551724137945	-0.06896551724137945	0.220454603433609
0.06896551724137945	0.06896551724137945	0.22045683860778809
0.06896551724137945	0.2068965517241379	0.2204562872648239
0.06896551724137945	0.34482758620689635	0.22045092284679413
0.06896551724137945	0.48275862068965525	0.22044044733047485
0.06896551724137945	0.6206896551724137	0.22042730450630188
0.06896551724137945	0.7586206896551726	0.22041654586791992
0.06896551724137945	0.896551724137931	0.2204146534204483
0.06896551724137945	1.0344827586206895	0.22042794525623322
0.06896551724137945	1.1724137931034484	0.2204606831073761
0.06896551724137945	1.3103448275862069	0.22051285207271576
0.06896551724137945	1.4482758620689653	0.2205755114555359
0.06896551724137945	1.5862068965517242	0.22062526643276215
0.06896551724137945	1.7241379310344827	0.22063283622264862
0.06896551724137945	1.862068965517241	0.2206384241580963
0.06896551724137945	2.0	0.22102020680904388
		
0.2068965517241379	-2.0	0.31274810433387756
0.2068965517241379	-1.8620689655172413	0.25130534172058105
0.2068965517241379	-1.7241379310344827	0.23005826771259308
0.2068965517241379	-1.5862068965517242	0.22318285703659058
0.2068965517241379	-1.4482758620689655	0.22110618650913239
0.2068965517241379	-1.3103448275862069	0.2205297350883484
0.2068965517241379	-1.1724137931034484	0.22039780020713806
0.2068965517241379	-1.0344827586206897	0.22039048373699188
0.2068965517241379	-0.896551724137931	0.22041131556034088
0.2068965517241379	-0.7586206896551724	0.22043073177337646
0.2068965517241379	-0.6206896551724137	0.22044168412685394
0.2068965517241379	-0.48275862068965525	0.22044582664966583
0.2068965517241379	-0.3448275862068966	0.22044727206230164
0.2068965517241379	-0.2068965517241379	0.22044919431209564
0.2068965517241379	-0.06896551724137945	0.2204524129629135
0.2068965517241379	0.06896551724137945	0.22045543789863586
0.2068965517241379	0.2068965517241379	0.2204558551311493
0.2068965517241379	0.34482758620689635	0.22045238316059113
0.2068965517241379	0.48275862068965525	0.22044673562049866
0.2068965517241379	0.6206896551724137	0.22044464945793152
0.2068965517241379	0.7586206896551726	0.22045539319515228
0.2068965517241379	0.896551724137931	0.2204911708831787
0.2068965517241379	1.0344827586206895	0.2205672413110733
0.2068965517241379	1.1724137931034484	0.220703586935997
0.2068965517241379	1.3103448275862069	0.22092460095882416
0.2068965517241379	1.4482758620689653	0.22124852240085602
0.2068965517241379	1.5862068965517242	0.22165778279304504
0.2068965517241379	1.7241379310344827	0.22205457091331482
0.2068965517241379	1.862068965517241	0.22224491834640503
0.2068965517241379	2.0	0.22207030653953552
		
0.34482758620689635	-2.0	0.3484192490577698
0.34482758620689635	-1.8620689655172413	0.26399847865104675
0.34482758620689635	-1.7241379310344827	0.2342720776796341
0.34482758620689635	-1.5862068965517242	0.2244391143321991
0.34482758620689635	-1.4482758620689655	0.221401184797287
0.34482758620689635	-1.3103448275862069	0.22054947912693024
0.34482758620689635	-1.1724137931034484	0.22036302089691162
0.34482758620689635	-1.0344827586206897	0.22036217153072357
0.34482758620689635	-0.896551724137931	0.22039832174777985
0.34482758620689635	-0.7586206896551724	0.22042781114578247
0.34482758620689635	-0.6206896551724137	0.22044268250465393
0.34482758620689635	-0.48275862068965525	0.22044716775417328
0.34482758620689635	-0.3448275862068966	0.2204478681087494
0.34482758620689635	-0.2068965517241379	0.22044914960861206
0.34482758620689635	-0.06896551724137945	0.22045201063156128
0.34482758620689635	0.06896551724137945	0.22045494616031647
0.34482758620689635	0.2068965517241379	0.2204563468694687
0.34482758620689635	0.34482758620689635	0.22045740485191345
0.34482758620689635	0.48275862068965525	0.22046419978141785
0.34482758620689635	0.6206896551724137	0.22048857808113098
0.34482758620689635	0.7586206896551726	0.2205481231212616
0.34482758620689635	0.896551724137931	0.2206679880619049
0.34482758620689635	1.0344827586206895	0.2208869457244873
0.34482758620689635	1.1724137931034484	0.22126728296279907
0.34482758620689635	1.3103448275862069	0.22190052270889282
0.34482758620689635	1.4482758620689653	0.22289223968982697
0.34482758620689635	1.5862068965517242	0.22430726885795593
0.34482758620689635	1.7241379310344827	0.22607438266277313
0.34482758620689635	1.862068965517241	0.22789642214775085
0.34482758620689635	2.0	0.22929231822490692
		
0.48275862068965525	-2.0	0.3939020335674286
0.48275862068965525	-1.8620689655172413	0.28012800216674805
0.48275862068965525	-1.7241379310344827	0.23954124748706818
0.48275862068965525	-1.5862068965517242	0.22593948245048523
0.48275862068965525	-1.4482758620689655	0.221710205078125
0.48275862068965525	-1.3103448275862069	0.22054505348205566
0.48275862068965525	-1.1724137931034484	0.22031404078006744
0.48275862068965525	-1.0344827586206897	0.22033224999904633
0.48275862068965525	-0.896551724137931	0.22038987278938293
0.48275862068965525	-0.7586206896551724	0.22043095529079437
0.48275862068965525	-0.6206896551724137	0.22044959664344788
0.48275862068965525	-0.48275862068965525	0.22045420110225677
0.48275862068965525	-0.3448275862068966	0.22045393288135529
0.48275862068965525	-0.2068965517241379	0.2204538881778717
0.48275862068965525	-0.06896551724137945	0.22045478224754333
0.48275862068965525	0.06896551724137945	0.22045530378818512
0.48275862068965525	0.2068965517241379	0.22045567631721497
0.48275862068965525	0.34482758620689635	0.2204611450433731
0.48275862068965525	0.48275862068965525	0.22048377990722656
0.48275862068965525	0.6206896551724137	0.22054266929626465
0.48275862068965525	0.7586206896551726	0.22066403925418854
0.48275862068965525	0.896551724137931	0.22088530659675598
0.48275862068965525	1.0344827586206895	0.2212647795677185
0.48275862068965525	1.1724137931034484	0.2218920737504959
0.48275862068965525	1.3103448275862069	0.22288291156291962
0.48275862068965525	1.4482758620689653	0.2243340015411377
0.48275862068965525	1.5862068965517242	0.2262209802865982
0.48275862068965525	1.7241379310344827	0.22826038300991058
0.48275862068965525	1.862068965517241	0.22982902824878693
0.48275862068965525	2.0	0.23012599349021912
		
0.6206896551724137	-2.0	0.453594446182251
0.6206896551724137	-1.8620689655172413	0.30167993903160095
0.6206896551724137	-1.7241379310344827	0.24667342007160187
0.6206896551724137	-1.5862068965517242	0.22797304391860962
0.6206896551724137	-1.4482758620689655	0.2221200168132782
0.6206896551724137	-1.3103448275862069	0.22053460776805878
0.6206896551724137	-1.1724137931034484	0.22024956345558167
0.6206896551724137	-1.0344827586206897	0.22029566764831543
0.6206896551724137	-0.896551724137931	0.22038161754608154
0.6206896551724137	-0.7586206896551724	0.2204376757144928
0.6206896551724137	-0.6206896551724137	0.2204619199037552
0.6206896551724137	-0.48275862068965525	0.22046788036823273
0.6206896551724137	-0.3448275862068966	0.22046710550785065
0.6206896551724137	-0.2068965517241379	0.22046472132205963
0.6206896551724137	-0.06896551724137945	0.2204609215259552
0.6206896551724137	0.06896551724137945	0.22045506536960602
0.6206896551724137	0.2068965517241379	0.2204504758119583
0.6206896551724137	0.34482758620689635	0.22045768797397614
0.6206896551724137	0.48275862068965525	0.2204948514699936
0.6206896551724137	0.6206896551724137	0.22058527171611786
0.6206896551724137	0.7586206896551726	0.22075477242469788
0.6206896551724137	0.896551724137931	0.22103075683116913
0.6206896551724137	1.0344827586206895	0.22143922746181488
0.6206896551724137	1.1724137931034484	0.22198602557182312
0.6206896551724137	1.3103448275862069	0.22260047495365143
0.6206896551724137	1.4482758620689653	0.22303138673305511
0.6206896551724137	1.5862068965517242	0.22273238003253937
0.6206896551724137	1.7241379310344827	0.22086884081363678
0.6206896551724137	1.862068965517241	0.2166977971792221
0.6206896551724137	2.0	0.2106465995311737
		
0.7586206896551726	-2.0	0.5369125604629517
0.7586206896551726	-1.8620689655172413	0.3327150344848633
0.7586206896551726	-1.7241379310344827	0.25728198885917664
0.7586206896551726	-1.5862068965517242	0.23112241923809052
0.7586206896551726	-1.4482758620689655	0.2228156328201294
0.7586206896551726	-1.3103448275862069	0.22056369483470917
0.7586206896551726	-1.1724137931034484	0.22017182409763336
0.7586206896551726	-1.0344827586206897	0.22024434804916382
0.7586206896551726	-0.896551724137931	0.2203657031059265
0.7586206896551726	-0.7586206896551724	0.22044308483600616
0.7586206896551726	-0.6206896551724137	0.2204776108264923
0.7586206896551726	-0.48275862068965525	0.2204878330230713
0.7586206896551726	-0.3448275862068966	0.22048716247081757
0.7586206896551726	-0.2068965517241379	0.22048035264015198
0.7586206896551726	-0.06896551724137945	0.2204674929380417
0.7586206896551726	0.06896551724137945	0.22045008838176727
0.7586206896551726	0.2068965517241379	0.22043640911579132
0.7586206896551726	0.34482758620689635	0.22044339776039124
0.7586206896551726	0.48275862068965525	0.22049322724342346
0.7586206896551726	0.6206896551724137	0.2206055372953415
0.7586206896551726	0.7586206896551726	0.22078542411327362
0.7586206896551726	0.896551724137931	0.221004918217659
0.7586206896551726	1.0344827586206895	0.2211686223745346
0.7586206896551726	1.1724137931034484	0.22105824947357178
0.7586206896551726	1.3103448275862069	0.22028720378875732
0.7586206896551726	1.4482758620689653	0.21839697659015656
0.7586206896551726	1.5862068965517242	0.2154161036014557
0.7586206896551726	1.7241379310344827	0.2134605199098587
0.7586206896551726	1.862068965517241	0.22018133103847504
0.7586206896551726	2.0	0.2548356056213379
		
0.896551724137931	-2.0	0.6603820323944092
0.896551724137931	-1.8620689655172413	0.38022270798683167
0.896551724137931	-1.7241379310344827	0.27413907647132874
0.896551724137931	-1.5862068965517242	0.2364109605550766
0.896551724137931	-1.4482758620689655	0.22414027154445648
0.896551724137931	-1.3103448275862069	0.2207280993461609
0.896551724137931	-1.1724137931034484	0.22009426355361938
0.896551724137931	-1.0344827586206897	0.22016935050487518
0.896551724137931	-0.896551724137931	0.22033105790615082
0.896551724137931	-0.7586206896551724	0.22043941915035248
0.896551724137931	-0.6206896551724137	0.22049207985401154
0.896551724137931	-0.48275862068965525	0.2205105870962143
0.896551724137931	-0.3448275862068966	0.22050940990447998
0.896551724137931	-0.2068965517241379	0.22049354016780853
0.896551724137931	-0.06896551724137945	0.22046509385108948
0.896551724137931	0.06896551724137945	0.2204311043024063
0.896551724137931	0.2068965517241379	0.22040818631649017
0.896551724137931	0.34482758620689635	0.2204206883907318
0.896551724137931	0.48275862068965525	0.22049131989479065
0.896551724137931	0.6206896551724137	0.22062374651432037
0.896551724137931	0.7586206896551726	0.22077566385269165
0.896551724137931	0.896551724137931	0.22082211077213287
0.896551724137931	1.0344827586206895	0.22053499519824982
0.896551724137931	1.1724137931034484	0.21969881653785706
0.896551724137931	1.3103448275862069	0.21870829164981842
0.896551724137931	1.4482758620689653	0.2204166054725647
0.896551724137931	1.5862068965517242	0.2346457839012146
0.896551724137931	1.7241379310344827	0.28754302859306335
0.896551724137931	1.862068965517241	0.4385742247104645
0.896551724137931	2.0	0.8077888488769531
		
1.0344827586206895	-2.0	0.8495579957962036
1.0344827586206895	-1.8620689655172413	0.4550486207008362
1.0344827586206895	-1.7241379310344827	0.30163249373435974
1.0344827586206895	-1.5862068965517242	0.24552209675312042
1.0344827586206895	-1.4482758620689655	0.22669412195682526
1.0344827586206895	-1.3103448275862069	0.2212141752243042
1.0344827586206895	-1.1724137931034484	0.22005611658096313
1.0344827586206895	-1.0344827586206897	0.220065176486969
1.0344827586206895	-0.896551724137931	0.2202639877796173
1.0344827586206895	-0.7586206896551724	0.2204151153564453
1.0344827586206895	-0.6206896551724137	0.22049611806869507
1.0344827586206895	-0.48275862068965525	0.22052615880966187
1.0344827586206895	-0.3448275862068966	0.22052013874053955
1.0344827586206895	-0.2068965517241379	0.22048579156398773
1.0344827586206895	-0.06896551724137945	0.2204325944185257
1.0344827586206895	0.06896551724137945	0.22037996351718903
1.0344827586206895	0.2068965517241379	0.22035880386829376
1.0344827586206895	0.34482758620689635	0.22040359675884247
1.0344827586206895	0.48275862068965525	0.2205331176519394
1.0344827586206895	0.6206896551724137	0.22071637213230133
1.0344827586206895	0.7586206896551726	0.22082576155662537
1.0344827586206895	0.896551724137931	0.2206297218799591
1.0344827586206895	1.0344827586206895	0.2200499325990677
1.0344827586206895	1.1724137931034484	0.22033122181892395
1.0344827586206895	1.3103448275862069	0.227606862783432
1.0344827586206895	1.4482758620689653	0.26172932982444763
1.0344827586206895	1.5862068965517242	0.3752066493034363
1.0344827586206895	1.7241379310344827	0.6893953680992126
1.0344827586206895	1.862068965517241	1.457070231437683
1.0344827586206895	2.0	3.1607518196105957
		
1.1724137931034484	-2.0	1.1411901712417603
1.1724137931034484	-1.8620689655172413	0.5731764435768127
1.1724137931034484	-1.7241379310344827	0.34648236632347107
1.1724137931034484	-1.5862068965517242	0.2611689567565918
1.1724137931034484	-1.4482758620689655	0.23150818049907684
1.1724137931034484	-1.3103448275862069	0.22237329185009003
1.1724137931034484	-1.1724137931034484	0.22015126049518585
1.1724137931034484	-1.0344827586206897	0.2199394404888153
1.1724137931034484	-0.896551724137931	0.22015006840229034
1.1724137931034484	-0.7586206896551724	0.22035330533981323
1.1724137931034484	-0.6206896551724137	0.22047242522239685
1.1724137931034484	-0.48275862068965525	0.22051312029361725
1.1724137931034484	-0.3448275862068966	0.22049012780189514
1.1724137931034484	-0.2068965517241379	0.2204199880361557
1.1724137931034484	-0.06896551724137945	0.22032979130744934
1.1724137931034484	0.06896551724137945	0.22026358544826508
1.1724137931034484	0.2068965517241379	0.22028003633022308
1.1724137931034484	0.34482758620689635	0.2204376608133316
1.1724137931034484	0.48275862068965525	0.22075501084327698
1.1724137931034484	0.6206896551724137	0.2211267650127411
1.1724137931034484	0.7586206896551726	0.22122184932231903
1.1724137931034484	0.896551724137931	0.22061455249786377
1.1724137931034484	1.0344827586206895	0.2200275957584381
1.1724137931034484	1.1724137931034484	0.22592473030090332
1.1724137931034484	1.3103448275862069	0.26316168904304504
1.1724137931034484	1.4482758620689653	0.4043170213699341
1.1724137931034484	1.5862068965517242	0.8297516107559204
1.1724137931034484	1.7241379310344827	1.9389115571975708
1.1724137931034484	1.862068965517241	4.539525032043457
1.1724137931034484	2.0	10.144367218017578
		
1.3103448275862069	-2.0	1.5868405103683472
1.3103448275862069	-1.8620689655172413	0.7579922676086426
1.3103448275862069	-1.7241379310344827	0.4190213978290558
1.3103448275862069	-1.5862068965517242	0.28775545954704285
1.3103448275862069	-1.4482758620689655	0.24035969376564026
1.3103448275862069	-1.3103448275862069	0.224862203001976
1.3103448275862069	-1.1724137931034484	0.22058628499507904
1.3103448275862069	-1.0344827586206897	0.21983444690704346
1.3103448275862069	-0.896551724137931	0.2199801653623581
1.3103448275862069	-0.7586206896551724	0.22023111581802368
1.3103448275862069	-0.6206896551724137	0.22039134800434113
1.3103448275862069	-0.48275862068965525	0.22043195366859436
1.3103448275862069	-0.3448275862068966	0.2203671783208847
1.3103448275862069	-0.2068965517241379	0.2202325016260147
1.3103448275862069	-0.06896551724137945	0.2200881540775299
1.3103448275862069	0.06896551724137945	0.22002604603767395
1.3103448275862069	0.2068965517241379	0.22017662227153778
1.3103448275862069	0.34482758620689635	0.22069703042507172
1.3103448275862069	0.48275862068965525	0.22167520225048065
1.3103448275862069	0.6206896551724137	0.22286005318164825
1.3103448275862069	0.7586206896551726	0.22329305112361908
1.3103448275862069	0.896551724137931	0.22161130607128143
1.3103448275862069	1.0344827586206895	0.2195766270160675
1.3103448275862069	1.1724137931034484	0.23502017557621002
1.3103448275862069	1.3103448275862069	0.33674800395965576
1.3103448275862069	1.4482758620689653	0.7237818837165833
1.3103448275862069	1.5862068965517242	1.8848782777786255
1.3103448275862069	1.7241379310344827	4.890810012817383
1.3103448275862069	1.862068965517241	11.88892936706543
1.3103448275862069	2.0	26.882131576538086
		
1.4482758620689653	-2.0	2.2602078914642334
1.4482758620689653	-1.8620689655172413	1.0445934534072876
1.4482758620689653	-1.7241379310344827	0.5355294942855835
1.4482758620689653	-1.5862068965517242	0.33256104588508606
1.4482758620689653	-1.4482758620689655	0.2563443183898926
1.4482758620689653	-1.3103448275862069	0.22990882396697998
1.4482758620689653	-1.1724137931034484	0.22179904580116272
1.4482758620689653	-1.0344827586206897	0.21987701952457428
1.4482758620689653	-0.896551724137931	0.21976898610591888
1.4482758620689653	-0.7586206896551724	0.22002379596233368
1.4482758620689653	-0.6206896551724137	0.22020812332630157
1.4482758620689653	-0.48275862068965525	0.220220148563385
1.4482758620689653	-0.3448275862068966	0.22007156908512115
1.4482758620689653	-0.2068965517241379	0.2198275625705719
1.4482758620689653	-0.06896551724137945	0.21959969401359558
1.4482758620689653	0.06896551724137945	0.21958325803279877
1.4482758620689653	0.2068965517241379	0.2201434224843979
1.4482758620689653	0.34482758620689635	0.22186291217803955
1.4482758620689653	0.48275862068965525	0.2252923548221588
1.4482758620689653	0.6206896551724137	0.2300569713115692
1.4482758620689653	0.7586206896551726	0.23340708017349243
1.4482758620689653	0.896551724137931	0.23006655275821686
1.4482758620689653	1.0344827586206895	0.21958793699741364
1.4482758620689653	1.1724137931034484	0.23602333664894104
1.4482758620689653	1.3103448275862069	0.4294377565383911
1.4482758620689653	1.4482758620689653	1.2513023614883423
1.4482758620689653	1.5862068965517242	3.8269453048706055
1.4482758620689653	1.7241379310344827	10.636977195739746
1.4482758620689653	1.862068965517241	26.67217445373535
1.4482758620689653	2.0	61.263790130615234
		
1.5862068965517242	-2.0	3.2715163230895996
1.5862068965517242	-1.8620689655172413	1.4876958131790161
1.5862068965517242	-1.7241379310344827	0.7223543524742126
1.5862068965517242	-1.5862068965517242	0.40781691670417786
1.5862068965517242	-1.4482758620689655	0.2849040925502777
1.5862068965517242	-1.3103448275862069	0.23981474339962006
1.5862068965517242	-1.1724137931034484	0.22469963133335114
1.5862068965517242	-1.0344827586206897	0.2203904092311859
1.5862068965517242	-0.896551724137931	0.21960461139678955
1.5862068965517242	-0.7586206896551724	0.2197241187095642
1.5862068965517242	-0.6206896551724137	0.21986885368824005
1.5862068965517242	-0.48275862068965525	0.21979552507400513
1.5862068965517242	-0.3448275862068966	0.21950215101242065
1.5862068965517242	-0.2068965517241379	0.21907952427864075
1.5862068965517242	-0.06896551724137945	0.2187047153711319
1.5862068965517242	0.06896551724137945	0.2188401222229004
1.5862068965517242	0.2068965517241379	0.22065243124961853
1.5862068965517242	0.34482758620689635	0.22633811831474304
1.5862068965517242	0.48275862068965525	0.23851518332958221
1.5862068965517242	0.6206896551724137	0.2575458884239197
1.5862068965517242	0.7586206896551726	0.27658915519714355
1.5862068965517242	0.896551724137931	0.2781102657318115
1.5862068965517242	1.0344827586206895	0.24511198699474335
1.5862068965517242	1.1724137931034484	0.21889741718769073
1.5862068965517242	1.3103448275862069	0.4665483832359314
1.5862068965517242	1.4482758620689653	1.8690693378448486
1.5862068965517242	1.5862068965517242	6.707505226135254
1.5862068965517242	1.7241379310344827	20.108469009399414
1.5862068965517242	1.862068965517241	52.50684356689453
1.5862068965517242	2.0	123.57849884033203
		
1.7241379310344827	-2.0	4.793511390686035
1.7241379310344827	-1.8620689655172413	2.1752583980560303
1.7241379310344827	-1.7241379310344827	1.0228784084320068
1.7241379310344827	-1.5862068965517242	0.5342554450035095
1.7241379310344827	-1.4482758620689655	0.33565205335617065
1.7241379310344827	-1.3103448275862069	0.25889721512794495
1.7241379310344827	-1.1724137931034484	0.23115108907222748
1.7241379310344827	-1.0344827586206897	0.2221354842185974
1.7241379310344827	-0.896551724137931	0.21976767480373383
1.7241379310344827	-0.7586206896551724	0.2194002866744995
1.7241379310344827	-0.6206896551724137	0.21934114396572113
1.7241379310344827	-0.48275862068965525	0.2190834879875183
1.7241379310344827	-0.3448275862068966	0.2185688018798828
1.7241379310344827	-0.2068965517241379	0.2178516983985901
1.7241379310344827	-0.06896551724137945	0.21718209981918335
1.7241379310344827	0.06896551724137945	0.21779514849185944
1.7241379310344827	0.2068965517241379	0.2234271764755249
1.7241379310344827	0.34482758620689635	0.24161717295646667
1.7241379310344827	0.48275862068965525	0.28243499994277954
1.7241379310344827	0.6206896551724137	0.3513731360435486
1.7241379310344827	0.7586206896551726	0.4348526895046234
1.7241379310344827	0.896551724137931	0.4846852421760559
1.7241379310344827	1.0344827586206895	0.4270465672016144
1.7241379310344827	1.1724137931034484	0.25864431262016296
1.7241379310344827	1.3103448275862069	0.3552717864513397
1.7241379310344827	1.4482758620689653	2.212989568710327
1.7241379310344827	1.5862068965517242	9.974944114685059
1.7241379310344827	1.7241379310344827	33.26768493652344
1.7241379310344827	1.862068965517241	92.07294464111328
1.7241379310344827	2.0	224.5739288330078
		
1.862068965517241	-2.0	7.1048126220703125
1.862068965517241	-1.8620689655172413	3.2506587505340576
1.862068965517241	-1.7241379310344827	1.5088832378387451
1.862068965517241	-1.5862068965517242	0.7470763921737671
1.862068965517241	-1.4482758620689655	0.4255864918231964
1.862068965517241	-1.3103448275862069	0.2952345311641693
1.862068965517241	-1.1724137931034484	0.2449079304933548
1.862068965517241	-1.0344827586206897	0.22681014239788055
1.862068965517241	-0.896551724137931	0.22099719941616058
1.862068965517241	-0.7586206896551724	0.21933943033218384
1.862068965517241	-0.6206896551724137	0.2187027633190155
1.862068965517241	-0.48275862068965525	0.218097984790802
1.862068965517241	-0.3448275862068966	0.2172776311635971
1.862068965517241	-0.2068965517241379	0.21604546904563904
1.862068965517241	-0.06896551724137945	0.2147589474916458
1.862068965517241	0.06896551724137945	0.2169099897146225
1.862068965517241	0.2068965517241379	0.23377498984336853
1.862068965517241	0.34482758620689635	0.28866487741470337
1.862068965517241	0.48275862068965525	0.4148258566856384
1.862068965517241	0.6206896551724137	0.6385625600814819
1.862068965517241	0.7586206896551726	0.941823422908783
1.862068965517241	0.896551724137931	1.213075876235962
1.862068965517241	1.0344827586206895	1.2314438819885254
1.862068965517241	1.1724137931034484	0.799005925655365
1.862068965517241	1.3103448275862069	0.2537814974784851
1.862068965517241	1.4482758620689653	1.7750405073165894
1.862068965517241	1.5862068965517242	12.144110679626465
1.862068965517241	1.7241379310344827	47.951881408691406
1.862068965517241	1.862068965517241	144.64097595214844
1.862068965517241	2.0	371.20965576171875
		
2.0	-2.0	10.65757942199707
2.0	-1.8620689655172413	4.947218894958496
2.0	-1.7241379310344827	2.298675537109375
2.0	-1.5862068965517242	1.1058857440948486
2.0	-1.4482758620689655	0.5847116112709045
2.0	-1.3103448275862069	0.36385518312454224
2.0	-1.1724137931034484	0.273402601480484
2.0	-1.0344827586206897	0.23804345726966858
2.0	-0.896551724137931	0.22504857182502747
2.0	-0.7586206896551724	0.22036948800086975
2.0	-0.6206896551724137	0.21835462749004364
2.0	-0.48275862068965525	0.21713311970233917
2.0	-0.3448275862068966	0.21591632068157196
2.0	-0.2068965517241379	0.21370603144168854
2.0	-0.06896551724137945	0.2111985683441162
2.0	0.06896551724137945	0.21816852688789368
2.0	0.2068965517241379	0.2662182152271271
2.0	0.34482758620689635	0.42102763056755066
2.0	0.48275862068965525	0.7803153991699219
2.0	0.6206896551724137	1.437554955482483
2.0	0.7586206896551726	2.3947877883911133
2.0	0.896551724137931	3.4329941272735596
2.0	1.0344827586206895	4.012618064880371
2.0	1.1724137931034484	3.4018771648406982
2.0	1.3103448275862069	1.4413478374481201
2.0	1.4482758620689653	0.6751863956451416
2.0	1.5862068965517242	11.034212112426758
2.0	1.7241379310344827	58.85530471801758
2.0	1.862068965517241	202.76039123535156
2.0	2.0	559.7632446289062
		


==> data/Linear_CNN_Norm_Landscape.dat <==
Y	X	Z
-2.0	-2.0	0.4498235285282135
-2.0	-1.8620689655172413	0.44962137937545776
-2.0	-1.7241379310344827	0.44940683245658875
-2.0	-1.5862068965517242	0.44915199279785156
-2.0	-1.4482758620689655	0.4488065242767334
-2.0	-1.3103448275862069	0.4482799470424652
-2.0	-1.1724137931034484	0.4474085569381714
-2.0	-1.0344827586206897	0.4458920359611511
-2.0	-0.896551724137931	0.44317033886909485
-2.0	-0.7586206896551724	0.4381926655769348
-2.0	-0.6206896551724137	0.42907044291496277
-2.0	-0.48275862068965525	0.41315925121307373
-2.0	-0.3448275862068966	0.3903145492076874
-2.0	-0.2068965517241379	0.36920908093452454
-2.0	-0.06896551724137945	0.3583003282546997
-2.0	0.06896551724137945	0.35516542196273804
-2.0	0.2068965517241379	0.3555535078048706
-2.0	0.34482758620689635	0.35746490955352783
-2.0	0.48275862068965525	0.3601757287979126
-2.0	0.6206896551724137	0.36350032687187195
-2.0	0.7586206896551726	0.36749449372291565
-2.0	0.896551724137931	0.3722797632217407
-2.0	1.0344827586206895	0.3779091238975525
-2.0	1.1724137931034484	0.38428694009780884
-2.0	1.3103448275862069	0.3911574184894562
-2.0	1.4482758620689653	0.39815565943717957
-2.0	1.5862068965517242	0.40489858388900757
-2.0	1.7241379310344827	0.41107940673828125
-2.0	1.862068965517241	0.41652196645736694
-2.0	2.0	0.42117956280708313
		
-1.8620689655172413	-2.0	0.4515397250652313
-1.8620689655172413	-1.8620689655172413	0.4514492154121399
-1.8620689655172413	-1.7241379310344827	0.45138564705848694
-1.8620689655172413	-1.5862068965517242	0.45134100317955017
-1.8620689655172413	-1.4482758620689655	0.45129743218421936
-1.8620689655172413	-1.3103448275862069	0.4512192904949188
-1.8620689655172413	-1.1724137931034484	0.4510389566421509
-1.8620689655172413	-1.0344827586206897	0.450629323720932
-1.8620689655172413	-0.896551724137931	0.4497508704662323
-1.8620689655172413	-0.7586206896551724	0.44794705510139465
-1.8620689655172413	-0.6206896551724137	0.4443546533584595
-1.8620689655172413	-0.48275862068965525	0.4375181496143341
-1.8620689655172413	-0.3448275862068966	0.4262206554412842
-1.8620689655172413	-0.2068965517241379	0.4133549928665161
-1.8620689655172413	-0.06896551724137945	0.4051923453807831
-1.8620689655172413	0.06896551724137945	0.4022444188594818
-1.8620689655172413	0.2068965517241379	0.4017232358455658
-1.8620689655172413	0.34482758620689635	0.40188151597976685
-1.8620689655172413	0.48275862068965525	0.4020509719848633
-1.8620689655172413	0.6206896551724137	0.4021340012550354
-1.8620689655172413	0.7586206896551726	0.402317076921463
-1.8620689655172413	0.896551724137931	0.4028923809528351
-1.8620689655172413	1.0344827586206895	0.40411895513534546
-1.8620689655172413	1.1724137931034484	0.4061257243156433
-1.8620689655172413	1.3103448275862069	0.4088716506958008
-1.8620689655172413	1.4482758620689653	0.4121664762496948
-1.8620689655172413	1.5862068965517242	0.41574007272720337
-1.8620689655172413	1.7241379310344827	0.4193273186683655
-1.8620689655172413	1.862068965517241	0.42272868752479553
-1.8620689655172413	2.0	0.42582982778549194
		
-1.7241379310344827	-2.0	0.4531761407852173
-1.7241379310344827	-1.8620689655172413	0.45316699147224426
-1.7241379310344827	-1.7241379310344827	0.45321187376976013
-1.7241379310344827	-1.5862068965517242	0.4533160328865051
-1.7241379310344827	-1.4482758620689655	0.4534831643104553
-1.7241379310344827	-1.3103448275862069	0.4537140429019928
-1.7241379310344827	-1.1724137931034484	0.4540044963359833
-1.7241379310344827	-1.0344827586206897	0.454343318939209
-1.7241379310344827	-0.896551724137931	0.4547094404697418
-1.7241379310344827	-0.7586206896551724	0.4550701975822449
-1.7241379310344827	-0.6206896551724137	0.4553758502006531
-1.7241379310344827	-0.48275862068965525	0.455518513917923
-1.7241379310344827	-0.3448275862068966	0.4551416039466858
-1.7241379310344827	-0.2068965517241379	0.45355522632598877
-1.7241379310344827	-0.06896551724137945	0.451142817735672
-1.7241379310344827	0.06896551724137945	0.4492001533508301
-1.7241379310344827	0.2068965517241379	0.4475695490837097
-1.7241379310344827	0.34482758620689635	0.4454910457134247
-1.7241379310344827	0.48275862068965525	0.4425694942474365
-1.7241379310344827	0.6206896551724137	0.43883955478668213
-1.7241379310344827	0.7586206896551726	0.43463772535324097
-1.7241379310344827	0.896551724137931	0.4304802119731903
-1.7241379310344827	1.0344827586206895	0.42691925168037415
-1.7241379310344827	1.1724137931034484	0.42438870668411255
-1.7241379310344827	1.3103448275862069	0.42309248447418213
-1.7241379310344827	1.4482758620689653	0.42298322916030884
-1.7241379310344827	1.5862068965517242	0.42382708191871643
-1.7241379310344827	1.7241379310344827	0.4253123700618744
-1.7241379310344827	1.862068965517241	0.42714598774909973
-1.7241379310344827	2.0	0.42910459637641907
		
-1.5862068965517242	-2.0	0.4547487199306488
-1.5862068965517242	-1.8620689655172413	0.45479655265808105
-1.5862068965517242	-1.7241379310344827	0.4549155533313751
-1.5862068965517242	-1.5862068965517242	0.45511916279792786
-1.5862068965517242	-1.4482758620689655	0.4554237723350525
-1.5862068965517242	-1.3103448275862069	0.45585137605667114
-1.5862068965517242	-1.1724137931034484	0.4564342200756073
-1.5862068965517242	-1.0344827586206897	0.4572269916534424
-1.5862068965517242	-0.896551724137931	0.4583342969417572
-1.5862068965517242	-0.7586206896551724	0.45997411012649536
-1.5862068965517242	-0.6206896551724137	0.4626148045063019
-1.5862068965517242	-0.48275862068965525	0.46718987822532654
-1.5862068965517242	-0.3448275862068966	0.4749346971511841
-1.5862068965517242	-0.2068965517241379	0.48482978343963623
-1.5862068965517242	-0.06896551724137945	0.4910532236099243
-1.5862068965517242	0.06896551724137945	0.491586297750473
-1.5862068965517242	0.2068965517241379	0.48901891708374023
-1.5862068965517242	0.34482758620689635	0.48449164628982544
-1.5862068965517242	0.48275862068965525	0.478192538022995
-1.5862068965517242	0.6206896551724137	0.4703596830368042
-1.5862068965517242	0.7586206896551726	0.46154293417930603
-1.5862068965517242	0.896551724137931	0.4525820016860962
-1.5862068965517242	1.0344827586206895	0.4444069266319275
-1.5862068965517242	1.1724137931034484	0.4377690553665161
-1.5862068965517242	1.3103448275862069	0.4330562651157379
-1.5862068965517242	1.4482758620689653	0.43026477098464966
-1.5862068965517242	1.5862068965517242	0.42909929156303406
-1.5862068965517242	1.7241379310344827	0.4291318655014038
-1.5862068965517242	1.862068965517241	0.4299406111240387
-1.5862068965517242	2.0	0.4311869740486145
		
-1.4482758620689655	-2.0	0.4562712013721466
-1.4482758620689655	-1.8620689655172413	0.45635712146759033
-1.4482758620689655	-1.7241379310344827	0.4565238356590271
-1.4482758620689655	-1.5862068965517242	0.45678895711898804
-1.4482758620689655	-1.4482758620689655	0.4571754038333893
-1.4482758620689655	-1.3103448275862069	0.45771488547325134
-1.4482758620689655	-1.1724137931034484	0.4584553837776184
-1.4482758620689655	-1.0344827586206897	0.4594787061214447
-1.4482758620689655	-0.896551724137931	0.4609389305114746
-1.4482758620689655	-0.7586206896551724	0.4631541669368744
-1.4482758620689655	-0.6206896551724137	0.46681398153305054
-1.4482758620689655	-0.48275862068965525	0.47338345646858215
-1.4482758620689655	-0.3448275862068966	0.48536837100982666
-1.4482758620689655	-0.2068965517241379	0.5035684108734131
-1.4482758620689655	-0.06896551724137945	0.5194178819656372
-1.4482758620689655	0.06896551724137945	0.5243052244186401
-1.4482758620689655	0.2068965517241379	0.521539032459259
-1.4482758620689655	0.34482758620689635	0.5147886276245117
-1.4482758620689655	0.48275862068965525	0.505205512046814
-1.4482758620689655	0.6206896551724137	0.4933895170688629
-1.4482758620689655	0.7586206896551726	0.4802597165107727
-1.4482758620689655	0.896551724137931	0.46710050106048584
-1.4482758620689655	1.0344827586206895	0.4552150070667267
-1.4482758620689655	1.1724137931034484	0.4455539286136627
-1.4482758620689655	1.3103448275862069	0.43854010105133057
-1.4482758620689655	1.4482758620689653	0.4340957701206207
-1.4482758620689655	1.5862068965517242	0.4317977726459503
-1.4482758620689655	1.7241379310344827	0.4310797452926636
-1.4482758620689655	1.862068965517241	0.4314006268978119
-1.4482758620689655	2.0	0.4323321282863617
		
-1.3103448275862069	-2.0	0.4577539563179016
-1.3103448275862069	-1.8620689655172413	0.45786404609680176
-1.3103448275862069	-1.7241379310344827	0.4580591917037964
-1.3103448275862069	-1.5862068965517242	0.4583587348461151
-1.3103448275862069	-1.4482758620689655	0.45878756046295166
-1.3103448275862069	-1.3103448275862069	0.459379643201828
-1.3103448275862069	-1.1724137931034484	0.46018537878990173
-1.3103448275862069	-1.0344827586206897	0.46128690242767334
-1.3103448275862069	-0.896551724137931	0.4628348648548126
-1.3103448275862069	-0.7586206896551724	0.4651349186897278
-1.3103448275862069	-0.6206896551724137	0.4688546657562256
-1.3103448275862069	-0.48275862068965525	0.47547614574432373
-1.3103448275862069	-0.3448275862068966	0.487903356552124
-1.3103448275862069	-0.2068965517241379	0.5088653564453125
-1.3103448275862069	-0.06896551724137945	0.5315833687782288
-1.3103448275862069	0.06896551724137945	0.5419248342514038
-1.3103448275862069	0.2068965517241379	0.540198802947998
-1.3103448275862069	0.34482758620689635	0.5320358276367188
-1.3103448275862069	0.48275862068965525	0.5198537707328796
-1.3103448275862069	0.6206896551724137	0.5048826336860657
-1.3103448275862069	0.7586206896551726	0.48861584067344666
-1.3103448275862069	0.896551724137931	0.47278645634651184
-1.3103448275862069	1.0344827586206895	0.45888155698776245
-1.3103448275862069	1.1724137931034484	0.4478251039981842
-1.3103448275862069	1.3103448275862069	0.4399268329143524
-1.3103448275862069	1.4482758620689653	0.4349775016307831
-1.3103448275862069	1.5862068965517242	0.4324280917644501
-1.3103448275862069	1.7241379310344827	0.43160849809646606
-1.3103448275862069	1.862068965517241	0.43190479278564453
-1.3103448275862069	2.0	0.4328448176383972
		
-1.1724137931034484	-2.0	0.45920324325561523
-1.1724137931034484	-1.8620689655172413	0.4593282639980316
-1.1724137931034484	-1.7241379310344827	0.45953890681266785
-1.1724137931034484	-1.5862068965517242	0.45985475182533264
-1.1724137931034484	-1.4482758620689655	0.46030041575431824
-1.1724137931034484	-1.3103448275862069	0.4609084129333496
-1.1724137931034484	-1.1724137931034484	0.4617238938808441
-1.1724137931034484	-1.0344827586206897	0.46281617879867554
-1.1724137931034484	-0.896551724137931	0.4643037021160126
-1.1724137931034484	-0.7586206896551724	0.46641555428504944
-1.1724137931034484	-0.6206896551724137	0.4696432054042816
-1.1724137931034484	-0.48275862068965525	0.475102037191391
-1.1724137931034484	-0.3448275862068966	0.48517537117004395
-1.1724137931034484	-0.2068965517241379	0.5031228065490723
-1.1724137931034484	-0.06896551724137945	0.5260778069496155
-1.1724137931034484	0.06896551724137945	0.5401043891906738
-1.1724137931034484	0.2068965517241379	0.5404676198959351
-1.1724137931034484	0.34482758620689635	0.532346785068512
-1.1724137931034484	0.48275862068965525	0.5191873908042908
-1.1724137931034484	0.6206896551724137	0.503034234046936
-1.1724137931034484	0.7586206896551726	0.48596277832984924
-1.1724137931034484	0.896551724137931	0.46989133954048157
-1.1724137931034484	1.0344827586206895	0.45618128776550293
-1.1724137931034484	1.1724137931034484	0.4455585181713104
-1.1724137931034484	1.3103448275862069	0.4381878077983856
-1.1724137931034484	1.4482758620689653	0.4337711036205292
-1.1724137931034484	1.5862068965517242	0.4317035377025604
-1.1724137931034484	1.7241379310344827	0.4312840700149536
-1.1724137931034484	1.862068965517241	0.4318905770778656
-1.1724137931034484	2.0	0.433058500289917
		
-1.0344827586206897	-2.0	0.46062055230140686
-1.0344827586206897	-1.8620689655172413	0.46075525879859924
-1.0344827586206897	-1.7241379310344827	0.460973858833313
-1.0344827586206897	-1.5862068965517242	0.46129554510116577
-1.0344827586206897	-1.4482758620689655	0.46174362301826477
-1.0344827586206897	-1.3103448275862069	0.4623478651046753
-1.0344827586206897	-1.1724137931034484	0.46314671635627747
-1.0344827586206897	-1.0344827586206897	0.464193731546402
-1.0344827586206897	-0.896551724137931	0.4655696749687195
-1.0344827586206897	-0.7586206896551724	0.4674120247364044
-1.0344827586206897	-0.6206896551724137	0.4699884355068207
-1.0344827586206897	-0.48275862068965525	0.47387853264808655
-1.0344827586206897	-0.3448275862068966	0.48034989833831787
-1.0344827586206897	-0.2068965517241379	0.4914800822734833
-1.0344827586206897	-0.06896551724137945	0.5070623159408569
-1.0344827586206897	0.06896551724137945	0.5191516280174255
-1.0344827586206897	0.2068965517241379	0.5211033225059509
-1.0344827586206897	0.34482758620689635	0.5147830843925476
-1.0344827586206897	0.48275862068965525	0.50328528881073
-1.0344827586206897	0.6206896551724137	0.4890439808368683
-1.0344827586206897	0.7586206896551726	0.47426262497901917
-1.0344827586206897	0.896551724137931	0.4606301784515381
-1.0344827586206897	1.0344827586206895	0.44920966029167175
-1.0344827586206897	1.1724137931034484	0.4405517876148224
-1.0344827586206897	1.3103448275862069	0.43477538228034973
-1.0344827586206897	1.4482758620689653	0.43160372972488403
-1.0344827586206897	1.5862068965517242	0.430475115776062
-1.0344827586206897	1.7241379310344827	0.4307384490966797
-1.0344827586206897	1.862068965517241	0.43182411789894104
-1.0344827586206897	2.0	0.43331706523895264
		
-0.896551724137931	-2.0	0.4620015621185303
-0.896551724137931	-1.8620689655172413	0.4621444046497345
-0.896551724137931	-1.7241379310344827	0.4623681306838989
-0.896551724137931	-1.5862068965517242	0.462691068649292
-0.896551724137931	-1.4482758620689655	0.4631352722644806
-0.896551724137931	-1.3103448275862069	0.46372780203819275
-0.896551724137931	-1.1724137931034484	0.4645019471645355
-0.896551724137931	-1.0344827586206897	0.4654995799064636
-0.896551724137931	-0.896551724137931	0.46677452325820923
-0.896551724137931	-0.7586206896551724	0.4683973789215088
-0.896551724137931	-0.6206896551724137	0.47046181559562683
-0.896551724137931	-0.48275862068965525	0.47308337688446045
-0.896551724137931	-0.3448275862068966	0.47635143995285034
-0.896551724137931	-0.2068965517241379	0.48013508319854736
-0.896551724137931	-0.06896551724137945	0.48400798439979553
-0.896551724137931	0.06896551724137945	0.4874359965324402
-0.896551724137931	0.2068965517241379	0.48826077580451965
-0.896551724137931	0.34482758620689635	0.48480185866355896
-0.896551724137931	0.48275862068965525	0.4776146411895752
-0.896551724137931	0.6206896551724137	0.4682391583919525
-0.896551724137931	0.7586206896551726	0.4582768678665161
-0.896551724137931	0.896551724137931	0.44894567131996155
-0.896551724137931	1.0344827586206895	0.44107046723365784
-0.896551724137931	1.1724137931034484	0.4351676106452942
-0.896551724137931	1.3103448275862069	0.4314418137073517
-0.896551724137931	1.4482758620689653	0.42974853515625
-0.896551724137931	1.5862068965517242	0.4296567142009735
-0.896551724137931	1.7241379310344827	0.43062588572502136
-0.896551724137931	1.862068965517241	0.43217572569847107
-0.896551724137931	2.0	0.43396130204200745
		
-0.7586206896551724	-2.0	0.4633353352546692
-0.7586206896551724	-1.8620689655172413	0.46348831057548523
-0.7586206896551724	-1.7241379310344827	0.4637185037136078
-0.7586206896551724	-1.5862068965517242	0.4640430808067322
-0.7586206896551724	-1.4482758620689655	0.46448251605033875
-0.7586206896551724	-1.3103448275862069	0.46506139636039734
-0.7586206896551724	-1.1724137931034484	0.46580931544303894
-0.7586206896551724	-1.0344827586206897	0.46676188707351685
-0.7586206896551724	-0.896551724137931	0.4679611325263977
-0.7586206896551724	-0.7586206896551724	0.4694514274597168
-0.7586206896551724	-0.6206896551724137	0.4712558686733246
-0.7586206896551724	-0.48275862068965525	0.4732750654220581
-0.7586206896551724	-0.3448275862068966	0.47489815950393677
-0.7586206896551724	-0.2068965517241379	0.47395700216293335
-0.7586206896551724	-0.06896551724137945	0.46728193759918213
-0.7586206896551724	0.06896551724137945	0.45881056785583496
-0.7586206896551724	0.2068965517241379	0.4551517367362976
-0.7586206896551724	0.34482758620689635	0.45398566126823425
-0.7586206896551724	0.48275862068965525	0.4520023763179779
-0.7586206896551724	0.6206896551724137	0.4485633671283722
-0.7586206896551724	0.7586206896551726	0.44416099786758423
-0.7586206896551724	0.896551724137931	0.4394911825656891
-0.7586206896551724	1.0344827586206895	0.4352252185344696
-0.7586206896551724	1.1724137931034484	0.4319377839565277
-0.7586206896551724	1.3103448275862069	0.43000492453575134
-0.7586206896551724	1.4482758620689653	0.4294918179512024
-0.7586206896551724	1.5862068965517242	0.43015316128730774
-0.7586206896551724	1.7241379310344827	0.43158456683158875
-0.7586206896551724	1.862068965517241	0.4333989918231964
-0.7586206896551724	2.0	0.43531671166419983
		
-0.6206896551724137	-2.0	0.46460282802581787
-0.6206896551724137	-1.8620689655172413	0.46477171778678894
-0.6206896551724137	-1.7241379310344827	0.46501410007476807
-0.6206896551724137	-1.5862068965517242	0.4653453230857849
-0.6206896551724137	-1.4482758620689655	0.4657830595970154
-0.6206896551724137	-1.3103448275862069	0.4663480222225189
-0.6206896551724137	-1.1724137931034484	0.4670642912387848
-0.6206896551724137	-1.0344827586206897	0.4679604768753052
-0.6206896551724137	-0.896551724137931	0.46907058358192444
-0.6206896551724137	-0.7586206896551724	0.4704332649707794
-0.6206896551724137	-0.6206896551724137	0.4720754027366638
-0.6206896551724137	-0.48275862068965525	0.4739191234111786
-0.6206896551724137	-0.3448275862068966	0.47533050179481506
-0.6206896551724137	-0.2068965517241379	0.47336268424987793
-0.6206896551724137	-0.06896551724137945	0.4611912667751312
-0.6206896551724137	0.06896551724137945	0.4426529109477997
-0.6206896551724137	0.2068965517241379	0.4333076477050781
-0.6206896551724137	0.34482758620689635	0.43299269676208496
-0.6206896551724137	0.48275862068965525	0.4351794421672821
-0.6206896551724137	0.6206896551724137	0.4368123412132263
-0.6206896551724137	0.7586206896551726	0.43712010979652405
-0.6206896551724137	0.896551724137931	0.43622511625289917
-0.6206896551724137	1.0344827586206895	0.43465369939804077
-0.6206896551724137	1.1724137931034484	0.4330739378929138
-0.6206896551724137	1.3103448275862069	0.43207964301109314
-0.6206896551724137	1.4482758620689653	0.4319940209388733
-0.6206896551724137	1.5862068965517242	0.43278834223747253
-0.6206896551724137	1.7241379310344827	0.4341948926448822
-0.6206896551724137	1.862068965517241	0.43590083718299866
-0.6206896551724137	2.0	0.4376675486564636
		
-0.48275862068965525	-2.0	0.46577486395835876
-0.48275862068965525	-1.8620689655172413	0.4659701883792877
-0.48275862068965525	-1.7241379310344827	0.46623584628105164
-0.48275862068965525	-1.5862068965517242	0.4665839970111847
-0.48275862068965525	-1.4482758620689655	0.4670272767543793
-0.48275862068965525	-1.3103448275862069	0.46757772564888
-0.48275862068965525	-1.1724137931034484	0.46824580430984497
-0.48275862068965525	-1.0344827586206897	0.4690385162830353
-0.48275862068965525	-0.896551724137931	0.46995726227760315
-0.48275862068965525	-0.7586206896551724	0.4709932208061218
-0.48275862068965525	-0.6206896551724137	0.47211143374443054
-0.48275862068965525	-0.48275862068965525	0.47317299246788025
-0.48275862068965525	-0.3448275862068966	0.4735333323478699
-0.48275862068965525	-0.2068965517241379	0.470082551240921
-0.48275862068965525	-0.06896551724137945	0.453228235244751
-0.48275862068965525	0.06896551724137945	0.42747554183006287
-0.48275862068965525	0.2068965517241379	0.41706132888793945
-0.48275862068965525	0.34482758620689635	0.4204025864601135
-0.48275862068965525	0.48275862068965525	0.42789849638938904
-0.48275862068965525	0.6206896551724137	0.4346919655799866
-0.48275862068965525	0.7586206896551726	0.4391078054904938
-0.48275862068965525	0.896551724137931	0.4409898817539215
-0.48275862068965525	1.0344827586206895	0.44096672534942627
-0.48275862068965525	1.1724137931034484	0.4399401545524597
-0.48275862068965525	1.3103448275862069	0.43878042697906494
-0.48275862068965525	1.4482758620689653	0.43811464309692383
-0.48275862068965525	1.5862068965517242	0.4381813406944275
-0.48275862068965525	1.7241379310344827	0.4388752281665802
-0.48275862068965525	1.862068965517241	0.43994906544685364
-0.48275862068965525	2.0	0.44117802381515503
		
-0.3448275862068966	-2.0	0.4668092429637909
-0.3448275862068966	-1.8620689655172413	0.4670470356941223
-0.3448275862068966	-1.7241379310344827	0.46735385060310364
-0.3448275862068966	-1.5862068965517242	0.4677368700504303
-0.3448275862068966	-1.4482758620689655	0.46819913387298584
-0.3448275862068966	-1.3103448275862069	0.46873557567596436
-0.3448275862068966	-1.1724137931034484	0.4693257212638855
-0.3448275862068966	-1.0344827586206897	0.46992117166519165
-0.3448275862068966	-0.896551724137931	0.4704227149486542
-0.3448275862068966	-0.7586206896551724	0.4706338346004486
-0.3448275862068966	-0.6206896551724137	0.4701506495475769
-0.3448275862068966	-0.48275862068965525	0.4680500626564026
-0.3448275862068966	-0.3448275862068966	0.46182364225387573
-0.3448275862068966	-0.2068965517241379	0.44340863823890686
-0.3448275862068966	-0.06896551724137945	0.395503968000412
-0.3448275862068966	0.06896551724137945	0.35796254873275757
-0.3448275862068966	0.2068965517241379	0.36740395426750183
-0.3448275862068966	0.34482758620689635	0.3937777280807495
-0.3448275862068966	0.48275862068965525	0.41868841648101807
-0.3448275862068966	0.6206896551724137	0.43660643696784973
-0.3448275862068966	0.7586206896551726	0.4473820924758911
-0.3448275862068966	0.896551724137931	0.4524354934692383
-0.3448275862068966	1.0344827586206895	0.4535721242427826
-0.3448275862068966	1.1724137931034484	0.4523966908454895
-0.3448275862068966	1.3103448275862069	0.4501913785934448
-0.3448275862068966	1.4482758620689653	0.44796431064605713
-0.3448275862068966	1.5862068965517242	0.4463612139225006
-0.3448275862068966	1.7241379310344827	0.44556498527526855
-0.3448275862068966	1.862068965517241	0.44543084502220154
-0.3448275862068966	2.0	0.4457211196422577
		
-0.2068965517241379	-2.0	0.4676451086997986
-0.2068965517241379	-1.8620689655172413	0.46794816851615906
-0.2068965517241379	-1.7241379310344827	0.4683228135108948
-0.2068965517241379	-1.5862068965517242	0.4687686264514923
-0.2068965517241379	-1.4482758620689655	0.4692731499671936
-0.2068965517241379	-1.3103448275862069	0.4698009490966797
-0.2068965517241379	-1.1724137931034484	0.4702736437320709
-0.2068965517241379	-1.0344827586206897	0.4705314338207245
-0.2068965517241379	-0.896551724137931	0.47025802731513977
-0.2068965517241379	-0.7586206896551724	0.46881595253944397
-0.2068965517241379	-0.6206896551724137	0.46485117077827454
-0.2068965517241379	-0.48275862068965525	0.455198734998703
-0.2068965517241379	-0.3448275862068966	0.43131858110427856
-0.2068965517241379	-0.2068965517241379	0.3663143217563629
-0.2068965517241379	-0.06896551724137945	0.21101494133472443
-0.2068965517241379	0.06896551724137945	0.16482551395893097
-0.2068965517241379	0.2068965517241379	0.23925849795341492
-0.2068965517241379	0.34482758620689635	0.3259511888027191
-0.2068965517241379	0.48275862068965525	0.39216670393943787
-0.2068965517241379	0.6206896551724137	0.43282023072242737
-0.2068965517241379	0.7586206896551726	0.4548531174659729
-0.2068965517241379	0.896551724137931	0.464948832988739
-0.2068965517241379	1.0344827586206895	0.4679233133792877
-0.2068965517241379	1.1724137931034484	0.46683651208877563
-0.2068965517241379	1.3103448275862069	0.46354255080223083
-0.2068965517241379	1.4482758620689653	0.4594382643699646
-0.2068965517241379	1.5862068965517242	0.4557269513607025
-0.2068965517241379	1.7241379310344827	0.4530642628669739
-0.2068965517241379	1.862068965517241	0.45147180557250977
-0.2068965517241379	2.0	0.45067742466926575
		
-0.06896551724137945	-2.0	0.4681939482688904
-0.06896551724137945	-1.8620689655172413	0.4685917794704437
-0.06896551724137945	-1.7241379310344827	0.4690701961517334
-0.06896551724137945	-1.5862068965517242	0.46961817145347595
-0.06896551724137945	-1.4482758620689655	0.4701998829841614
-0.06896551724137945	-1.3103448275862069	0.47073233127593994
-0.06896551724137945	-1.1724137931034484	0.47104233503341675
-0.06896551724137945	-1.0344827586206897	0.47078394889831543
-0.06896551724137945	-0.896551724137931	0.4692665934562683
-0.06896551724137945	-0.7586206896551724	0.46507829427719116
-0.06896551724137945	-0.6206896551724137	0.4551835060119629
-0.06896551724137945	-0.48275862068965525	0.4325243830680847
-0.06896551724137945	-0.3448275862068966	0.3789931833744049
-0.06896551724137945	-0.2068965517241379	0.24890975654125214
-0.06896551724137945	-0.06896551724137945	0.047528378665447235
-0.06896551724137945	0.06896551724137945	0.03272612765431404
-0.06896551724137945	0.2068965517241379	0.13115695118904114
-0.06896551724137945	0.34482758620689635	0.25948017835617065
-0.06896551724137945	0.48275862068965525	0.3621038794517517
-0.06896551724137945	0.6206896551724137	0.4226992130279541
-0.06896551724137945	0.7586206896551726	0.45383256673812866
-0.06896551724137945	0.896551724137931	0.4678795337677002
-0.06896551724137945	1.0344827586206895	0.47272637486457825
-0.06896551724137945	1.1724137931034484	0.4727441966533661
-0.06896551724137945	1.3103448275862069	0.47009411454200745
-0.06896551724137945	1.4482758620689653	0.4660690426826477
-0.06896551724137945	1.5862068965517242	0.46191948652267456
-0.06896551724137945	1.7241379310344827	0.45858484506607056
-0.06896551724137945	1.862068965517241	0.45632225275039673
-0.06896551724137945	2.0	0.4549512267112732
		
0.06896551724137945	-2.0	0.46832337975502014
0.06896551724137945	-1.8620689655172413	0.46884873509407043
0.06896551724137945	-1.7241379310344827	0.4694722592830658
0.06896551724137945	-1.5862068965517242	0.47016820311546326
0.06896551724137945	-1.4482758620689655	0.47086694836616516
0.06896551724137945	-1.3103448275862069	0.4714154899120331
0.06896551724137945	-1.1724137931034484	0.47150158882141113
0.06896551724137945	-1.0344827586206897	0.4705055058002472
0.06896551724137945	-0.896551724137931	0.46719682216644287
0.06896551724137945	-0.7586206896551724	0.4590889513492584
0.06896551724137945	-0.6206896551724137	0.44101816415786743
0.06896551724137945	-0.48275862068965525	0.40203234553337097
0.06896551724137945	-0.3448275862068966	0.3201075792312622
0.06896551724137945	-0.2068965517241379	0.171615332365036
0.06896551724137945	-0.06896551724137945	0.03142730891704559
0.06896551724137945	0.06896551724137945	0.03231499716639519
0.06896551724137945	0.2068965517241379	0.1364709734916687
0.06896551724137945	0.34482758620689635	0.27024027705192566
0.06896551724137945	0.48275862068965525	0.36754652857780457
0.06896551724137945	0.6206896551724137	0.42040589451789856
0.06896551724137945	0.7586206896551726	0.445799857378006
0.06896551724137945	0.896551724137931	0.4569745659828186
0.06896551724137945	1.0344827586206895	0.4613160490989685
0.06896551724137945	1.1724137931034484	0.4625664949417114
0.06896551724137945	1.3103448275862069	0.46243059635162354
0.06896551724137945	1.4482758620689653	0.4615723788738251
0.06896551724137945	1.5862068965517242	0.46033763885498047
0.06896551724137945	1.7241379310344827	0.45907849073410034
0.06896551724137945	1.862068965517241	0.4580521881580353
0.06896551724137945	2.0	0.4573327302932739
		
0.2068965517241379	-2.0	0.4678279459476471
0.2068965517241379	-1.8620689655172413	0.46850502490997314
0.2068965517241379	-1.7241379310344827	0.4693039357662201
0.2068965517241379	-1.5862068965517242	0.4701762795448303
0.2068965517241379	-1.4482758620689655	0.4710014760494232
0.2068965517241379	-1.3103448275862069	0.47152358293533325
0.2068965517241379	-1.1724137931034484	0.4712345004081726
0.2068965517241379	-1.0344827586206897	0.4691540598869324
0.2068965517241379	-0.896551724137931	0.4634163975715637
0.2068965517241379	-0.7586206896551724	0.45052632689476013
0.2068965517241379	-0.6206896551724137	0.4242618680000305
0.2068965517241379	-0.48275862068965525	0.37508612871170044
0.2068965517241379	-0.3448275862068966	0.2938298285007477
0.2068965517241379	-0.2068965517241379	0.18763701617717743
0.2068965517241379	-0.06896551724137945	0.11408630758523941
0.2068965517241379	0.06896551724137945	0.1579078584909439
0.2068965517241379	0.2068965517241379	0.2684844434261322
0.2068965517241379	0.34482758620689635	0.3562370240688324
0.2068965517241379	0.48275862068965525	0.4053908884525299
0.2068965517241379	0.6206896551724137	0.428436815738678
0.2068965517241379	0.7586206896551726	0.4381125569343567
0.2068965517241379	0.896551724137931	0.4419565200805664
0.2068965517241379	1.0344827586206895	0.44370386004447937
0.2068965517241379	1.1724137931034484	0.44511204957962036
0.2068965517241379	1.3103448275862069	0.4469276964664459
0.2068965517241379	1.4482758620689653	0.44925758242607117
0.2068965517241379	1.5862068965517242	0.45177507400512695
0.2068965517241379	1.7241379310344827	0.454033762216568
0.2068965517241379	1.862068965517241	0.4557744562625885
0.2068965517241379	2.0	0.4569844901561737
		
0.34482758620689635	-2.0	0.46637681126594543
0.34482758620689635	-1.8620689655172413	0.46718829870224
0.34482758620689635	-1.7241379310344827	0.4681333601474762
0.34482758620689635	-1.5862068965517242	0.4691181480884552
0.34482758620689635	-1.4482758620689655	0.4699292480945587
0.34482758620689635	-1.3103448275862069	0.47014087438583374
0.34482758620689635	-1.1724137931034484	0.4689657390117645
0.34482758620689635	-1.0344827586206897	0.4650382399559021
0.34482758620689635	-0.896551724137931	0.4561896324157715
0.34482758620689635	-0.7586206896551724	0.43950849771499634
0.34482758620689635	-0.6206896551724137	0.41231662034988403
0.34482758620689635	-0.48275862068965525	0.37417274713516235
0.34482758620689635	-0.3448275862068966	0.32864564657211304
0.34482758620689635	-0.2068965517241379	0.28976890444755554
0.34482758620689635	-0.06896551724137945	0.30137860774993896
0.34482758620689635	0.06896551724137945	0.3650720715522766
0.34482758620689635	0.2068965517241379	0.41386380791664124
0.34482758620689635	0.34482758620689635	0.4352211356163025
0.34482758620689635	0.48275862068965525	0.43937525153160095
0.34482758620689635	0.6206896551724137	0.4364216923713684
0.34482758620689635	0.7586206896551726	0.4323936700820923
0.34482758620689635	0.896551724137931	0.42962539196014404
0.34482758620689635	1.0344827586206895	0.4287036955356598
0.34482758620689635	1.1724137931034484	0.42965957522392273
0.34482758620689635	1.3103448275862069	0.43232467770576477
0.34482758620689635	1.4482758620689653	0.43634265661239624
0.34482758620689635	1.5862068965517242	0.4411417841911316
0.34482758620689635	1.7241379310344827	0.44602784514427185
0.34482758620689635	1.862068965517241	0.4503973424434662
0.34482758620689635	2.0	0.45391467213630676
		
0.48275862068965525	-2.0	0.46342697739601135
0.48275862068965525	-1.8620689655172413	0.4642347991466522
0.48275862068965525	-1.7241379310344827	0.465111643075943
0.48275862068965525	-1.5862068965517242	0.46584948897361755
0.48275862068965525	-1.4482758620689655	0.4660360515117645
0.48275862068965525	-1.3103448275862069	0.46496686339378357
0.48275862068965525	-1.1724137931034484	0.46163350343704224
0.48275862068965525	-1.0344827586206897	0.4549536108970642
0.48275862068965525	-0.896551724137931	0.44433629512786865
0.48275862068965525	-0.7586206896551724	0.4302583336830139
0.48275862068965525	-0.6206896551724137	0.4143042266368866
0.48275862068965525	-0.48275862068965525	0.3990853726863861
0.48275862068965525	-0.3448275862068966	0.3902739882469177
0.48275862068965525	-0.2068965517241379	0.4028732478618622
0.48275862068965525	-0.06896551724137945	0.4424394369125366
0.48275862068965525	0.06896551724137945	0.4723091721534729
0.48275862068965525	0.2068965517241379	0.479715496301651
0.48275862068965525	0.34482758620689635	0.4711878299713135
0.48275862068965525	0.48275862068965525	0.4552808403968811
0.48275862068965525	0.6206896551724137	0.43977656960487366
0.48275862068965525	0.7586206896551726	0.4285086691379547
0.48275862068965525	0.896551724137931	0.4218948781490326
0.48275862068965525	1.0344827586206895	0.41916587948799133
0.48275862068965525	1.1724137931034484	0.41949906945228577
0.48275862068965525	1.3103448275862069	0.42221277952194214
0.48275862068965525	1.4482758620689653	0.4266776442527771
0.48275862068965525	1.5862068965517242	0.43224000930786133
0.48275862068965525	1.7241379310344827	0.4382288455963135
0.48275862068965525	1.862068965517241	0.4440292418003082
0.48275862068965525	2.0	0.4491761028766632
		
0.6206896551724137	-2.0	0.4581279158592224
0.6206896551724137	-1.8620689655172413	0.4585297107696533
0.6206896551724137	-1.7241379310344827	0.458725243806839
0.6206896551724137	-1.5862068965517242	0.4582934081554413
0.6206896551724137	-1.4482758620689655	0.4566338360309601
0.6206896551724137	-1.3103448275862069	0.45319297909736633
0.6206896551724137	-1.1724137931034484	0.44787439703941345
0.6206896551724137	-1.0344827586206897	0.4412182867527008
0.6206896551724137	-0.896551724137931	0.434125155210495
0.6206896551724137	-0.7586206896551724	0.4275986850261688
0.6206896551724137	-0.6206896551724137	0.42302367091178894
0.6206896551724137	-0.48275862068965525	0.42334750294685364
0.6206896551724137	-0.3448275862068966	0.43573084473609924
0.6206896551724137	-0.2068965517241379	0.4679226875305176
0.6206896551724137	-0.06896551724137945	0.4983570873737335
0.6206896551724137	0.06896551724137945	0.5066391825675964
0.6206896551724137	0.2068965517241379	0.4985329210758209
0.6206896551724137	0.34482758620689635	0.48048725724220276
0.6206896551724137	0.48275862068965525	0.4592685103416443
0.6206896551724137	0.6206896551724137	0.4407012462615967
0.6206896551724137	0.7586206896551726	0.42737412452697754
0.6206896551724137	0.896551724137931	0.41927823424339294
0.6206896551724137	1.0344827586206895	0.4154852330684662
0.6206896551724137	1.1724137931034484	0.41504722833633423
0.6206896551724137	1.3103448275862069	0.41718193888664246
0.6206896551724137	1.4482758620689653	0.4212116003036499
0.6206896551724137	1.5862068965517242	0.42650043964385986
0.6206896551724137	1.7241379310344827	0.4324479103088379
0.6206896551724137	1.862068965517241	0.43851715326309204
0.6206896551724137	2.0	0.4442688226699829
		
0.7586206896551726	-2.0	0.4494789242744446
0.7586206896551726	-1.8620689655172413	0.448838472366333
0.7586206896551726	-1.7241379310344827	0.44763267040252686
0.7586206896551726	-1.5862068965517242	0.4455733001232147
0.7586206896551726	-1.4482758620689655	0.44263216853141785
0.7586206896551726	-1.3103448275862069	0.43914008140563965
0.7586206896551726	-1.1724137931034484	0.43557167053222656
0.7586206896551726	-1.0344827586206897	0.43233975768089294
0.7586206896551726	-0.896551724137931	0.4298493266105652
0.7586206896551726	-0.7586206896551724	0.4287601709365845
0.7586206896551726	-0.6206896551724137	0.4305252432823181
0.7586206896551726	-0.48275862068965525	0.43860819935798645
0.7586206896551726	-0.3448275862068966	0.4598436951637268
0.7586206896551726	-0.2068965517241379	0.4931682348251343
0.7586206896551726	-0.06896551724137945	0.511871337890625
0.7586206896551726	0.06896551724137945	0.5106416940689087
0.7586206896551726	0.2068965517241379	0.49807509779930115
0.7586206896551726	0.34482758620689635	0.4793975055217743
0.7586206896551726	0.48275862068965525	0.4595450162887573
0.7586206896551726	0.6206896551724137	0.4423559010028839
0.7586206896551726	0.7586206896551726	0.42954930663108826
0.7586206896551726	0.896551724137931	0.4212111830711365
0.7586206896551726	1.0344827586206895	0.41673144698143005
0.7586206896551726	1.1724137931034484	0.4153870642185211
0.7586206896551726	1.3103448275862069	0.4165252447128296
0.7586206896551726	1.4482758620689653	0.41956010460853577
0.7586206896551726	1.5862068965517242	0.4239411950111389
0.7586206896551726	1.7241379310344827	0.42915087938308716
0.7586206896551726	1.862068965517241	0.43472570180892944
0.7586206896551726	2.0	0.44027745723724365
		
0.896551724137931	-2.0	0.4375329911708832
0.896551724137931	-1.8620689655172413	0.4360083341598511
0.896551724137931	-1.7241379310344827	0.43436750769615173
0.896551724137931	-1.5862068965517242	0.4327528476715088
0.896551724137931	-1.4482758620689655	0.4312956631183624
0.896551724137931	-1.3103448275862069	0.4300718307495117
0.896551724137931	-1.1724137931034484	0.4291570782661438
0.896551724137931	-1.0344827586206897	0.4287089407444
0.896551724137931	-0.896551724137931	0.42906448245048523
0.896551724137931	-0.7586206896551724	0.4309397041797638
0.896551724137931	-0.6206896551724137	0.4359198212623596
0.896551724137931	-0.48275862068965525	0.44748616218566895
0.896551724137931	-0.3448275862068966	0.4706709086894989
0.896551724137931	-0.2068965517241379	0.4980908930301666
0.896551724137931	-0.06896551724137945	0.508394181728363
0.896551724137931	0.06896551724137945	0.5040810108184814
0.896551724137931	0.2068965517241379	0.492342472076416
0.896551724137931	0.34482758620689635	0.4767610728740692
0.896551724137931	0.48275862068965525	0.4604668915271759
0.896551724137931	0.6206896551724137	0.44592049717903137
0.896551724137931	0.7586206896551726	0.4344276785850525
0.896551724137931	0.896551724137931	0.4263070821762085
0.896551724137931	1.0344827586206895	0.42132750153541565
0.896551724137931	1.1724137931034484	0.41905978322029114
0.896551724137931	1.3103448275862069	0.4190453886985779
0.896551724137931	1.4482758620689653	0.42083740234375
0.896551724137931	1.5862068965517242	0.4239985942840576
0.896551724137931	1.7241379310344827	0.4281042814254761
0.896551724137931	1.862068965517241	0.4327607750892639
0.896551724137931	2.0	0.4376263916492462
		
1.0344827586206895	-2.0	0.4251377284526825
1.0344827586206895	-1.8620689655172413	0.4244050085544586
1.0344827586206895	-1.7241379310344827	0.4242739677429199
1.0344827586206895	-1.5862068965517242	0.4245467483997345
1.0344827586206895	-1.4482758620689655	0.42501741647720337
1.0344827586206895	-1.3103448275862069	0.4256106913089752
1.0344827586206895	-1.1724137931034484	0.4263935387134552
1.0344827586206895	-1.0344827586206897	0.4275657534599304
1.0344827586206895	-0.896551724137931	0.42951154708862305
1.0344827586206895	-0.7586206896551724	0.4329882860183716
1.0344827586206895	-0.6206896551724137	0.43958786129951477
1.0344827586206895	-0.48275862068965525	0.4524366855621338
1.0344827586206895	-0.3448275862068966	0.47407636046409607
1.0344827586206895	-0.2068965517241379	0.4941251277923584
1.0344827586206895	-0.06896551724137945	0.499688982963562
1.0344827586206895	0.06896551724137945	0.4957544505596161
1.0344827586206895	0.2068965517241379	0.4869832694530487
1.0344827586206895	0.34482758620689635	0.47538432478904724
1.0344827586206895	0.48275862068965525	0.46279001235961914
1.0344827586206895	0.6206896551724137	0.4508773982524872
1.0344827586206895	0.7586206896551726	0.44078636169433594
1.0344827586206895	0.896551724137931	0.43304282426834106
1.0344827586206895	1.0344827586206895	0.42771831154823303
1.0344827586206895	1.1724137931034484	0.4246380925178528
1.0344827586206895	1.3103448275862069	0.4235256612300873
1.0344827586206895	1.4482758620689653	0.4240693151950836
1.0344827586206895	1.5862068965517242	0.4259431064128876
1.0344827586206895	1.7241379310344827	0.42881572246551514
1.0344827586206895	1.862068965517241	0.4323653280735016
1.0344827586206895	2.0	0.4362981617450714
		
1.1724137931034484	-2.0	0.41574740409851074
1.1724137931034484	-1.8620689655172413	0.4167879819869995
1.1724137931034484	-1.7241379310344827	0.4183519780635834
1.1724137931034484	-1.5862068965517242	0.42004984617233276
1.1724137931034484	-1.4482758620689655	0.4217086434364319
1.1724137931034484	-1.3103448275862069	0.4233410060405731
1.1724137931034484	-1.1724137931034484	0.42507699131965637
1.1724137931034484	-1.0344827586206897	0.4271455407142639
1.1724137931034484	-0.896551724137931	0.4299369156360626
1.1724137931034484	-0.7586206896551724	0.4341968595981598
1.1724137931034484	-0.6206896551724137	0.44143253564834595
1.1724137931034484	-0.48275862068965525	0.4541720151901245
1.1724137931034484	-0.3448275862068966	0.472515344619751
1.1724137931034484	-0.2068965517241379	0.4864804744720459
1.1724137931034484	-0.06896551724137945	0.4902834892272949
1.1724137931034484	0.06896551724137945	0.4882354438304901
1.1724137931034484	0.2068965517241379	0.4828234314918518
1.1724137931034484	0.34482758620689635	0.47496768832206726
1.1724137931034484	0.48275862068965525	0.4656815230846405
1.1724137931034484	0.6206896551724137	0.456159770488739
1.1724137931034484	0.7586206896551726	0.4474398195743561
1.1724137931034484	0.896551724137931	0.4401886463165283
1.1724137931034484	1.0344827586206895	0.43469882011413574
1.1724137931034484	1.1724137931034484	0.43099701404571533
1.1724137931034484	1.3103448275862069	0.4289608895778656
1.1724137931034484	1.4482758620689653	0.42839595675468445
1.1724137931034484	1.5862068965517242	0.429072767496109
1.1724137931034484	1.7241379310344827	0.4307442903518677
1.1724137931034484	1.862068965517241	0.4331585168838501
1.1724137931034484	2.0	0.4360731244087219
		
1.3103448275862069	-2.0	0.4098019599914551
1.3103448275862069	-1.8620689655172413	0.4122399091720581
1.3103448275862069	-1.7241379310344827	0.41483834385871887
1.3103448275862069	-1.5862068965517242	0.4173111021518707
1.3103448275862069	-1.4482758620689655	0.41960272192955017
1.3103448275862069	-1.3103448275862069	0.4217887818813324
1.3103448275862069	-1.1724137931034484	0.4240138828754425
1.3103448275862069	-1.0344827586206897	0.42649251222610474
1.3103448275862069	-0.896551724137931	0.42958343029022217
1.3103448275862069	-0.7586206896551724	0.4339803457260132
1.3103448275862069	-0.6206896551724137	0.44103938341140747
1.3103448275862069	-0.48275862068965525	0.4525839686393738
1.3103448275862069	-0.3448275862068966	0.46713367104530334
1.3103448275862069	-0.2068965517241379	0.477299302816391
1.3103448275862069	-0.06896551724137945	0.48117944598197937
1.3103448275862069	0.06896551724137945	0.48140719532966614
1.3103448275862069	0.2068965517241379	0.47908419370651245
1.3103448275862069	0.34482758620689635	0.47449570894241333
1.3103448275862069	0.48275862068965525	0.46813416481018066
1.3103448275862069	0.6206896551724137	0.4608319103717804
1.3103448275862069	0.7586206896551726	0.45350587368011475
1.3103448275862069	0.896551724137931	0.4468943476676941
1.3103448275862069	1.0344827586206895	0.44144654273986816
1.3103448275862069	1.1724137931034484	0.437350332736969
1.3103448275862069	1.3103448275862069	0.43461477756500244
1.3103448275862069	1.4482758620689653	0.4331468343734741
1.3103448275862069	1.5862068965517242	0.43279919028282166
1.3103448275862069	1.7241379310344827	0.43339645862579346
1.3103448275862069	1.862068965517241	0.4347494840621948
1.3103448275862069	2.0	0.4366671144962311
		
1.4482758620689653	-2.0	0.4060039520263672
1.4482758620689653	-1.8620689655172413	0.4092332422733307
1.4482758620689653	-1.7241379310344827	0.4123578667640686
1.4482758620689653	-1.5862068965517242	0.41521623730659485
1.4482758620689653	-1.4482758620689655	0.4178164303302765
1.4482758620689653	-1.3103448275862069	0.4202425181865692
1.4482758620689653	-1.1724137931034484	0.422614723443985
1.4482758620689653	-1.0344827586206897	0.42510363459587097
1.4482758620689653	-0.896551724137931	0.42801085114479065
1.4482758620689653	-0.7586206896551724	0.4319533705711365
1.4482758620689653	-0.6206896551724137	0.4381200075149536
1.4482758620689653	-0.48275862068965525	0.447782963514328
1.4482758620689653	-0.3448275862068966	0.4591379165649414
1.4482758620689653	-0.2068965517241379	0.46755820512771606
1.4482758620689653	-0.06896551724137945	0.4723514914512634
1.4482758620689653	0.06896551724137945	0.474724143743515
1.4482758620689653	0.2068965517241379	0.4750351905822754
1.4482758620689653	0.34482758620689635	0.47323641180992126
1.4482758620689653	0.48275862068965525	0.4694805145263672
1.4482758620689653	0.6206896551724137	0.4642930328845978
1.4482758620689653	0.7586206896551726	0.4584297835826874
1.4482758620689653	0.896551724137931	0.4526304304599762
1.4482758620689653	1.0344827586206895	0.44744497537612915
1.4482758620689653	1.1724137931034484	0.44318968057632446
1.4482758620689653	1.3103448275862069	0.43998920917510986
1.4482758620689653	1.4482758620689653	0.4378417432308197
1.4482758620689653	1.5862068965517242	0.4366724491119385
1.4482758620689653	1.7241379310344827	0.436367005109787
1.4482758620689653	1.862068965517241	0.4367903470993042
1.4482758620689653	2.0	0.4377981424331665
		
1.5862068965517242	-2.0	0.4032980501651764
1.5862068965517242	-1.8620689655172413	0.40691912174224854
1.5862068965517242	-1.7241379310344827	0.4102870225906372
1.5862068965517242	-1.5862068965517242	0.4133082926273346
1.5862068965517242	-1.4482758620689655	0.4160018265247345
1.5862068965517242	-1.3103448275862069	0.418425589799881
1.5862068965517242	-1.1724137931034484	0.42065250873565674
1.5862068965517242	-1.0344827586206897	0.42279261350631714
1.5862068965517242	-0.896551724137931	0.4250790774822235
1.5862068965517242	-0.7586206896551724	0.42806118726730347
1.5862068965517242	-0.6206896551724137	0.4328530430793762
1.5862068965517242	-0.48275862068965525	0.4405820369720459
1.5862068965517242	-0.3448275862068966	0.4499150514602661
1.5862068965517242	-0.2068965517241379	0.4578843414783478
1.5862068965517242	-0.06896551724137945	0.4637775719165802
1.5862068965517242	0.06896551724137945	0.4679405987262726
1.5862068965517242	0.2068965517241379	0.47038552165031433
1.5862068965517242	0.34482758620689635	0.47090944647789
1.5862068965517242	0.48275862068965525	0.4694490432739258
1.5862068965517242	0.6206896551724137	0.4662691354751587
1.5862068965517242	0.7586206896551726	0.4619310796260834
1.5862068965517242	0.896551724137931	0.4571094810962677
1.5862068965517242	1.0344827586206895	0.4523986279964447
1.5862068965517242	1.1724137931034484	0.44821035861968994
1.5862068965517242	1.3103448275862069	0.44476982951164246
1.5862068965517242	1.4482758620689653	0.44215986132621765
1.5862068965517242	1.5862068965517242	0.44037267565727234
1.5862068965517242	1.7241379310344827	0.43934816122055054
1.5862068965517242	1.862068965517241	0.43899768590927124
1.5862068965517242	2.0	0.4392181932926178
		
1.7241379310344827	-2.0	0.4012329876422882
1.7241379310344827	-1.8620689655172413	0.40502095222473145
1.7241379310344827	-1.7241379310344827	0.4084697365760803
1.7241379310344827	-1.5862068965517242	0.41150420904159546
1.7241379310344827	-1.4482758620689655	0.4141218662261963
1.7241379310344827	-1.3103448275862069	0.4163362383842468
1.7241379310344827	-1.1724137931034484	0.4181622266769409
1.7241379310344827	-1.0344827586206897	0.41964492201805115
1.7241379310344827	-0.896551724137931	0.42096129059791565
1.7241379310344827	-0.7586206896551724	0.42266181111335754
1.7241379310344827	-0.6206896551724137	0.42599883675575256
1.7241379310344827	-0.48275862068965525	0.43231913447380066
1.7241379310344827	-0.3448275862068966	0.44070616364479065
1.7241379310344827	-0.2068965517241379	0.44878318905830383
1.7241379310344827	-0.06896551724137945	0.45561087131500244
1.7241379310344827	0.06896551724137945	0.461124062538147
1.7241379310344827	0.2068965517241379	0.4651983976364136
1.7241379310344827	0.34482758620689635	0.4675779640674591
1.7241379310344827	0.48275862068965525	0.4680735468864441
1.7241379310344827	0.6206896551724137	0.46674224734306335
1.7241379310344827	0.7586206896551726	0.4639398753643036
1.7241379310344827	0.896551724137931	0.4602215588092804
1.7241379310344827	1.0344827586206895	0.45616868138313293
1.7241379310344827	1.1724137931034484	0.45225080847740173
1.7241379310344827	1.3103448275862069	0.44877520203590393
1.7241379310344827	1.4482758620689653	0.44590234756469727
1.7241379310344827	1.5862068965517242	0.44368767738342285
1.7241379310344827	1.7241379310344827	0.4421215057373047
1.7241379310344827	1.862068965517241	0.44115662574768066
1.7241379310344827	2.0	0.4407258629798889
		
1.862068965517241	-2.0	0.3997728228569031
1.862068965517241	-1.8620689655172413	0.40359336137771606
1.862068965517241	-1.7241379310344827	0.40701228380203247
1.862068965517241	-1.5862068965517242	0.40994179248809814
1.862068965517241	-1.4482758620689655	0.41234126687049866
1.862068965517241	-1.3103448275862069	0.4141727089881897
1.862068965517241	-1.1724137931034484	0.41539260745048523
1.862068965517241	-1.0344827586206897	0.41599223017692566
1.862068965517241	-0.896551724137931	0.41613778471946716
1.862068965517241	-0.7586206896551724	0.41651561856269836
1.862068965517241	-0.6206896551724137	0.4187377691268921
1.862068965517241	-0.48275862068965525	0.42436084151268005
1.862068965517241	-0.3448275862068966	0.43241196870803833
1.862068965517241	-0.2068965517241379	0.4406616687774658
1.862068965517241	-0.06896551724137945	0.44809916615486145
1.862068965517241	0.06896551724137945	0.45450839400291443
1.862068965517241	0.2068965517241379	0.4597280025482178
1.862068965517241	0.34482758620689635	0.4635019898414612
1.862068965517241	0.48275862068965525	0.4655807316303253
1.862068965517241	0.6206896551724137	0.4658719301223755
1.862068965517241	0.7586206896551726	0.4645397663116455
1.862068965517241	0.896551724137931	0.4619865119457245
1.862068965517241	1.0344827586206895	0.458728551864624
1.862068965517241	1.1724137931034484	0.45525088906288147
1.862068965517241	1.3103448275862069	0.45191866159439087
1.862068965517241	1.4482758620689653	0.44895949959754944
1.862068965517241	1.5862068965517242	0.4464883506298065
1.862068965517241	1.7241379310344827	0.4445430636405945
1.862068965517241	1.862068965517241	0.4431148171424866
1.862068965517241	2.0	0.4421682059764862
		
2.0	-2.0	0.3991102874279022
2.0	-1.8620689655172413	0.402870237827301
2.0	-1.7241379310344827	0.4061720371246338
2.0	-1.5862068965517242	0.40889886021614075
2.0	-1.4482758620689655	0.41096657514572144
2.0	-1.3103448275862069	0.4122868776321411
2.0	-1.1724137931034484	0.4127676784992218
2.0	-1.0344827586206897	0.4123757779598236
2.0	-0.896551724137931	0.41134580969810486
2.0	-0.7586206896551724	0.41065332293510437
2.0	-0.6206896551724137	0.4123130738735199
2.0	-0.48275862068965525	0.41772982478141785
2.0	-0.3448275862068966	0.42558732628822327
2.0	-0.2068965517241379	0.4338168501853943
2.0	-0.06896551724137945	0.44149354100227356
2.0	0.06896551724137945	0.4483715295791626
2.0	0.2068965517241379	0.45429208874702454
2.0	0.34482758620689635	0.4590219557285309
2.0	0.48275862068965525	0.462295264005661
2.0	0.6206896551724137	0.4639260470867157
2.0	0.7586206896551726	0.4639204740524292
2.0	0.896551724137931	0.4625190198421478
2.0	1.0344827586206895	0.46013396978378296
2.0	1.1724137931034484	0.4572233557701111
2.0	1.3103448275862069	0.4541810154914856
2.0	1.4482758620689653	0.4512864947319031
2.0	1.5862068965517242	0.44870761036872864
2.0	1.7241379310344827	0.4465272128582001
2.0	1.862068965517241	0.4447724223136902
2.0	2.0	0.4434368312358856
		


==> data/Multi_channel_CNN_Linear_Landscape.dat <==
Y	X	Z
-2.0	-2.0	0.4653456509113312
-2.0	-1.8620689655172413	0.34666839241981506
-2.0	-1.7241379310344827	0.2921142280101776
-2.0	-1.5862068965517242	0.26967963576316833
-2.0	-1.4482758620689655	0.25851383805274963
-2.0	-1.3103448275862069	0.25325649976730347
-2.0	-1.1724137931034484	0.25133779644966125
-2.0	-1.0344827586206897	0.25024035573005676
-2.0	-0.896551724137931	0.24976746737957
-2.0	-0.7586206896551724	0.2502836287021637
-2.0	-0.6206896551724137	0.2502693831920624
-2.0	-0.48275862068965525	0.2501657009124756
-2.0	-0.3448275862068966	0.25009435415267944
-2.0	-0.2068965517241379	0.24989236891269684
-2.0	-0.06896551724137945	0.24982145428657532
-2.0	0.06896551724137945	0.2500271797180176
-2.0	0.2068965517241379	0.24999484419822693
-2.0	0.34482758620689635	0.24990159273147583
-2.0	0.48275862068965525	0.2498089075088501
-2.0	0.6206896551724137	0.24973134696483612
-2.0	0.7586206896551726	0.24997252225875854
-2.0	0.896551724137931	0.2496928572654724
-2.0	1.0344827586206895	0.2497449666261673
-2.0	1.1724137931034484	0.2496233582496643
-2.0	1.3103448275862069	0.24915236234664917
-2.0	1.4482758620689653	0.24910478293895721
-2.0	1.5862068965517242	0.2488359659910202
-2.0	1.7241379310344827	0.24817544221878052
-2.0	1.862068965517241	0.24713154137134552
-2.0	2.0	0.24602165818214417
		
-1.8620689655172413	-2.0	0.3641590476036072
-1.8620689655172413	-1.8620689655172413	0.30373311042785645
-1.8620689655172413	-1.7241379310344827	0.2725236713886261
-1.8620689655172413	-1.5862068965517242	0.2589120864868164
-1.8620689655172413	-1.4482758620689655	0.2540445923805237
-1.8620689655172413	-1.3103448275862069	0.2516857981681824
-1.8620689655172413	-1.1724137931034484	0.2508541941642761
-1.8620689655172413	-1.0344827586206897	0.25039875507354736
-1.8620689655172413	-0.896551724137931	0.24964383244514465
-1.8620689655172413	-0.7586206896551724	0.24987049400806427
-1.8620689655172413	-0.6206896551724137	0.25020772218704224
-1.8620689655172413	-0.48275862068965525	0.25006428360939026
-1.8620689655172413	-0.3448275862068966	0.24999526143074036
-1.8620689655172413	-0.2068965517241379	0.24994206428527832
-1.8620689655172413	-0.06896551724137945	0.24991290271282196
-1.8620689655172413	0.06896551724137945	0.2499765306711197
-1.8620689655172413	0.2068965517241379	0.24999019503593445
-1.8620689655172413	0.34482758620689635	0.2498769760131836
-1.8620689655172413	0.48275862068965525	0.24984949827194214
-1.8620689655172413	0.6206896551724137	0.2498607039451599
-1.8620689655172413	0.7586206896551726	0.24990230798721313
-1.8620689655172413	0.896551724137931	0.2497594803571701
-1.8620689655172413	1.0344827586206895	0.24976405501365662
-1.8620689655172413	1.1724137931034484	0.2496112734079361
-1.8620689655172413	1.3103448275862069	0.24940097332000732
-1.8620689655172413	1.4482758620689653	0.24912326037883759
-1.8620689655172413	1.5862068965517242	0.24854059517383575
-1.8620689655172413	1.7241379310344827	0.24766339361667633
-1.8620689655172413	1.862068965517241	0.24690291285514832
-1.8620689655172413	2.0	0.24585990607738495
		
-1.7241379310344827	-2.0	0.31898221373558044
-1.7241379310344827	-1.8620689655172413	0.27488529682159424
-1.7241379310344827	-1.7241379310344827	0.2605883479118347
-1.7241379310344827	-1.5862068965517242	0.25448668003082275
-1.7241379310344827	-1.4482758620689655	0.2516995966434479
-1.7241379310344827	-1.3103448275862069	0.2501552700996399
-1.7241379310344827	-1.1724137931034484	0.25016817450523376
-1.7241379310344827	-1.0344827586206897	0.25039243698120117
-1.7241379310344827	-0.896551724137931	0.2500087022781372
-1.7241379310344827	-0.7586206896551724	0.2498757243156433
-1.7241379310344827	-0.6206896551724137	0.2500905990600586
-1.7241379310344827	-0.48275862068965525	0.2500154674053192
-1.7241379310344827	-0.3448275862068966	0.2499302476644516
-1.7241379310344827	-0.2068965517241379	0.24998633563518524
-1.7241379310344827	-0.06896551724137945	0.24996665120124817
-1.7241379310344827	0.06896551724137945	0.24997548758983612
-1.7241379310344827	0.2068965517241379	0.24999478459358215
-1.7241379310344827	0.34482758620689635	0.2499198019504547
-1.7241379310344827	0.48275862068965525	0.2498670071363449
-1.7241379310344827	0.6206896551724137	0.24991609156131744
-1.7241379310344827	0.7586206896551726	0.24985331296920776
-1.7241379310344827	0.896551724137931	0.24984130263328552
-1.7241379310344827	1.0344827586206895	0.24993479251861572
-1.7241379310344827	1.1724137931034484	0.24959228932857513
-1.7241379310344827	1.3103448275862069	0.249386727809906
-1.7241379310344827	1.4482758620689653	0.2490433007478714
-1.7241379310344827	1.5862068965517242	0.24858024716377258
-1.7241379310344827	1.7241379310344827	0.24808895587921143
-1.7241379310344827	1.862068965517241	0.24716304242610931
-1.7241379310344827	2.0	0.24587692320346832
		
-1.5862068965517242	-2.0	0.2896544933319092
-1.5862068965517242	-1.8620689655172413	0.26181840896606445
-1.5862068965517242	-1.7241379310344827	0.25300538539886475
-1.5862068965517242	-1.5862068965517242	0.25129076838493347
-1.5862068965517242	-1.4482758620689655	0.25088414549827576
-1.5862068965517242	-1.3103448275862069	0.25030454993247986
-1.5862068965517242	-1.1724137931034484	0.2499098777770996
-1.5862068965517242	-1.0344827586206897	0.25034162402153015
-1.5862068965517242	-0.896551724137931	0.2501804530620575
-1.5862068965517242	-0.7586206896551724	0.2499666064977646
-1.5862068965517242	-0.6206896551724137	0.25002822279930115
-1.5862068965517242	-0.48275862068965525	0.2500329315662384
-1.5862068965517242	-0.3448275862068966	0.2499205768108368
-1.5862068965517242	-0.2068965517241379	0.2499697506427765
-1.5862068965517242	-0.06896551724137945	0.24999085068702698
-1.5862068965517242	0.06896551724137945	0.24998824298381805
-1.5862068965517242	0.2068965517241379	0.24999791383743286
-1.5862068965517242	0.34482758620689635	0.2499491423368454
-1.5862068965517242	0.48275862068965525	0.2499244660139084
-1.5862068965517242	0.6206896551724137	0.24991045892238617
-1.5862068965517242	0.7586206896551726	0.24988779425621033
-1.5862068965517242	0.896551724137931	0.24994584918022156
-1.5862068965517242	1.0344827586206895	0.24984467029571533
-1.5862068965517242	1.1724137931034484	0.24971576035022736
-1.5862068965517242	1.3103448275862069	0.24954158067703247
-1.5862068965517242	1.4482758620689653	0.24922741949558258
-1.5862068965517242	1.5862068965517242	0.24893108010292053
-1.5862068965517242	1.7241379310344827	0.24843737483024597
-1.5862068965517242	1.862068965517241	0.2475142478942871
-1.5862068965517242	2.0	0.24623528122901917
		
-1.4482758620689655	-2.0	0.2764650285243988
-1.4482758620689655	-1.8620689655172413	0.25792407989501953
-1.4482758620689655	-1.7241379310344827	0.2502126693725586
-1.4482758620689655	-1.5862068965517242	0.24931158125400543
-1.4482758620689655	-1.4482758620689655	0.24973849952220917
-1.4482758620689655	-1.3103448275862069	0.25023970007896423
-1.4482758620689655	-1.1724137931034484	0.250167578458786
-1.4482758620689655	-1.0344827586206897	0.2502979636192322
-1.4482758620689655	-0.896551724137931	0.2501819431781769
-1.4482758620689655	-0.7586206896551724	0.25008833408355713
-1.4482758620689655	-0.6206896551724137	0.250124990940094
-1.4482758620689655	-0.48275862068965525	0.2500555217266083
-1.4482758620689655	-0.3448275862068966	0.24999837577342987
-1.4482758620689655	-0.2068965517241379	0.2499862015247345
-1.4482758620689655	-0.06896551724137945	0.2499803602695465
-1.4482758620689655	0.06896551724137945	0.2499740868806839
-1.4482758620689655	0.2068965517241379	0.2499937117099762
-1.4482758620689655	0.34482758620689635	0.24996888637542725
-1.4482758620689655	0.48275862068965525	0.24995015561580658
-1.4482758620689655	0.6206896551724137	0.24994364380836487
-1.4482758620689655	0.7586206896551726	0.24993151426315308
-1.4482758620689655	0.896551724137931	0.24991698563098907
-1.4482758620689655	1.0344827586206895	0.24987927079200745
-1.4482758620689655	1.1724137931034484	0.24980542063713074
-1.4482758620689655	1.3103448275862069	0.24968531727790833
-1.4482758620689655	1.4482758620689653	0.2494569569826126
-1.4482758620689655	1.5862068965517242	0.2492142617702484
-1.4482758620689655	1.7241379310344827	0.2488059550523758
-1.4482758620689655	1.862068965517241	0.2482350915670395
-1.4482758620689655	2.0	0.2475878745317459
		
-1.3103448275862069	-2.0	0.26704108715057373
-1.3103448275862069	-1.8620689655172413	0.2548454999923706
-1.3103448275862069	-1.7241379310344827	0.25100934505462646
-1.3103448275862069	-1.5862068965517242	0.24982208013534546
-1.3103448275862069	-1.4482758620689655	0.2498028576374054
-1.3103448275862069	-1.3103448275862069	0.2500114142894745
-1.3103448275862069	-1.1724137931034484	0.25014954805374146
-1.3103448275862069	-1.0344827586206897	0.250155508518219
-1.3103448275862069	-0.896551724137931	0.25018781423568726
-1.3103448275862069	-0.7586206896551724	0.2501389682292938
-1.3103448275862069	-0.6206896551724137	0.2501279413700104
-1.3103448275862069	-0.48275862068965525	0.2500457763671875
-1.3103448275862069	-0.3448275862068966	0.2500111162662506
-1.3103448275862069	-0.2068965517241379	0.24998733401298523
-1.3103448275862069	-0.06896551724137945	0.24998119473457336
-1.3103448275862069	0.06896551724137945	0.2499857395887375
-1.3103448275862069	0.2068965517241379	0.24999961256980896
-1.3103448275862069	0.34482758620689635	0.24998489022254944
-1.3103448275862069	0.48275862068965525	0.24997374415397644
-1.3103448275862069	0.6206896551724137	0.249965637922287
-1.3103448275862069	0.7586206896551726	0.2499513179063797
-1.3103448275862069	0.896551724137931	0.24993833899497986
-1.3103448275862069	1.0344827586206895	0.24993009865283966
-1.3103448275862069	1.1724137931034484	0.24988575279712677
-1.3103448275862069	1.3103448275862069	0.24979154765605927
-1.3103448275862069	1.4482758620689653	0.24966812133789062
-1.3103448275862069	1.5862068965517242	0.24952751398086548
-1.3103448275862069	1.7241379310344827	0.24930185079574585
-1.3103448275862069	1.862068965517241	0.24900704622268677
-1.3103448275862069	2.0	0.24872863292694092
		
-1.1724137931034484	-2.0	0.26401442289352417
-1.1724137931034484	-1.8620689655172413	0.25416454672813416
-1.1724137931034484	-1.7241379310344827	0.2506837546825409
-1.1724137931034484	-1.5862068965517242	0.24982702732086182
-1.1724137931034484	-1.4482758620689655	0.25003668665885925
-1.1724137931034484	-1.3103448275862069	0.25013214349746704
-1.1724137931034484	-1.1724137931034484	0.25010085105895996
-1.1724137931034484	-1.0344827586206897	0.2500438392162323
-1.1724137931034484	-0.896551724137931	0.25008124113082886
-1.1724137931034484	-0.7586206896551724	0.2500903010368347
-1.1724137931034484	-0.6206896551724137	0.25007233023643494
-1.1724137931034484	-0.48275862068965525	0.2500344514846802
-1.1724137931034484	-0.3448275862068966	0.2500109076499939
-1.1724137931034484	-0.2068965517241379	0.24998712539672852
-1.1724137931034484	-0.06896551724137945	0.24998144805431366
-1.1724137931034484	0.06896551724137945	0.24999211728572845
-1.1724137931034484	0.2068965517241379	0.2499992549419403
-1.1724137931034484	0.34482758620689635	0.24999035894870758
-1.1724137931034484	0.48275862068965525	0.24998565018177032
-1.1724137931034484	0.6206896551724137	0.24997907876968384
-1.1724137931034484	0.7586206896551726	0.24997197091579437
-1.1724137931034484	0.896551724137931	0.24997904896736145
-1.1724137931034484	1.0344827586206895	0.2499709576368332
-1.1724137931034484	1.1724137931034484	0.24994061887264252
-1.1724137931034484	1.3103448275862069	0.24989855289459229
-1.1724137931034484	1.4482758620689653	0.2498362511396408
-1.1724137931034484	1.5862068965517242	0.2497827261686325
-1.1724137931034484	1.7241379310344827	0.24969978630542755
-1.1724137931034484	1.862068965517241	0.24963216483592987
-1.1724137931034484	2.0	0.2495131939649582
		
-1.0344827586206897	-2.0	0.26065579056739807
-1.0344827586206897	-1.8620689655172413	0.25477445125579834
-1.0344827586206897	-1.7241379310344827	0.25128209590911865
-1.0344827586206897	-1.5862068965517242	0.2501211166381836
-1.0344827586206897	-1.4482758620689655	0.249851793050766
-1.0344827586206897	-1.3103448275862069	0.25006136298179626
-1.0344827586206897	-1.1724137931034484	0.25005707144737244
-1.0344827586206897	-1.0344827586206897	0.2500210702419281
-1.0344827586206897	-0.896551724137931	0.2500256597995758
-1.0344827586206897	-0.7586206896551724	0.25005051493644714
-1.0344827586206897	-0.6206896551724137	0.2500497102737427
-1.0344827586206897	-0.48275862068965525	0.25003305077552795
-1.0344827586206897	-0.3448275862068966	0.25000643730163574
-1.0344827586206897	-0.2068965517241379	0.24998843669891357
-1.0344827586206897	-0.06896551724137945	0.2499881088733673
-1.0344827586206897	0.06896551724137945	0.24999798834323883
-1.0344827586206897	0.2068965517241379	0.25
-1.0344827586206897	0.34482758620689635	0.24999429285526276
-1.0344827586206897	0.48275862068965525	0.24999263882637024
-1.0344827586206897	0.6206896551724137	0.2499905228614807
-1.0344827586206897	0.7586206896551726	0.24998944997787476
-1.0344827586206897	0.896551724137931	0.24999333918094635
-1.0344827586206897	1.0344827586206895	0.24998894333839417
-1.0344827586206897	1.1724137931034484	0.24998357892036438
-1.0344827586206897	1.3103448275862069	0.2499707192182541
-1.0344827586206897	1.4482758620689653	0.24996182322502136
-1.0344827586206897	1.5862068965517242	0.24993941187858582
-1.0344827586206897	1.7241379310344827	0.24990296363830566
-1.0344827586206897	1.862068965517241	0.24985890090465546
-1.0344827586206897	2.0	0.2497541904449463
		
-0.896551724137931	-2.0	0.25537827610969543
-0.896551724137931	-1.8620689655172413	0.2533983588218689
-0.896551724137931	-1.7241379310344827	0.25176429748535156
-0.896551724137931	-1.5862068965517242	0.25066861510276794
-0.896551724137931	-1.4482758620689655	0.25009995698928833
-0.896551724137931	-1.3103448275862069	0.24993646144866943
-0.896551724137931	-1.1724137931034484	0.2500004470348358
-0.896551724137931	-1.0344827586206897	0.2500176429748535
-0.896551724137931	-0.896551724137931	0.2500108778476715
-0.896551724137931	-0.7586206896551724	0.2500263452529907
-0.896551724137931	-0.6206896551724137	0.25003015995025635
-0.896551724137931	-0.48275862068965525	0.25002890825271606
-0.896551724137931	-0.3448275862068966	0.25000396370887756
-0.896551724137931	-0.2068965517241379	0.24999244511127472
-0.896551724137931	-0.06896551724137945	0.2499920129776001
-0.896551724137931	0.06896551724137945	0.24999842047691345
-0.896551724137931	0.2068965517241379	0.2499999701976776
-0.896551724137931	0.34482758620689635	0.24999679625034332
-0.896551724137931	0.48275862068965525	0.24999703466892242
-0.896551724137931	0.6206896551724137	0.24999713897705078
-0.896551724137931	0.7586206896551726	0.249998077750206
-0.896551724137931	0.896551724137931	0.24999947845935822
-0.896551724137931	1.0344827586206895	0.2500002980232239
-0.896551724137931	1.1724137931034484	0.24999777972698212
-0.896551724137931	1.3103448275862069	0.24999484419822693
-0.896551724137931	1.4482758620689653	0.2499951720237732
-0.896551724137931	1.5862068965517242	0.24998359382152557
-0.896551724137931	1.7241379310344827	0.24994736909866333
-0.896551724137931	1.862068965517241	0.2499140501022339
-0.896551724137931	2.0	0.24989613890647888
		
-0.7586206896551724	-2.0	0.2536953091621399
-0.7586206896551724	-1.8620689655172413	0.2516219913959503
-0.7586206896551724	-1.7241379310344827	0.2508556842803955
-0.7586206896551724	-1.5862068965517242	0.25035104155540466
-0.7586206896551724	-1.4482758620689655	0.25011369585990906
-0.7586206896551724	-1.3103448275862069	0.2500607967376709
-0.7586206896551724	-1.1724137931034484	0.25001174211502075
-0.7586206896551724	-1.0344827586206897	0.24999286234378815
-0.7586206896551724	-0.896551724137931	0.25000396370887756
-0.7586206896551724	-0.7586206896551724	0.25001171231269836
-0.7586206896551724	-0.6206896551724137	0.2500194311141968
-0.7586206896551724	-0.48275862068965525	0.25001582503318787
-0.7586206896551724	-0.3448275862068966	0.2500033676624298
-0.7586206896551724	-0.2068965517241379	0.24999810755252838
-0.7586206896551724	-0.06896551724137945	0.24999698996543884
-0.7586206896551724	0.06896551724137945	0.24999897181987762
-0.7586206896551724	0.2068965517241379	0.24999792873859406
-0.7586206896551724	0.34482758620689635	0.24999797344207764
-0.7586206896551724	0.48275862068965525	0.24999859929084778
-0.7586206896551724	0.6206896551724137	0.24999871850013733
-0.7586206896551724	0.7586206896551726	0.24999845027923584
-0.7586206896551724	0.896551724137931	0.25
-0.7586206896551724	1.0344827586206895	0.24999983608722687
-0.7586206896551724	1.1724137931034484	0.25
-0.7586206896551724	1.3103448275862069	0.25
-0.7586206896551724	1.4482758620689653	0.25
-0.7586206896551724	1.5862068965517242	0.25
-0.7586206896551724	1.7241379310344827	0.25
-0.7586206896551724	1.862068965517241	0.24999229609966278
-0.7586206896551724	2.0	0.24981066584587097
		
-0.6206896551724137	-2.0	0.2521301507949829
-0.6206896551724137	-1.8620689655172413	0.25109872221946716
-0.6206896551724137	-1.7241379310344827	0.2505839467048645
-0.6206896551724137	-1.5862068965517242	0.25024476647377014
-0.6206896551724137	-1.4482758620689655	0.25009438395500183
-0.6206896551724137	-1.3103448275862069	0.2500607967376709
-0.6206896551724137	-1.1724137931034484	0.25002726912498474
-0.6206896551724137	-1.0344827586206897	0.2500399351119995
-0.6206896551724137	-0.896551724137931	0.25000980496406555
-0.6206896551724137	-0.7586206896551724	0.2500016689300537
-0.6206896551724137	-0.6206896551724137	0.2500057518482208
-0.6206896551724137	-0.48275862068965525	0.25000691413879395
-0.6206896551724137	-0.3448275862068966	0.25000208616256714
-0.6206896551724137	-0.2068965517241379	0.2499995082616806
-0.6206896551724137	-0.06896551724137945	0.24999822676181793
-0.6206896551724137	0.06896551724137945	0.24999934434890747
-0.6206896551724137	0.2068965517241379	0.2499992698431015
-0.6206896551724137	0.34482758620689635	0.24999918043613434
-0.6206896551724137	0.48275862068965525	0.24999882280826569
-0.6206896551724137	0.6206896551724137	0.24999915063381195
-0.6206896551724137	0.7586206896551726	0.2499997913837433
-0.6206896551724137	0.896551724137931	0.25
-0.6206896551724137	1.0344827586206895	0.25
-0.6206896551724137	1.1724137931034484	0.25
-0.6206896551724137	1.3103448275862069	0.25
-0.6206896551724137	1.4482758620689653	0.25
-0.6206896551724137	1.5862068965517242	0.25
-0.6206896551724137	1.7241379310344827	0.2499980926513672
-0.6206896551724137	1.862068965517241	0.24992235004901886
-0.6206896551724137	2.0	0.24975138902664185
		
-0.48275862068965525	-2.0	0.25088080763816833
-0.48275862068965525	-1.8620689655172413	0.25039198994636536
-0.48275862068965525	-1.7241379310344827	0.25035005807876587
-0.48275862068965525	-1.5862068965517242	0.25021806359291077
-0.48275862068965525	-1.4482758620689655	0.2501216530799866
-0.48275862068965525	-1.3103448275862069	0.2500254511833191
-0.48275862068965525	-1.1724137931034484	0.2500300705432892
-0.48275862068965525	-1.0344827586206897	0.2500351071357727
-0.48275862068965525	-0.896551724137931	0.25001758337020874
-0.48275862068965525	-0.7586206896551724	0.2500028610229492
-0.48275862068965525	-0.6206896551724137	0.24999745190143585
-0.48275862068965525	-0.48275862068965525	0.24999983608722687
-0.48275862068965525	-0.3448275862068966	0.25000035762786865
-0.48275862068965525	-0.2068965517241379	0.24999888241291046
-0.48275862068965525	-0.06896551724137945	0.24999909102916718
-0.48275862068965525	0.06896551724137945	0.2499997317790985
-0.48275862068965525	0.2068965517241379	0.2499997913837433
-0.48275862068965525	0.34482758620689635	0.24999941885471344
-0.48275862068965525	0.48275862068965525	0.2499992400407791
-0.48275862068965525	0.6206896551724137	0.24999965727329254
-0.48275862068965525	0.7586206896551726	0.24999967217445374
-0.48275862068965525	0.896551724137931	0.25
-0.48275862068965525	1.0344827586206895	0.25
-0.48275862068965525	1.1724137931034484	0.25
-0.48275862068965525	1.3103448275862069	0.25
-0.48275862068965525	1.4482758620689653	0.25
-0.48275862068965525	1.5862068965517242	0.25
-0.48275862068965525	1.7241379310344827	0.24999506771564484
-0.48275862068965525	1.862068965517241	0.24991704523563385
-0.48275862068965525	2.0	0.2497299313545227
		
-0.3448275862068966	-2.0	0.25005996227264404
-0.3448275862068966	-1.8620689655172413	0.25000444054603577
-0.3448275862068966	-1.7241379310344827	0.2500762939453125
-0.3448275862068966	-1.5862068965517242	0.2500964105129242
-0.3448275862068966	-1.4482758620689655	0.25009164214134216
-0.3448275862068966	-1.3103448275862069	0.2500538229942322
-0.3448275862068966	-1.1724137931034484	0.2500322461128235
-0.3448275862068966	-1.0344827586206897	0.25002825260162354
-0.3448275862068966	-0.896551724137931	0.250018835067749
-0.3448275862068966	-0.7586206896551724	0.2500131130218506
-0.3448275862068966	-0.6206896551724137	0.250000536441803
-0.3448275862068966	-0.48275862068965525	0.249998539686203
-0.3448275862068966	-0.3448275862068966	0.2499987930059433
-0.3448275862068966	-0.2068965517241379	0.24999870359897614
-0.3448275862068966	-0.06896551724137945	0.24999955296516418
-0.3448275862068966	0.06896551724137945	0.25
-0.3448275862068966	0.2068965517241379	0.24999971687793732
-0.3448275862068966	0.34482758620689635	0.24999956786632538
-0.3448275862068966	0.48275862068965525	0.24999980628490448
-0.3448275862068966	0.6206896551724137	0.2499997615814209
-0.3448275862068966	0.7586206896551726	0.25
-0.3448275862068966	0.896551724137931	0.25
-0.3448275862068966	1.0344827586206895	0.25
-0.3448275862068966	1.1724137931034484	0.25
-0.3448275862068966	1.3103448275862069	0.25
-0.3448275862068966	1.4482758620689653	0.25
-0.3448275862068966	1.5862068965517242	0.25
-0.3448275862068966	1.7241379310344827	0.24999213218688965
-0.3448275862068966	1.862068965517241	0.2499111443758011
-0.3448275862068966	2.0	0.24971601366996765
		
-0.2068965517241379	-2.0	0.24998414516448975
-0.2068965517241379	-1.8620689655172413	0.2499067336320877
-0.2068965517241379	-1.7241379310344827	0.25010567903518677
-0.2068965517241379	-1.5862068965517242	0.25004956126213074
-0.2068965517241379	-1.4482758620689655	0.25003135204315186
-0.2068965517241379	-1.3103448275862069	0.250028133392334
-0.2068965517241379	-1.1724137931034484	0.2500181198120117
-0.2068965517241379	-1.0344827586206897	0.25001975893974304
-0.2068965517241379	-0.896551724137931	0.2500181496143341
-0.2068965517241379	-0.7586206896551724	0.25001204013824463
-0.2068965517241379	-0.6206896551724137	0.25000399351119995
-0.2068965517241379	-0.48275862068965525	0.24999986588954926
-0.2068965517241379	-0.3448275862068966	0.24999921023845673
-0.2068965517241379	-0.2068965517241379	0.24999895691871643
-0.2068965517241379	-0.06896551724137945	0.2499997764825821
-0.2068965517241379	0.06896551724137945	0.2499997466802597
-0.2068965517241379	0.2068965517241379	0.249999538064003
-0.2068965517241379	0.34482758620689635	0.2499997764825821
-0.2068965517241379	0.48275862068965525	0.24999994039535522
-0.2068965517241379	0.6206896551724137	0.25
-0.2068965517241379	0.7586206896551726	0.25
-0.2068965517241379	0.896551724137931	0.25
-0.2068965517241379	1.0344827586206895	0.25
-0.2068965517241379	1.1724137931034484	0.25
-0.2068965517241379	1.3103448275862069	0.25
-0.2068965517241379	1.4482758620689653	0.25
-0.2068965517241379	1.5862068965517242	0.25
-0.2068965517241379	1.7241379310344827	0.24999327957630157
-0.2068965517241379	1.862068965517241	0.2498260885477066
-0.2068965517241379	2.0	0.24960552155971527
		
-0.06896551724137945	-2.0	0.2502044141292572
-0.06896551724137945	-1.8620689655172413	0.25011739134788513
-0.06896551724137945	-1.7241379310344827	0.25015726685523987
-0.06896551724137945	-1.5862068965517242	0.2500050365924835
-0.06896551724137945	-1.4482758620689655	0.2500205338001251
-0.06896551724137945	-1.3103448275862069	0.25002580881118774
-0.06896551724137945	-1.1724137931034484	0.2500206530094147
-0.06896551724137945	-1.0344827586206897	0.2500198483467102
-0.06896551724137945	-0.896551724137931	0.25001654028892517
-0.06896551724137945	-0.7586206896551724	0.25000983476638794
-0.06896551724137945	-0.6206896551724137	0.2500038743019104
-0.06896551724137945	-0.48275862068965525	0.24999937415122986
-0.06896551724137945	-0.3448275862068966	0.24999944865703583
-0.06896551724137945	-0.2068965517241379	0.24999944865703583
-0.06896551724137945	-0.06896551724137945	0.24999992549419403
-0.06896551724137945	0.06896551724137945	0.24999991059303284
-0.06896551724137945	0.2068965517241379	0.24999983608722687
-0.06896551724137945	0.34482758620689635	0.25
-0.06896551724137945	0.48275862068965525	0.2500000298023224
-0.06896551724137945	0.6206896551724137	0.25
-0.06896551724137945	0.7586206896551726	0.25
-0.06896551724137945	0.896551724137931	0.25
-0.06896551724137945	1.0344827586206895	0.25
-0.06896551724137945	1.1724137931034484	0.25
-0.06896551724137945	1.3103448275862069	0.25
-0.06896551724137945	1.4482758620689653	0.25
-0.06896551724137945	1.5862068965517242	0.25
-0.06896551724137945	1.7241379310344827	0.24998538196086884
-0.06896551724137945	1.862068965517241	0.249833881855011
-0.06896551724137945	2.0	0.24954982101917267
		
0.06896551724137945	-2.0	0.25013500452041626
0.06896551724137945	-1.8620689655172413	0.25006696581840515
0.06896551724137945	-1.7241379310344827	0.2501094937324524
0.06896551724137945	-1.5862068965517242	0.25013992190361023
0.06896551724137945	-1.4482758620689655	0.25008368492126465
0.06896551724137945	-1.3103448275862069	0.2500300407409668
0.06896551724137945	-1.1724137931034484	0.25001952052116394
0.06896551724137945	-1.0344827586206897	0.2500187158584595
0.06896551724137945	-0.896551724137931	0.2500131130218506
0.06896551724137945	-0.7586206896551724	0.25000566244125366
0.06896551724137945	-0.6206896551724137	0.2500019371509552
0.06896551724137945	-0.48275862068965525	0.24999907612800598
0.06896551724137945	-0.3448275862068966	0.24999921023845673
0.06896551724137945	-0.2068965517241379	0.2500000298023224
0.06896551724137945	-0.06896551724137945	0.2499999850988388
0.06896551724137945	0.06896551724137945	0.2500000596046448
0.06896551724137945	0.2068965517241379	0.25
0.06896551724137945	0.34482758620689635	0.2499999850988388
0.06896551724137945	0.48275862068965525	0.25
0.06896551724137945	0.6206896551724137	0.25
0.06896551724137945	0.7586206896551726	0.25
0.06896551724137945	0.896551724137931	0.25
0.06896551724137945	1.0344827586206895	0.25
0.06896551724137945	1.1724137931034484	0.25
0.06896551724137945	1.3103448275862069	0.25
0.06896551724137945	1.4482758620689653	0.25
0.06896551724137945	1.5862068965517242	0.25
0.06896551724137945	1.7241379310344827	0.24996870756149292
0.06896551724137945	1.862068965517241	0.24986976385116577
0.06896551724137945	2.0	0.2497442662715912
		
0.2068965517241379	-2.0	0.2499086707830429
0.2068965517241379	-1.8620689655172413	0.24991248548030853
0.2068965517241379	-1.7241379310344827	0.2501866817474365
0.2068965517241379	-1.5862068965517242	0.2501920461654663
0.2068965517241379	-1.4482758620689655	0.2500973641872406
0.2068965517241379	-1.3103448275862069	0.2500256896018982
0.2068965517241379	-1.1724137931034484	0.2500086724758148
0.2068965517241379	-1.0344827586206897	0.2500137388706207
0.2068965517241379	-0.896551724137931	0.2500106692314148
0.2068965517241379	-0.7586206896551724	0.2500053942203522
0.2068965517241379	-0.6206896551724137	0.250000536441803
0.2068965517241379	-0.48275862068965525	0.24999967217445374
0.2068965517241379	-0.3448275862068966	0.2499995231628418
0.2068965517241379	-0.2068965517241379	0.24999989569187164
0.2068965517241379	-0.06896551724137945	0.25000011920928955
0.2068965517241379	0.06896551724137945	0.24999992549419403
0.2068965517241379	0.2068965517241379	0.24999991059303284
0.2068965517241379	0.34482758620689635	0.2499999850988388
0.2068965517241379	0.48275862068965525	0.24999995529651642
0.2068965517241379	0.6206896551724137	0.25
0.2068965517241379	0.7586206896551726	0.25
0.2068965517241379	0.896551724137931	0.25
0.2068965517241379	1.0344827586206895	0.25
0.2068965517241379	1.1724137931034484	0.25
0.2068965517241379	1.3103448275862069	0.25
0.2068965517241379	1.4482758620689653	0.25
0.2068965517241379	1.5862068965517242	0.25
0.2068965517241379	1.7241379310344827	0.24996349215507507
0.2068965517241379	1.862068965517241	0.24993647634983063
0.2068965517241379	2.0	0.24979515373706818
		
0.34482758620689635	-2.0	0.2504662871360779
0.34482758620689635	-1.8620689655172413	0.25026777386665344
0.34482758620689635	-1.7241379310344827	0.2501302659511566
0.34482758620689635	-1.5862068965517242	0.250167578458786
0.34482758620689635	-1.4482758620689655	0.2500612437725067
0.34482758620689635	-1.3103448275862069	0.2500229775905609
0.34482758620689635	-1.1724137931034484	0.2500179708003998
0.34482758620689635	-1.0344827586206897	0.25001630187034607
0.34482758620689635	-0.896551724137931	0.2500056326389313
0.34482758620689635	-0.7586206896551724	0.25000494718551636
0.34482758620689635	-0.6206896551724137	0.250000536441803
0.34482758620689635	-0.48275862068965525	0.2500000298023224
0.34482758620689635	-0.3448275862068966	0.2500002384185791
0.34482758620689635	-0.2068965517241379	0.24999982118606567
0.34482758620689635	-0.06896551724137945	0.24999991059303284
0.34482758620689635	0.06896551724137945	0.2499999850988388
0.34482758620689635	0.2068965517241379	0.2500000298023224
0.34482758620689635	0.34482758620689635	0.2499999701976776
0.34482758620689635	0.48275862068965525	0.24999991059303284
0.34482758620689635	0.6206896551724137	0.2499999850988388
0.34482758620689635	0.7586206896551726	0.25
0.34482758620689635	0.896551724137931	0.25
0.34482758620689635	1.0344827586206895	0.25
0.34482758620689635	1.1724137931034484	0.25
0.34482758620689635	1.3103448275862069	0.25
0.34482758620689635	1.4482758620689653	0.25
0.34482758620689635	1.5862068965517242	0.24998953938484192
0.34482758620689635	1.7241379310344827	0.24998177587985992
0.34482758620689635	1.862068965517241	0.25002697110176086
0.34482758620689635	2.0	0.25006479024887085
		
0.48275862068965525	-2.0	0.2506244480609894
0.48275862068965525	-1.8620689655172413	0.2504776418209076
0.48275862068965525	-1.7241379310344827	0.2502649426460266
0.48275862068965525	-1.5862068965517242	0.2501465380191803
0.48275862068965525	-1.4482758620689655	0.25006821751594543
0.48275862068965525	-1.3103448275862069	0.25004661083221436
0.48275862068965525	-1.1724137931034484	0.2500413954257965
0.48275862068965525	-1.0344827586206897	0.2500278651714325
0.48275862068965525	-0.896551724137931	0.25000765919685364
0.48275862068965525	-0.7586206896551724	0.2500030994415283
0.48275862068965525	-0.6206896551724137	0.2500007152557373
0.48275862068965525	-0.48275862068965525	0.24999965727329254
0.48275862068965525	-0.3448275862068966	0.24999962747097015
0.48275862068965525	-0.2068965517241379	0.24999912083148956
0.48275862068965525	-0.06896551724137945	0.24999985098838806
0.48275862068965525	0.06896551724137945	0.2500002682209015
0.48275862068965525	0.2068965517241379	0.2500002682209015
0.48275862068965525	0.34482758620689635	0.25000008940696716
0.48275862068965525	0.48275862068965525	0.2499997615814209
0.48275862068965525	0.6206896551724137	0.24999941885471344
0.48275862068965525	0.7586206896551726	0.2499999701976776
0.48275862068965525	0.896551724137931	0.25
0.48275862068965525	1.0344827586206895	0.25
0.48275862068965525	1.1724137931034484	0.25
0.48275862068965525	1.3103448275862069	0.25
0.48275862068965525	1.4482758620689653	0.2500029504299164
0.48275862068965525	1.5862068965517242	0.24998870491981506
0.48275862068965525	1.7241379310344827	0.24999018013477325
0.48275862068965525	1.862068965517241	0.24997515976428986
0.48275862068965525	2.0	0.2499215304851532
		
0.6206896551724137	-2.0	0.2508218586444855
0.6206896551724137	-1.8620689655172413	0.2505379319190979
0.6206896551724137	-1.7241379310344827	0.250380277633667
0.6206896551724137	-1.5862068965517242	0.2502843737602234
0.6206896551724137	-1.4482758620689655	0.2501579821109772
0.6206896551724137	-1.3103448275862069	0.2501154839992523
0.6206896551724137	-1.1724137931034484	0.25008514523506165
0.6206896551724137	-1.0344827586206897	0.2500388026237488
0.6206896551724137	-0.896551724137931	0.25000399351119995
0.6206896551724137	-0.7586206896551724	0.24999822676181793
0.6206896551724137	-0.6206896551724137	0.249990776181221
0.6206896551724137	-0.48275862068965525	0.24999555945396423
0.6206896551724137	-0.3448275862068966	0.24999769032001495
0.6206896551724137	-0.2068965517241379	0.24999815225601196
0.6206896551724137	-0.06896551724137945	0.24999965727329254
0.6206896551724137	0.06896551724137945	0.2500004172325134
0.6206896551724137	0.2068965517241379	0.25000038743019104
0.6206896551724137	0.34482758620689635	0.2499992400407791
0.6206896551724137	0.48275862068965525	0.2499990612268448
0.6206896551724137	0.6206896551724137	0.24999761581420898
0.6206896551724137	0.7586206896551726	0.2499968707561493
0.6206896551724137	0.896551724137931	0.24999818205833435
0.6206896551724137	1.0344827586206895	0.2499982714653015
0.6206896551724137	1.1724137931034484	0.24999886751174927
0.6206896551724137	1.3103448275862069	0.25000330805778503
0.6206896551724137	1.4482758620689653	0.2499924749135971
0.6206896551724137	1.5862068965517242	0.2500092089176178
0.6206896551724137	1.7241379310344827	0.24992570281028748
0.6206896551724137	1.862068965517241	0.24985991418361664
0.6206896551724137	2.0	0.2495029866695404
		
0.7586206896551726	-2.0	0.2503913938999176
0.7586206896551726	-1.8620689655172413	0.25023454427719116
0.7586206896551726	-1.7241379310344827	0.25023630261421204
0.7586206896551726	-1.5862068965517242	0.2501407861709595
0.7586206896551726	-1.4482758620689655	0.25013303756713867
0.7586206896551726	-1.3103448275862069	0.25008252263069153
0.7586206896551726	-1.1724137931034484	0.25009652972221375
0.7586206896551726	-1.0344827586206897	0.25003138184547424
0.7586206896551726	-0.896551724137931	0.24999548494815826
0.7586206896551726	-0.7586206896551724	0.24996712803840637
0.7586206896551726	-0.6206896551724137	0.2499711960554123
0.7586206896551726	-0.48275862068965525	0.2499832808971405
0.7586206896551726	-0.3448275862068966	0.24999578297138214
0.7586206896551726	-0.2068965517241379	0.24999816715717316
0.7586206896551726	-0.06896551724137945	0.24999910593032837
0.7586206896551726	0.06896551724137945	0.25000178813934326
0.7586206896551726	0.2068965517241379	0.24999986588954926
0.7586206896551726	0.34482758620689635	0.24999921023845673
0.7586206896551726	0.48275862068965525	0.24999703466892242
0.7586206896551726	0.6206896551724137	0.24999302625656128
0.7586206896551726	0.7586206896551726	0.24999332427978516
0.7586206896551726	0.896551724137931	0.24999280273914337
0.7586206896551726	1.0344827586206895	0.2500007152557373
0.7586206896551726	1.1724137931034484	0.24999944865703583
0.7586206896551726	1.3103448275862069	0.2500077784061432
0.7586206896551726	1.4482758620689653	0.24998919665813446
0.7586206896551726	1.5862068965517242	0.24991589784622192
0.7586206896551726	1.7241379310344827	0.24979698657989502
0.7586206896551726	1.862068965517241	0.24953800439834595
0.7586206896551726	2.0	0.24963347613811493
		
0.896551724137931	-2.0	0.2510172128677368
0.896551724137931	-1.8620689655172413	0.25068172812461853
0.896551724137931	-1.7241379310344827	0.25031912326812744
0.896551724137931	-1.5862068965517242	0.2501164674758911
0.896551724137931	-1.4482758620689655	0.2500220239162445
0.896551724137931	-1.3103448275862069	0.24995146691799164
0.896551724137931	-1.1724137931034484	0.25001800060272217
0.896551724137931	-1.0344827586206897	0.24999360740184784
0.896551724137931	-0.896551724137931	0.24995991587638855
0.896551724137931	-0.7586206896551724	0.2499304711818695
0.896551724137931	-0.6206896551724137	0.24994488060474396
0.896551724137931	-0.48275862068965525	0.24995861947536469
0.896551724137931	-0.3448275862068966	0.2499961256980896
0.896551724137931	-0.2068965517241379	0.24999631941318512
0.896551724137931	-0.06896551724137945	0.24999350309371948
0.896551724137931	0.06896551724137945	0.24999786913394928
0.896551724137931	0.2068965517241379	0.2500005066394806
0.896551724137931	0.34482758620689635	0.24999938905239105
0.896551724137931	0.48275862068965525	0.2499963790178299
0.896551724137931	0.6206896551724137	0.2499820590019226
0.896551724137931	0.7586206896551726	0.24997791647911072
0.896551724137931	0.896551724137931	0.24998341500759125
0.896551724137931	1.0344827586206895	0.24998615682125092
0.896551724137931	1.1724137931034484	0.2499987632036209
0.896551724137931	1.3103448275862069	0.24998360872268677
0.896551724137931	1.4482758620689653	0.24991513788700104
0.896551724137931	1.5862068965517242	0.24975894391536713
0.896551724137931	1.7241379310344827	0.24958117306232452
0.896551724137931	1.862068965517241	0.24943670630455017
0.896551724137931	2.0	0.24959206581115723
		
1.0344827586206895	-2.0	0.2532384395599365
1.0344827586206895	-1.8620689655172413	0.2510584592819214
1.0344827586206895	-1.7241379310344827	0.2505105137825012
1.0344827586206895	-1.5862068965517242	0.2500103712081909
1.0344827586206895	-1.4482758620689655	0.24982547760009766
1.0344827586206895	-1.3103448275862069	0.24992211163043976
1.0344827586206895	-1.1724137931034484	0.24993132054805756
1.0344827586206895	-1.0344827586206897	0.24991945922374725
1.0344827586206895	-0.896551724137931	0.24984975159168243
1.0344827586206895	-0.7586206896551724	0.24986648559570312
1.0344827586206895	-0.6206896551724137	0.24988266825675964
1.0344827586206895	-0.48275862068965525	0.24994586408138275
1.0344827586206895	-0.3448275862068966	0.24999624490737915
1.0344827586206895	-0.2068965517241379	0.24999523162841797
1.0344827586206895	-0.06896551724137945	0.24998363852500916
1.0344827586206895	0.06896551724137945	0.24998606741428375
1.0344827586206895	0.2068965517241379	0.24999143183231354
1.0344827586206895	0.34482758620689635	0.24999836087226868
1.0344827586206895	0.48275862068965525	0.2499971240758896
1.0344827586206895	0.6206896551724137	0.24997974932193756
1.0344827586206895	0.7586206896551726	0.24997226893901825
1.0344827586206895	0.896551724137931	0.24995677173137665
1.0344827586206895	1.0344827586206895	0.24992306530475616
1.0344827586206895	1.1724137931034484	0.24991610646247864
1.0344827586206895	1.3103448275862069	0.24998991191387177
1.0344827586206895	1.4482758620689653	0.2498576045036316
1.0344827586206895	1.5862068965517242	0.24981991946697235
1.0344827586206895	1.7241379310344827	0.2494276612997055
1.0344827586206895	1.862068965517241	0.24923886358737946
1.0344827586206895	2.0	0.24954505264759064
		
1.1724137931034484	-2.0	0.25337523221969604
1.1724137931034484	-1.8620689655172413	0.2518540024757385
1.1724137931034484	-1.7241379310344827	0.25080573558807373
1.1724137931034484	-1.5862068965517242	0.2502259910106659
1.1724137931034484	-1.4482758620689655	0.24978309869766235
1.1724137931034484	-1.3103448275862069	0.24971063435077667
1.1724137931034484	-1.1724137931034484	0.24967986345291138
1.1724137931034484	-1.0344827586206897	0.24971704185009003
1.1724137931034484	-0.896551724137931	0.24961809813976288
1.1724137931034484	-0.7586206896551724	0.2497207075357437
1.1724137931034484	-0.6206896551724137	0.24984267354011536
1.1724137931034484	-0.48275862068965525	0.24997325241565704
1.1724137931034484	-0.3448275862068966	0.2500097155570984
1.1724137931034484	-0.2068965517241379	0.25001829862594604
1.1724137931034484	-0.06896551724137945	0.24995768070220947
1.1724137931034484	0.06896551724137945	0.24996134638786316
1.1724137931034484	0.2068965517241379	0.24996761977672577
1.1724137931034484	0.34482758620689635	0.24998195469379425
1.1724137931034484	0.48275862068965525	0.2499806433916092
1.1724137931034484	0.6206896551724137	0.24997083842754364
1.1724137931034484	0.7586206896551726	0.249944269657135
1.1724137931034484	0.896551724137931	0.24994061887264252
1.1724137931034484	1.0344827586206895	0.24987319111824036
1.1724137931034484	1.1724137931034484	0.24990099668502808
1.1724137931034484	1.3103448275862069	0.2499333620071411
1.1724137931034484	1.4482758620689653	0.24987223744392395
1.1724137931034484	1.5862068965517242	0.24968037009239197
1.1724137931034484	1.7241379310344827	0.2491406798362732
1.1724137931034484	1.862068965517241	0.2487638294696808
1.1724137931034484	2.0	0.24892657995224
		
1.3103448275862069	-2.0	0.2575005888938904
1.3103448275862069	-1.8620689655172413	0.2543460726737976
1.3103448275862069	-1.7241379310344827	0.2517673671245575
1.3103448275862069	-1.5862068965517242	0.24960406124591827
1.3103448275862069	-1.4482758620689655	0.24928779900074005
1.3103448275862069	-1.3103448275862069	0.2494073510169983
1.3103448275862069	-1.1724137931034484	0.24955061078071594
1.3103448275862069	-1.0344827586206897	0.24951735138893127
1.3103448275862069	-0.896551724137931	0.24952824413776398
1.3103448275862069	-0.7586206896551724	0.24958591163158417
1.3103448275862069	-0.6206896551724137	0.249776229262352
1.3103448275862069	-0.48275862068965525	0.2500125467777252
1.3103448275862069	-0.3448275862068966	0.25009894371032715
1.3103448275862069	-0.2068965517241379	0.25007686018943787
1.3103448275862069	-0.06896551724137945	0.2499338835477829
1.3103448275862069	0.06896551724137945	0.24991022050380707
1.3103448275862069	0.2068965517241379	0.24991968274116516
1.3103448275862069	0.34482758620689635	0.24994438886642456
1.3103448275862069	0.48275862068965525	0.24995918571949005
1.3103448275862069	0.6206896551724137	0.2499365210533142
1.3103448275862069	0.7586206896551726	0.24984019994735718
1.3103448275862069	0.896551724137931	0.24981993436813354
1.3103448275862069	1.0344827586206895	0.24976111948490143
1.3103448275862069	1.1724137931034484	0.24967515468597412
1.3103448275862069	1.3103448275862069	0.24967160820960999
1.3103448275862069	1.4482758620689653	0.2494973987340927
1.3103448275862069	1.5862068965517242	0.24929913878440857
1.3103448275862069	1.7241379310344827	0.24898052215576172
1.3103448275862069	1.862068965517241	0.2487717866897583
1.3103448275862069	2.0	0.24910251796245575
		
1.4482758620689653	-2.0	0.2656545639038086
1.4482758620689653	-1.8620689655172413	0.25597068667411804
1.4482758620689653	-1.7241379310344827	0.25041303038597107
1.4482758620689653	-1.5862068965517242	0.24918170273303986
1.4482758620689653	-1.4482758620689655	0.2494448572397232
1.4482758620689653	-1.3103448275862069	0.24962879717350006
1.4482758620689653	-1.1724137931034484	0.24985091388225555
1.4482758620689653	-1.0344827586206897	0.24959640204906464
1.4482758620689653	-0.896551724137931	0.24953530728816986
1.4482758620689653	-0.7586206896551724	0.249638631939888
1.4482758620689653	-0.6206896551724137	0.24978603422641754
1.4482758620689653	-0.48275862068965525	0.250093936920166
1.4482758620689653	-0.3448275862068966	0.2501883804798126
1.4482758620689653	-0.2068965517241379	0.25013038516044617
1.4482758620689653	-0.06896551724137945	0.24990832805633545
1.4482758620689653	0.06896551724137945	0.24987611174583435
1.4482758620689653	0.2068965517241379	0.24986451864242554
1.4482758620689653	0.34482758620689635	0.24992574751377106
1.4482758620689653	0.48275862068965525	0.24994519352912903
1.4482758620689653	0.6206896551724137	0.2499050348997116
1.4482758620689653	0.7586206896551726	0.24980224668979645
1.4482758620689653	0.896551724137931	0.24970561265945435
1.4482758620689653	1.0344827586206895	0.2494903802871704
1.4482758620689653	1.1724137931034484	0.2494146227836609
1.4482758620689653	1.3103448275862069	0.24937587976455688
1.4482758620689653	1.4482758620689653	0.2492656409740448
1.4482758620689653	1.5862068965517242	0.24882006645202637
1.4482758620689653	1.7241379310344827	0.2484494149684906
1.4482758620689653	1.862068965517241	0.24855035543441772
1.4482758620689653	2.0	0.2500895857810974
		
1.5862068965517242	-2.0	0.27296602725982666
1.5862068965517242	-1.8620689655172413	0.2557307779788971
1.5862068965517242	-1.7241379310344827	0.25126713514328003
1.5862068965517242	-1.5862068965517242	0.25086671113967896
1.5862068965517242	-1.4482758620689655	0.25035345554351807
1.5862068965517242	-1.3103448275862069	0.2503564655780792
1.5862068965517242	-1.1724137931034484	0.25023195147514343
1.5862068965517242	-1.0344827586206897	0.24993139505386353
1.5862068965517242	-0.896551724137931	0.2498009353876114
1.5862068965517242	-0.7586206896551724	0.24975553154945374
1.5862068965517242	-0.6206896551724137	0.2497522532939911
1.5862068965517242	-0.48275862068965525	0.2501073181629181
1.5862068965517242	-0.3448275862068966	0.25039052963256836
1.5862068965517242	-0.2068965517241379	0.2501312494277954
1.5862068965517242	-0.06896551724137945	0.2499210685491562
1.5862068965517242	0.06896551724137945	0.24987518787384033
1.5862068965517242	0.2068965517241379	0.24977436661720276
1.5862068965517242	0.34482758620689635	0.24975749850273132
1.5862068965517242	0.48275862068965525	0.24999786913394928
1.5862068965517242	0.6206896551724137	0.25002697110176086
1.5862068965517242	0.7586206896551726	0.24993932247161865
1.5862068965517242	0.896551724137931	0.24975594878196716
1.5862068965517242	1.0344827586206895	0.24954786896705627
1.5862068965517242	1.1724137931034484	0.2487446367740631
1.5862068965517242	1.3103448275862069	0.24887822568416595
1.5862068965517242	1.4482758620689653	0.24913720786571503
1.5862068965517242	1.5862068965517242	0.249095618724823
1.5862068965517242	1.7241379310344827	0.24854108691215515
1.5862068965517242	1.862068965517241	0.2490164190530777
1.5862068965517242	2.0	0.2510368227958679
		
1.7241379310344827	-2.0	0.27691230177879333
1.7241379310344827	-1.8620689655172413	0.26010751724243164
1.7241379310344827	-1.7241379310344827	0.2557947635650635
1.7241379310344827	-1.5862068965517242	0.2532702386379242
1.7241379310344827	-1.4482758620689655	0.2510828375816345
1.7241379310344827	-1.3103448275862069	0.251091331243515
1.7241379310344827	-1.1724137931034484	0.250773161649704
1.7241379310344827	-1.0344827586206897	0.25047582387924194
1.7241379310344827	-0.896551724137931	0.2503257691860199
1.7241379310344827	-0.7586206896551724	0.2496335208415985
1.7241379310344827	-0.6206896551724137	0.24981597065925598
1.7241379310344827	-0.48275862068965525	0.25026530027389526
1.7241379310344827	-0.3448275862068966	0.2507975697517395
1.7241379310344827	-0.2068965517241379	0.25020483136177063
1.7241379310344827	-0.06896551724137945	0.24991369247436523
1.7241379310344827	0.06896551724137945	0.24979038536548615
1.7241379310344827	0.2068965517241379	0.24971254169940948
1.7241379310344827	0.34482758620689635	0.24954311549663544
1.7241379310344827	0.48275862068965525	0.24987584352493286
1.7241379310344827	0.6206896551724137	0.25022372603416443
1.7241379310344827	0.7586206896551726	0.25013765692710876
1.7241379310344827	0.896551724137931	0.25004833936691284
1.7241379310344827	1.0344827586206895	0.2498578429222107
1.7241379310344827	1.1724137931034484	0.24873396754264832
1.7241379310344827	1.3103448275862069	0.24839554727077484
1.7241379310344827	1.4482758620689653	0.2491268515586853
1.7241379310344827	1.5862068965517242	0.24963945150375366
1.7241379310344827	1.7241379310344827	0.2498828023672104
1.7241379310344827	1.862068965517241	0.2516954839229584
1.7241379310344827	2.0	0.2548850476741791
		
1.862068965517241	-2.0	0.29351937770843506
1.862068965517241	-1.8620689655172413	0.26950961351394653
1.862068965517241	-1.7241379310344827	0.25978711247444153
1.862068965517241	-1.5862068965517242	0.2541339099407196
1.862068965517241	-1.4482758620689655	0.2537965476512909
1.862068965517241	-1.3103448275862069	0.25305092334747314
1.862068965517241	-1.1724137931034484	0.25281772017478943
1.862068965517241	-1.0344827586206897	0.2520833909511566
1.862068965517241	-0.896551724137931	0.2506890594959259
1.862068965517241	-0.7586206896551724	0.24991847574710846
1.862068965517241	-0.6206896551724137	0.2502034306526184
1.862068965517241	-0.48275862068965525	0.25077229738235474
1.862068965517241	-0.3448275862068966	0.2513331472873688
1.862068965517241	-0.2068965517241379	0.2505323588848114
1.862068965517241	-0.06896551724137945	0.2497708797454834
1.862068965517241	0.06896551724137945	0.24961690604686737
1.862068965517241	0.2068965517241379	0.24948304891586304
1.862068965517241	0.34482758620689635	0.2491786926984787
1.862068965517241	0.48275862068965525	0.24954669177532196
1.862068965517241	0.6206896551724137	0.2500922977924347
1.862068965517241	0.7586206896551726	0.2502511143684387
1.862068965517241	0.896551724137931	0.2506336569786072
1.862068965517241	1.0344827586206895	0.2511943280696869
1.862068965517241	1.1724137931034484	0.25051525235176086
1.862068965517241	1.3103448275862069	0.2499762624502182
1.862068965517241	1.4482758620689653	0.2500176727771759
1.862068965517241	1.5862068965517242	0.2521395981311798
1.862068965517241	1.7241379310344827	0.25352370738983154
1.862068965517241	1.862068965517241	0.2578446865081787
1.862068965517241	2.0	0.267357736825943
		
2.0	-2.0	0.315552294254303
2.0	-1.8620689655172413	0.2836988568305969
2.0	-1.7241379310344827	0.26676732301712036
2.0	-1.5862068965517242	0.2618221938610077
2.0	-1.4482758620689655	0.2595709264278412
2.0	-1.3103448275862069	0.2568388879299164
2.0	-1.1724137931034484	0.2569276690483093
2.0	-1.0344827586206897	0.25395914912223816
2.0	-0.896551724137931	0.25072720646858215
2.0	-0.7586206896551724	0.24952733516693115
2.0	-0.6206896551724137	0.2502664029598236
2.0	-0.48275862068965525	0.251839280128479
2.0	-0.3448275862068966	0.25251197814941406
2.0	-0.2068965517241379	0.2510542869567871
2.0	-0.06896551724137945	0.24945156276226044
2.0	0.06896551724137945	0.2493455410003662
2.0	0.2068965517241379	0.24920833110809326
2.0	0.34482758620689635	0.24840348958969116
2.0	0.48275862068965525	0.24920248985290527
2.0	0.6206896551724137	0.24979417026042938
2.0	0.7586206896551726	0.2507457733154297
2.0	0.896551724137931	0.2517182230949402
2.0	1.0344827586206895	0.25296878814697266
2.0	1.1724137931034484	0.254221111536026
2.0	1.3103448275862069	0.2550724148750305
2.0	1.4482758620689653	0.2551443576812744
2.0	1.5862068965517242	0.25733375549316406
2.0	1.7241379310344827	0.26223811507225037
2.0	1.862068965517241	0.2725619673728943
2.0	2.0	0.28838181495666504
		


==> data/Multi_channel_CNN_Norm_Landscape.dat <==
Y	X	Z
-2.0	-2.0	0.6957178115844727
-2.0	-1.8620689655172413	0.6824726462364197
-2.0	-1.7241379310344827	0.6369132995605469
-2.0	-1.5862068965517242	0.6590904593467712
-2.0	-1.4482758620689655	0.7154149413108826
-2.0	-1.3103448275862069	0.7429294586181641
-2.0	-1.1724137931034484	0.7490509152412415
-2.0	-1.0344827586206897	0.7400839924812317
-2.0	-0.896551724137931	0.6652598977088928
-2.0	-0.7586206896551724	0.6541818380355835
-2.0	-0.6206896551724137	0.6730344891548157
-2.0	-0.48275862068965525	0.6941397786140442
-2.0	-0.3448275862068966	0.7536336779594421
-2.0	-0.2068965517241379	0.7882426977157593
-2.0	-0.06896551724137945	0.7609084248542786
-2.0	0.06896551724137945	0.7834515571594238
-2.0	0.2068965517241379	0.7278623580932617
-2.0	0.34482758620689635	0.6615422964096069
-2.0	0.48275862068965525	0.6421651244163513
-2.0	0.6206896551724137	0.6216863989830017
-2.0	0.7586206896551726	0.6536312699317932
-2.0	0.896551724137931	0.6797834634780884
-2.0	1.0344827586206895	0.6866427063941956
-2.0	1.1724137931034484	0.690297544002533
-2.0	1.3103448275862069	0.6731443405151367
-2.0	1.4482758620689653	0.6573644280433655
-2.0	1.5862068965517242	0.6593499183654785
-2.0	1.7241379310344827	0.6628513932228088
-2.0	1.862068965517241	0.6522221565246582
-2.0	2.0	0.6462875604629517
		
-1.8620689655172413	-2.0	0.6937235593795776
-1.8620689655172413	-1.8620689655172413	0.6656330227851868
-1.8620689655172413	-1.7241379310344827	0.6292409300804138
-1.8620689655172413	-1.5862068965517242	0.6685861349105835
-1.8620689655172413	-1.4482758620689655	0.6806028485298157
-1.8620689655172413	-1.3103448275862069	0.7092339992523193
-1.8620689655172413	-1.1724137931034484	0.7266460657119751
-1.8620689655172413	-1.0344827586206897	0.7128346562385559
-1.8620689655172413	-0.896551724137931	0.7010262608528137
-1.8620689655172413	-0.7586206896551724	0.6830791234970093
-1.8620689655172413	-0.6206896551724137	0.659844696521759
-1.8620689655172413	-0.48275862068965525	0.7464410066604614
-1.8620689655172413	-0.3448275862068966	0.7673953175544739
-1.8620689655172413	-0.2068965517241379	0.7687528133392334
-1.8620689655172413	-0.06896551724137945	0.7601028680801392
-1.8620689655172413	0.06896551724137945	0.7392005324363708
-1.8620689655172413	0.2068965517241379	0.7048402428627014
-1.8620689655172413	0.34482758620689635	0.639815092086792
-1.8620689655172413	0.48275862068965525	0.6345822215080261
-1.8620689655172413	0.6206896551724137	0.6439947485923767
-1.8620689655172413	0.7586206896551726	0.6448594927787781
-1.8620689655172413	0.896551724137931	0.6503918170928955
-1.8620689655172413	1.0344827586206895	0.657973051071167
-1.8620689655172413	1.1724137931034484	0.6758525967597961
-1.8620689655172413	1.3103448275862069	0.6709959506988525
-1.8620689655172413	1.4482758620689653	0.6524047255516052
-1.8620689655172413	1.5862068965517242	0.6546375751495361
-1.8620689655172413	1.7241379310344827	0.6530435085296631
-1.8620689655172413	1.862068965517241	0.6470712423324585
-1.8620689655172413	2.0	0.6397877931594849
		
-1.7241379310344827	-2.0	0.6795188784599304
-1.7241379310344827	-1.8620689655172413	0.6530764102935791
-1.7241379310344827	-1.7241379310344827	0.5912182927131653
-1.7241379310344827	-1.5862068965517242	0.59889817237854
-1.7241379310344827	-1.4482758620689655	0.6615940928459167
-1.7241379310344827	-1.3103448275862069	0.7042551040649414
-1.7241379310344827	-1.1724137931034484	0.7099687457084656
-1.7241379310344827	-1.0344827586206897	0.7332265973091125
-1.7241379310344827	-0.896551724137931	0.7077836990356445
-1.7241379310344827	-0.7586206896551724	0.6942089796066284
-1.7241379310344827	-0.6206896551724137	0.7192508578300476
-1.7241379310344827	-0.48275862068965525	0.742492139339447
-1.7241379310344827	-0.3448275862068966	0.7501980066299438
-1.7241379310344827	-0.2068965517241379	0.7697160243988037
-1.7241379310344827	-0.06896551724137945	0.7666681408882141
-1.7241379310344827	0.06896551724137945	0.756227970123291
-1.7241379310344827	0.2068965517241379	0.6879848837852478
-1.7241379310344827	0.34482758620689635	0.6294956803321838
-1.7241379310344827	0.48275862068965525	0.6163980960845947
-1.7241379310344827	0.6206896551724137	0.6130905151367188
-1.7241379310344827	0.7586206896551726	0.6293516159057617
-1.7241379310344827	0.896551724137931	0.6439598798751831
-1.7241379310344827	1.0344827586206895	0.6446013450622559
-1.7241379310344827	1.1724137931034484	0.6708076596260071
-1.7241379310344827	1.3103448275862069	0.6550202965736389
-1.7241379310344827	1.4482758620689653	0.6476967334747314
-1.7241379310344827	1.5862068965517242	0.6302186846733093
-1.7241379310344827	1.7241379310344827	0.6404757499694824
-1.7241379310344827	1.862068965517241	0.6294098496437073
-1.7241379310344827	2.0	0.6316055655479431
		
-1.5862068965517242	-2.0	0.6398774981498718
-1.5862068965517242	-1.8620689655172413	0.6179679036140442
-1.5862068965517242	-1.7241379310344827	0.5911197066307068
-1.5862068965517242	-1.5862068965517242	0.6110749244689941
-1.5862068965517242	-1.4482758620689655	0.675539493560791
-1.5862068965517242	-1.3103448275862069	0.6856124401092529
-1.5862068965517242	-1.1724137931034484	0.6761939525604248
-1.5862068965517242	-1.0344827586206897	0.7628831267356873
-1.5862068965517242	-0.896551724137931	0.7286905646324158
-1.5862068965517242	-0.7586206896551724	0.6978544592857361
-1.5862068965517242	-0.6206896551724137	0.7366042137145996
-1.5862068965517242	-0.48275862068965525	0.7115845084190369
-1.5862068965517242	-0.3448275862068966	0.7164961695671082
-1.5862068965517242	-0.2068965517241379	0.762356162071228
-1.5862068965517242	-0.06896551724137945	0.762163519859314
-1.5862068965517242	0.06896551724137945	0.7024922370910645
-1.5862068965517242	0.2068965517241379	0.6694695353507996
-1.5862068965517242	0.34482758620689635	0.5865284204483032
-1.5862068965517242	0.48275862068965525	0.6239906549453735
-1.5862068965517242	0.6206896551724137	0.6328202486038208
-1.5862068965517242	0.7586206896551726	0.6623102426528931
-1.5862068965517242	0.896551724137931	0.6415850520133972
-1.5862068965517242	1.0344827586206895	0.6311952471733093
-1.5862068965517242	1.1724137931034484	0.6399974822998047
-1.5862068965517242	1.3103448275862069	0.6280766725540161
-1.5862068965517242	1.4482758620689653	0.6330052018165588
-1.5862068965517242	1.5862068965517242	0.6431183218955994
-1.5862068965517242	1.7241379310344827	0.6287302374839783
-1.5862068965517242	1.862068965517241	0.609064519405365
-1.5862068965517242	2.0	0.6296595931053162
		
-1.4482758620689655	-2.0	0.6017786264419556
-1.4482758620689655	-1.8620689655172413	0.5837886333465576
-1.4482758620689655	-1.7241379310344827	0.6155940890312195
-1.4482758620689655	-1.5862068965517242	0.6704895496368408
-1.4482758620689655	-1.4482758620689655	0.6702293157577515
-1.4482758620689655	-1.3103448275862069	0.6682074666023254
-1.4482758620689655	-1.1724137931034484	0.65584397315979
-1.4482758620689655	-1.0344827586206897	0.738193690776825
-1.4482758620689655	-0.896551724137931	0.7634453773498535
-1.4482758620689655	-0.7586206896551724	0.6937474012374878
-1.4482758620689655	-0.6206896551724137	0.7377920150756836
-1.4482758620689655	-0.48275862068965525	0.7229318618774414
-1.4482758620689655	-0.3448275862068966	0.674964427947998
-1.4482758620689655	-0.2068965517241379	0.6670956611633301
-1.4482758620689655	-0.06896551724137945	0.6667794585227966
-1.4482758620689655	0.06896551724137945	0.6309809684753418
-1.4482758620689655	0.2068965517241379	0.6560012698173523
-1.4482758620689655	0.34482758620689635	0.6023344397544861
-1.4482758620689655	0.48275862068965525	0.6302640438079834
-1.4482758620689655	0.6206896551724137	0.6688327789306641
-1.4482758620689655	0.7586206896551726	0.6312364935874939
-1.4482758620689655	0.896551724137931	0.6379393935203552
-1.4482758620689655	1.0344827586206895	0.6035120487213135
-1.4482758620689655	1.1724137931034484	0.6072388887405396
-1.4482758620689655	1.3103448275862069	0.6341339349746704
-1.4482758620689655	1.4482758620689653	0.6411507725715637
-1.4482758620689655	1.5862068965517242	0.616251528263092
-1.4482758620689655	1.7241379310344827	0.6020040512084961
-1.4482758620689655	1.862068965517241	0.6118398308753967
-1.4482758620689655	2.0	0.6387395262718201
		
-1.3103448275862069	-2.0	0.5781713724136353
-1.3103448275862069	-1.8620689655172413	0.6000803709030151
-1.3103448275862069	-1.7241379310344827	0.6586523056030273
-1.3103448275862069	-1.5862068965517242	0.6671199798583984
-1.3103448275862069	-1.4482758620689655	0.6419851779937744
-1.3103448275862069	-1.3103448275862069	0.6920664310455322
-1.3103448275862069	-1.1724137931034484	0.6882043480873108
-1.3103448275862069	-1.0344827586206897	0.7586289644241333
-1.3103448275862069	-0.896551724137931	0.7204105854034424
-1.3103448275862069	-0.7586206896551724	0.6641810536384583
-1.3103448275862069	-0.6206896551724137	0.6926687955856323
-1.3103448275862069	-0.48275862068965525	0.6694250702857971
-1.3103448275862069	-0.3448275862068966	0.6440181136131287
-1.3103448275862069	-0.2068965517241379	0.6136490106582642
-1.3103448275862069	-0.06896551724137945	0.5845562219619751
-1.3103448275862069	0.06896551724137945	0.5775566101074219
-1.3103448275862069	0.2068965517241379	0.6362133622169495
-1.3103448275862069	0.34482758620689635	0.6028578877449036
-1.3103448275862069	0.48275862068965525	0.6323111057281494
-1.3103448275862069	0.6206896551724137	0.6375133395195007
-1.3103448275862069	0.7586206896551726	0.6451491713523865
-1.3103448275862069	0.896551724137931	0.5999684929847717
-1.3103448275862069	1.0344827586206895	0.5855615139007568
-1.3103448275862069	1.1724137931034484	0.5730714797973633
-1.3103448275862069	1.3103448275862069	0.5781981348991394
-1.3103448275862069	1.4482758620689653	0.581645667552948
-1.3103448275862069	1.5862068965517242	0.5769073963165283
-1.3103448275862069	1.7241379310344827	0.5830293297767639
-1.3103448275862069	1.862068965517241	0.5925151705741882
-1.3103448275862069	2.0	0.6284033060073853
		
-1.1724137931034484	-2.0	0.5676108002662659
-1.1724137931034484	-1.8620689655172413	0.6001918911933899
-1.1724137931034484	-1.7241379310344827	0.6613361239433289
-1.1724137931034484	-1.5862068965517242	0.6805620193481445
-1.1724137931034484	-1.4482758620689655	0.6656648516654968
-1.1724137931034484	-1.3103448275862069	0.6691470146179199
-1.1724137931034484	-1.1724137931034484	0.7039451599121094
-1.1724137931034484	-1.0344827586206897	0.7325797080993652
-1.1724137931034484	-0.896551724137931	0.7172279953956604
-1.1724137931034484	-0.7586206896551724	0.6814520955085754
-1.1724137931034484	-0.6206896551724137	0.6502055525779724
-1.1724137931034484	-0.48275862068965525	0.610373318195343
-1.1724137931034484	-0.3448275862068966	0.6045672297477722
-1.1724137931034484	-0.2068965517241379	0.608357846736908
-1.1724137931034484	-0.06896551724137945	0.5256384015083313
-1.1724137931034484	0.06896551724137945	0.5824085474014282
-1.1724137931034484	0.2068965517241379	0.6245927810668945
-1.1724137931034484	0.34482758620689635	0.630186915397644
-1.1724137931034484	0.48275862068965525	0.628685474395752
-1.1724137931034484	0.6206896551724137	0.6602742671966553
-1.1724137931034484	0.7586206896551726	0.5911917090415955
-1.1724137931034484	0.896551724137931	0.5758308172225952
-1.1724137931034484	1.0344827586206895	0.570110559463501
-1.1724137931034484	1.1724137931034484	0.5429090261459351
-1.1724137931034484	1.3103448275862069	0.5706892609596252
-1.1724137931034484	1.4482758620689653	0.5953705906867981
-1.1724137931034484	1.5862068965517242	0.5875793099403381
-1.1724137931034484	1.7241379310344827	0.5972342491149902
-1.1724137931034484	1.862068965517241	0.59148770570755
-1.1724137931034484	2.0	0.6093299984931946
		
-1.0344827586206897	-2.0	0.5657086372375488
-1.0344827586206897	-1.8620689655172413	0.5788145065307617
-1.0344827586206897	-1.7241379310344827	0.6022309064865112
-1.0344827586206897	-1.5862068965517242	0.6758952736854553
-1.0344827586206897	-1.4482758620689655	0.7201722860336304
-1.0344827586206897	-1.3103448275862069	0.6840309500694275
-1.0344827586206897	-1.1724137931034484	0.6312115788459778
-1.0344827586206897	-1.0344827586206897	0.6681702733039856
-1.0344827586206897	-0.896551724137931	0.664746880531311
-1.0344827586206897	-0.7586206896551724	0.6494631767272949
-1.0344827586206897	-0.6206896551724137	0.6019197106361389
-1.0344827586206897	-0.48275862068965525	0.5524386167526245
-1.0344827586206897	-0.3448275862068966	0.5593934655189514
-1.0344827586206897	-0.2068965517241379	0.5708401799201965
-1.0344827586206897	-0.06896551724137945	0.4794214963912964
-1.0344827586206897	0.06896551724137945	0.5768205523490906
-1.0344827586206897	0.2068965517241379	0.5960183143615723
-1.0344827586206897	0.34482758620689635	0.6247936487197876
-1.0344827586206897	0.48275862068965525	0.622300386428833
-1.0344827586206897	0.6206896551724137	0.6299805045127869
-1.0344827586206897	0.7586206896551726	0.61452716588974
-1.0344827586206897	0.896551724137931	0.5826307535171509
-1.0344827586206897	1.0344827586206895	0.5482193827629089
-1.0344827586206897	1.1724137931034484	0.5643078684806824
-1.0344827586206897	1.3103448275862069	0.5718303918838501
-1.0344827586206897	1.4482758620689653	0.5912052989006042
-1.0344827586206897	1.5862068965517242	0.5871137976646423
-1.0344827586206897	1.7241379310344827	0.5850991606712341
-1.0344827586206897	1.862068965517241	0.6062204241752625
-1.0344827586206897	2.0	0.6293144822120667
		
-0.896551724137931	-2.0	0.5487276315689087
-0.896551724137931	-1.8620689655172413	0.5545792579650879
-0.896551724137931	-1.7241379310344827	0.5901187658309937
-0.896551724137931	-1.5862068965517242	0.6389369368553162
-0.896551724137931	-1.4482758620689655	0.6759761571884155
-0.896551724137931	-1.3103448275862069	0.6237983107566833
-0.896551724137931	-1.1724137931034484	0.5493223071098328
-0.896551724137931	-1.0344827586206897	0.5957217216491699
-0.896551724137931	-0.896551724137931	0.601456344127655
-0.896551724137931	-0.7586206896551724	0.5577840805053711
-0.896551724137931	-0.6206896551724137	0.5172409415245056
-0.896551724137931	-0.48275862068965525	0.48985210061073303
-0.896551724137931	-0.3448275862068966	0.5164120197296143
-0.896551724137931	-0.2068965517241379	0.5430643558502197
-0.896551724137931	-0.06896551724137945	0.48518815636634827
-0.896551724137931	0.06896551724137945	0.5072633624076843
-0.896551724137931	0.2068965517241379	0.5222489833831787
-0.896551724137931	0.34482758620689635	0.6255869269371033
-0.896551724137931	0.48275862068965525	0.6179014444351196
-0.896551724137931	0.6206896551724137	0.6249298453330994
-0.896551724137931	0.7586206896551726	0.6573205590248108
-0.896551724137931	0.896551724137931	0.6105710864067078
-0.896551724137931	1.0344827586206895	0.5833367109298706
-0.896551724137931	1.1724137931034484	0.6084904074668884
-0.896551724137931	1.3103448275862069	0.621060848236084
-0.896551724137931	1.4482758620689653	0.5874415040016174
-0.896551724137931	1.5862068965517242	0.6065211892127991
-0.896551724137931	1.7241379310344827	0.6235979795455933
-0.896551724137931	1.862068965517241	0.6314823627471924
-0.896551724137931	2.0	0.623518705368042
		
-0.7586206896551724	-2.0	0.5330395102500916
-0.7586206896551724	-1.8620689655172413	0.5345718860626221
-0.7586206896551724	-1.7241379310344827	0.5601546764373779
-0.7586206896551724	-1.5862068965517242	0.5899529457092285
-0.7586206896551724	-1.4482758620689655	0.6103224158287048
-0.7586206896551724	-1.3103448275862069	0.5587930679321289
-0.7586206896551724	-1.1724137931034484	0.5264434814453125
-0.7586206896551724	-1.0344827586206897	0.5687620043754578
-0.7586206896551724	-0.896551724137931	0.5162670612335205
-0.7586206896551724	-0.7586206896551724	0.49976348876953125
-0.7586206896551724	-0.6206896551724137	0.4706859886646271
-0.7586206896551724	-0.48275862068965525	0.5149112939834595
-0.7586206896551724	-0.3448275862068966	0.5258654952049255
-0.7586206896551724	-0.2068965517241379	0.4806296229362488
-0.7586206896551724	-0.06896551724137945	0.5212181210517883
-0.7586206896551724	0.06896551724137945	0.45646926760673523
-0.7586206896551724	0.2068965517241379	0.522301197052002
-0.7586206896551724	0.34482758620689635	0.5396965742111206
-0.7586206896551724	0.48275862068965525	0.5526084899902344
-0.7586206896551724	0.6206896551724137	0.5794234275817871
-0.7586206896551724	0.7586206896551726	0.6234760284423828
-0.7586206896551724	0.896551724137931	0.5773469805717468
-0.7586206896551724	1.0344827586206895	0.596660852432251
-0.7586206896551724	1.1724137931034484	0.6361381411552429
-0.7586206896551724	1.3103448275862069	0.624279797077179
-0.7586206896551724	1.4482758620689653	0.6213123798370361
-0.7586206896551724	1.5862068965517242	0.6204541921615601
-0.7586206896551724	1.7241379310344827	0.6314218640327454
-0.7586206896551724	1.862068965517241	0.6428874135017395
-0.7586206896551724	2.0	0.6306709051132202
		
-0.6206896551724137	-2.0	0.5172312259674072
-0.6206896551724137	-1.8620689655172413	0.478854238986969
-0.6206896551724137	-1.7241379310344827	0.5192397832870483
-0.6206896551724137	-1.5862068965517242	0.6019805073738098
-0.6206896551724137	-1.4482758620689655	0.6050496101379395
-0.6206896551724137	-1.3103448275862069	0.6033031940460205
-0.6206896551724137	-1.1724137931034484	0.5894268155097961
-0.6206896551724137	-1.0344827586206897	0.6258440017700195
-0.6206896551724137	-0.896551724137931	0.6131830811500549
-0.6206896551724137	-0.7586206896551724	0.5355483293533325
-0.6206896551724137	-0.6206896551724137	0.49181264638900757
-0.6206896551724137	-0.48275862068965525	0.49540528655052185
-0.6206896551724137	-0.3448275862068966	0.4952898323535919
-0.6206896551724137	-0.2068965517241379	0.4981245994567871
-0.6206896551724137	-0.06896551724137945	0.472830593585968
-0.6206896551724137	0.06896551724137945	0.4416476786136627
-0.6206896551724137	0.2068965517241379	0.4117587208747864
-0.6206896551724137	0.34482758620689635	0.40604984760284424
-0.6206896551724137	0.48275862068965525	0.4602552354335785
-0.6206896551724137	0.6206896551724137	0.6059394478797913
-0.6206896551724137	0.7586206896551726	0.6201353073120117
-0.6206896551724137	0.896551724137931	0.5898149013519287
-0.6206896551724137	1.0344827586206895	0.630868136882782
-0.6206896551724137	1.1724137931034484	0.6816442608833313
-0.6206896551724137	1.3103448275862069	0.667879581451416
-0.6206896551724137	1.4482758620689653	0.6778876781463623
-0.6206896551724137	1.5862068965517242	0.6807389855384827
-0.6206896551724137	1.7241379310344827	0.6681135892868042
-0.6206896551724137	1.862068965517241	0.668161928653717
-0.6206896551724137	2.0	0.651495099067688
		
-0.48275862068965525	-2.0	0.5502373576164246
-0.48275862068965525	-1.8620689655172413	0.5483853220939636
-0.48275862068965525	-1.7241379310344827	0.464405357837677
-0.48275862068965525	-1.5862068965517242	0.6395056843757629
-0.48275862068965525	-1.4482758620689655	0.6179792284965515
-0.48275862068965525	-1.3103448275862069	0.6145719289779663
-0.48275862068965525	-1.1724137931034484	0.5766347646713257
-0.48275862068965525	-1.0344827586206897	0.5901584029197693
-0.48275862068965525	-0.896551724137931	0.6087703704833984
-0.48275862068965525	-0.7586206896551724	0.5300021767616272
-0.48275862068965525	-0.6206896551724137	0.466985285282135
-0.48275862068965525	-0.48275862068965525	0.5257173180580139
-0.48275862068965525	-0.3448275862068966	0.5405600666999817
-0.48275862068965525	-0.2068965517241379	0.48592546582221985
-0.48275862068965525	-0.06896551724137945	0.3898531496524811
-0.48275862068965525	0.06896551724137945	0.32325419783592224
-0.48275862068965525	0.2068965517241379	0.32753199338912964
-0.48275862068965525	0.34482758620689635	0.3518346846103668
-0.48275862068965525	0.48275862068965525	0.48334062099456787
-0.48275862068965525	0.6206896551724137	0.5738689303398132
-0.48275862068965525	0.7586206896551726	0.578660786151886
-0.48275862068965525	0.896551724137931	0.6090930104255676
-0.48275862068965525	1.0344827586206895	0.6404607892036438
-0.48275862068965525	1.1724137931034484	0.6702907681465149
-0.48275862068965525	1.3103448275862069	0.6863778829574585
-0.48275862068965525	1.4482758620689653	0.7247629165649414
-0.48275862068965525	1.5862068965517242	0.7359107136726379
-0.48275862068965525	1.7241379310344827	0.696773111820221
-0.48275862068965525	1.862068965517241	0.6789960861206055
-0.48275862068965525	2.0	0.6492629051208496
		
-0.3448275862068966	-2.0	0.5151318907737732
-0.3448275862068966	-1.8620689655172413	0.46430516242980957
-0.3448275862068966	-1.7241379310344827	0.4565741717815399
-0.3448275862068966	-1.5862068965517242	0.5246195793151855
-0.3448275862068966	-1.4482758620689655	0.5314290523529053
-0.3448275862068966	-1.3103448275862069	0.5486610531806946
-0.3448275862068966	-1.1724137931034484	0.5748419165611267
-0.3448275862068966	-1.0344827586206897	0.5822751522064209
-0.3448275862068966	-0.896551724137931	0.5255892872810364
-0.3448275862068966	-0.7586206896551724	0.5049057006835938
-0.3448275862068966	-0.6206896551724137	0.4572112560272217
-0.3448275862068966	-0.48275862068965525	0.5181578397750854
-0.3448275862068966	-0.3448275862068966	0.4453197419643402
-0.3448275862068966	-0.2068965517241379	0.3399611711502075
-0.3448275862068966	-0.06896551724137945	0.23376570641994476
-0.3448275862068966	0.06896551724137945	0.18822765350341797
-0.3448275862068966	0.2068965517241379	0.17389976978302002
-0.3448275862068966	0.34482758620689635	0.29368484020233154
-0.3448275862068966	0.48275862068965525	0.41438326239585876
-0.3448275862068966	0.6206896551724137	0.5235409140586853
-0.3448275862068966	0.7586206896551726	0.5987393260002136
-0.3448275862068966	0.896551724137931	0.6114203333854675
-0.3448275862068966	1.0344827586206895	0.6495444774627686
-0.3448275862068966	1.1724137931034484	0.6584286093711853
-0.3448275862068966	1.3103448275862069	0.6787452697753906
-0.3448275862068966	1.4482758620689653	0.6869361400604248
-0.3448275862068966	1.5862068965517242	0.6868313550949097
-0.3448275862068966	1.7241379310344827	0.6766851544380188
-0.3448275862068966	1.862068965517241	0.6633557677268982
-0.3448275862068966	2.0	0.6543694138526917
		
-0.2068965517241379	-2.0	0.48830848932266235
-0.2068965517241379	-1.8620689655172413	0.48564332723617554
-0.2068965517241379	-1.7241379310344827	0.5085457563400269
-0.2068965517241379	-1.5862068965517242	0.5341743230819702
-0.2068965517241379	-1.4482758620689655	0.46843501925468445
-0.2068965517241379	-1.3103448275862069	0.46742889285087585
-0.2068965517241379	-1.1724137931034484	0.5162712335586548
-0.2068965517241379	-1.0344827586206897	0.5204111337661743
-0.2068965517241379	-0.896551724137931	0.49471426010131836
-0.2068965517241379	-0.7586206896551724	0.47152847051620483
-0.2068965517241379	-0.6206896551724137	0.3931826651096344
-0.2068965517241379	-0.48275862068965525	0.3515596091747284
-0.2068965517241379	-0.3448275862068966	0.2706587016582489
-0.2068965517241379	-0.2068965517241379	0.16072215139865875
-0.2068965517241379	-0.06896551724137945	0.09030696004629135
-0.2068965517241379	0.06896551724137945	0.06834142655134201
-0.2068965517241379	0.2068965517241379	0.08920975029468536
-0.2068965517241379	0.34482758620689635	0.16354045271873474
-0.2068965517241379	0.48275862068965525	0.3201017379760742
-0.2068965517241379	0.6206896551724137	0.5068783760070801
-0.2068965517241379	0.7586206896551726	0.5537577867507935
-0.2068965517241379	0.896551724137931	0.5577070116996765
-0.2068965517241379	1.0344827586206895	0.5706217288970947
-0.2068965517241379	1.1724137931034484	0.6083151698112488
-0.2068965517241379	1.3103448275862069	0.62916100025177
-0.2068965517241379	1.4482758620689653	0.6312398910522461
-0.2068965517241379	1.5862068965517242	0.6095456480979919
-0.2068965517241379	1.7241379310344827	0.5903744697570801
-0.2068965517241379	1.862068965517241	0.6125819683074951
-0.2068965517241379	2.0	0.6200313568115234
		
-0.06896551724137945	-2.0	0.46206095814704895
-0.06896551724137945	-1.8620689655172413	0.4928702116012573
-0.06896551724137945	-1.7241379310344827	0.5142366886138916
-0.06896551724137945	-1.5862068965517242	0.5662561655044556
-0.06896551724137945	-1.4482758620689655	0.5016429424285889
-0.06896551724137945	-1.3103448275862069	0.4440620243549347
-0.06896551724137945	-1.1724137931034484	0.48263323307037354
-0.06896551724137945	-1.0344827586206897	0.49987712502479553
-0.06896551724137945	-0.896551724137931	0.47460421919822693
-0.06896551724137945	-0.7586206896551724	0.42475226521492004
-0.06896551724137945	-0.6206896551724137	0.3406447768211365
-0.06896551724137945	-0.48275862068965525	0.3071311116218567
-0.06896551724137945	-0.3448275862068966	0.18300063908100128
-0.06896551724137945	-0.2068965517241379	0.08364827185869217
-0.06896551724137945	-0.06896551724137945	0.014843889512121677
-0.06896551724137945	0.06896551724137945	0.0180390365421772
-0.06896551724137945	0.2068965517241379	0.05503172054886818
-0.06896551724137945	0.34482758620689635	0.10568849742412567
-0.06896551724137945	0.48275862068965525	0.21445156633853912
-0.06896551724137945	0.6206896551724137	0.42305707931518555
-0.06896551724137945	0.7586206896551726	0.5191627144813538
-0.06896551724137945	0.896551724137931	0.5427481532096863
-0.06896551724137945	1.0344827586206895	0.5636640191078186
-0.06896551724137945	1.1724137931034484	0.5912578701972961
-0.06896551724137945	1.3103448275862069	0.5866049528121948
-0.06896551724137945	1.4482758620689653	0.6065298914909363
-0.06896551724137945	1.5862068965517242	0.5933196544647217
-0.06896551724137945	1.7241379310344827	0.6096017360687256
-0.06896551724137945	1.862068965517241	0.6294260621070862
-0.06896551724137945	2.0	0.635943591594696
		
0.06896551724137945	-2.0	0.4697900414466858
0.06896551724137945	-1.8620689655172413	0.494550496339798
0.06896551724137945	-1.7241379310344827	0.48477768898010254
0.06896551724137945	-1.5862068965517242	0.5412672758102417
0.06896551724137945	-1.4482758620689655	0.5637454986572266
0.06896551724137945	-1.3103448275862069	0.5130550861358643
0.06896551724137945	-1.1724137931034484	0.51956707239151
0.06896551724137945	-1.0344827586206897	0.5357953310012817
0.06896551724137945	-0.896551724137931	0.5234169363975525
0.06896551724137945	-0.7586206896551724	0.5112781524658203
0.06896551724137945	-0.6206896551724137	0.39959919452667236
0.06896551724137945	-0.48275862068965525	0.29406067728996277
0.06896551724137945	-0.3448275862068966	0.172878235578537
0.06896551724137945	-0.2068965517241379	0.08297871053218842
0.06896551724137945	-0.06896551724137945	0.01897706277668476
0.06896551724137945	0.06896551724137945	0.012397329322993755
0.06896551724137945	0.2068965517241379	0.043461430817842484
0.06896551724137945	0.34482758620689635	0.09167618304491043
0.06896551724137945	0.48275862068965525	0.23537684977054596
0.06896551724137945	0.6206896551724137	0.40096142888069153
0.06896551724137945	0.7586206896551726	0.5110958814620972
0.06896551724137945	0.896551724137931	0.5668184757232666
0.06896551724137945	1.0344827586206895	0.5788565278053284
0.06896551724137945	1.1724137931034484	0.575053334236145
0.06896551724137945	1.3103448275862069	0.5895665884017944
0.06896551724137945	1.4482758620689653	0.6006544232368469
0.06896551724137945	1.5862068965517242	0.62376868724823
0.06896551724137945	1.7241379310344827	0.6586055755615234
0.06896551724137945	1.862068965517241	0.6834363341331482
0.06896551724137945	2.0	0.6614576578140259
		
0.2068965517241379	-2.0	0.529830813407898
0.2068965517241379	-1.8620689655172413	0.5440758466720581
0.2068965517241379	-1.7241379310344827	0.5326491594314575
0.2068965517241379	-1.5862068965517242	0.6056067943572998
0.2068965517241379	-1.4482758620689655	0.6186642646789551
0.2068965517241379	-1.3103448275862069	0.5804139971733093
0.2068965517241379	-1.1724137931034484	0.5549818277359009
0.2068965517241379	-1.0344827586206897	0.5344593524932861
0.2068965517241379	-0.896551724137931	0.5545821785926819
0.2068965517241379	-0.7586206896551724	0.5402588844299316
0.2068965517241379	-0.6206896551724137	0.48592907190322876
0.2068965517241379	-0.48275862068965525	0.3860659897327423
0.2068965517241379	-0.3448275862068966	0.2229613959789276
0.2068965517241379	-0.2068965517241379	0.11158184707164764
0.2068965517241379	-0.06896551724137945	0.06048242002725601
0.2068965517241379	0.06896551724137945	0.04770948365330696
0.2068965517241379	0.2068965517241379	0.07094995677471161
0.2068965517241379	0.34482758620689635	0.13469338417053223
0.2068965517241379	0.48275862068965525	0.29218655824661255
0.2068965517241379	0.6206896551724137	0.4125743508338928
0.2068965517241379	0.7586206896551726	0.49522748589515686
0.2068965517241379	0.896551724137931	0.5527435541152954
0.2068965517241379	1.0344827586206895	0.5715717673301697
0.2068965517241379	1.1724137931034484	0.6139991879463196
0.2068965517241379	1.3103448275862069	0.6565882563591003
0.2068965517241379	1.4482758620689653	0.6683104634284973
0.2068965517241379	1.5862068965517242	0.6786713004112244
0.2068965517241379	1.7241379310344827	0.6773832440376282
0.2068965517241379	1.862068965517241	0.6939380764961243
0.2068965517241379	2.0	0.6709121465682983
		
0.34482758620689635	-2.0	0.5548461675643921
0.34482758620689635	-1.8620689655172413	0.5476397275924683
0.34482758620689635	-1.7241379310344827	0.5400897264480591
0.34482758620689635	-1.5862068965517242	0.6329612731933594
0.34482758620689635	-1.4482758620689655	0.6513411998748779
0.34482758620689635	-1.3103448275862069	0.6429873704910278
0.34482758620689635	-1.1724137931034484	0.6377501487731934
0.34482758620689635	-1.0344827586206897	0.622802197933197
0.34482758620689635	-0.896551724137931	0.5796225070953369
0.34482758620689635	-0.7586206896551724	0.5353612899780273
0.34482758620689635	-0.6206896551724137	0.5454800724983215
0.34482758620689635	-0.48275862068965525	0.40751779079437256
0.34482758620689635	-0.3448275862068966	0.22339092195034027
0.34482758620689635	-0.2068965517241379	0.15307943522930145
0.34482758620689635	-0.06896551724137945	0.117350272834301
0.34482758620689635	0.06896551724137945	0.10517598688602448
0.34482758620689635	0.2068965517241379	0.12960998713970184
0.34482758620689635	0.34482758620689635	0.20533354580402374
0.34482758620689635	0.48275862068965525	0.3685178756713867
0.34482758620689635	0.6206896551724137	0.4192613661289215
0.34482758620689635	0.7586206896551726	0.45049917697906494
0.34482758620689635	0.896551724137931	0.5588961839675903
0.34482758620689635	1.0344827586206895	0.5515161156654358
0.34482758620689635	1.1724137931034484	0.6061586737632751
0.34482758620689635	1.3103448275862069	0.6264185905456543
0.34482758620689635	1.4482758620689653	0.6704548597335815
0.34482758620689635	1.5862068965517242	0.6629031300544739
0.34482758620689635	1.7241379310344827	0.6735343933105469
0.34482758620689635	1.862068965517241	0.6956729292869568
0.34482758620689635	2.0	0.6727191805839539
		
0.48275862068965525	-2.0	0.5805494785308838
0.48275862068965525	-1.8620689655172413	0.5588559508323669
0.48275862068965525	-1.7241379310344827	0.5536315441131592
0.48275862068965525	-1.5862068965517242	0.6520688533782959
0.48275862068965525	-1.4482758620689655	0.6696192026138306
0.48275862068965525	-1.3103448275862069	0.6773295402526855
0.48275862068965525	-1.1724137931034484	0.6961320042610168
0.48275862068965525	-1.0344827586206897	0.6489930748939514
0.48275862068965525	-0.896551724137931	0.5943218469619751
0.48275862068965525	-0.7586206896551724	0.5484150648117065
0.48275862068965525	-0.6206896551724137	0.5973432660102844
0.48275862068965525	-0.48275862068965525	0.5021159052848816
0.48275862068965525	-0.3448275862068966	0.32889074087142944
0.48275862068965525	-0.2068965517241379	0.22792614996433258
0.48275862068965525	-0.06896551724137945	0.21847650408744812
0.48275862068965525	0.06896551724137945	0.20127449929714203
0.48275862068965525	0.2068965517241379	0.22752079367637634
0.48275862068965525	0.34482758620689635	0.3378409743309021
0.48275862068965525	0.48275862068965525	0.3730928599834442
0.48275862068965525	0.6206896551724137	0.41018587350845337
0.48275862068965525	0.7586206896551726	0.4405079483985901
0.48275862068965525	0.896551724137931	0.5218021869659424
0.48275862068965525	1.0344827586206895	0.5354785919189453
0.48275862068965525	1.1724137931034484	0.572763204574585
0.48275862068965525	1.3103448275862069	0.617376446723938
0.48275862068965525	1.4482758620689653	0.6312665343284607
0.48275862068965525	1.5862068965517242	0.6266055703163147
0.48275862068965525	1.7241379310344827	0.6251822710037231
0.48275862068965525	1.862068965517241	0.6523953676223755
0.48275862068965525	2.0	0.6536504030227661
		
0.6206896551724137	-2.0	0.6181643605232239
0.6206896551724137	-1.8620689655172413	0.591328501701355
0.6206896551724137	-1.7241379310344827	0.5973337292671204
0.6206896551724137	-1.5862068965517242	0.705782949924469
0.6206896551724137	-1.4482758620689655	0.7077280282974243
0.6206896551724137	-1.3103448275862069	0.6985222697257996
0.6206896551724137	-1.1724137931034484	0.6801364421844482
0.6206896551724137	-1.0344827586206897	0.6592770218849182
0.6206896551724137	-0.896551724137931	0.6268444657325745
0.6206896551724137	-0.7586206896551724	0.6049269437789917
0.6206896551724137	-0.6206896551724137	0.6181626915931702
0.6206896551724137	-0.48275862068965525	0.5830605626106262
0.6206896551724137	-0.3448275862068966	0.4128265976905823
0.6206896551724137	-0.2068965517241379	0.3509564995765686
0.6206896551724137	-0.06896551724137945	0.32597923278808594
0.6206896551724137	0.06896551724137945	0.30682599544525146
0.6206896551724137	0.2068965517241379	0.30415064096450806
0.6206896551724137	0.34482758620689635	0.38130006194114685
0.6206896551724137	0.48275862068965525	0.39092153310775757
0.6206896551724137	0.6206896551724137	0.46686917543411255
0.6206896551724137	0.7586206896551726	0.583602786064148
0.6206896551724137	0.896551724137931	0.5746197700500488
0.6206896551724137	1.0344827586206895	0.5807673931121826
0.6206896551724137	1.1724137931034484	0.6167346835136414
0.6206896551724137	1.3103448275862069	0.6659675240516663
0.6206896551724137	1.4482758620689653	0.6669522523880005
0.6206896551724137	1.5862068965517242	0.6446118950843811
0.6206896551724137	1.7241379310344827	0.6444042325019836
0.6206896551724137	1.862068965517241	0.6353150010108948
0.6206896551724137	2.0	0.6215525269508362
		
0.7586206896551726	-2.0	0.6343119144439697
0.7586206896551726	-1.8620689655172413	0.6097019910812378
0.7586206896551726	-1.7241379310344827	0.6588728427886963
0.7586206896551726	-1.5862068965517242	0.7411210536956787
0.7586206896551726	-1.4482758620689655	0.7229993939399719
0.7586206896551726	-1.3103448275862069	0.6667395830154419
0.7586206896551726	-1.1724137931034484	0.6501009464263916
0.7586206896551726	-1.0344827586206897	0.6165160536766052
0.7586206896551726	-0.896551724137931	0.629097580909729
0.7586206896551726	-0.7586206896551724	0.6316844820976257
0.7586206896551726	-0.6206896551724137	0.5879151225090027
0.7586206896551726	-0.48275862068965525	0.5844480395317078
0.7586206896551726	-0.3448275862068966	0.48133373260498047
0.7586206896551726	-0.2068965517241379	0.4101903736591339
0.7586206896551726	-0.06896551724137945	0.405989408493042
0.7586206896551726	0.06896551724137945	0.4002481698989868
0.7586206896551726	0.2068965517241379	0.41749897599220276
0.7586206896551726	0.34482758620689635	0.38329431414604187
0.7586206896551726	0.48275862068965525	0.48951083421707153
0.7586206896551726	0.6206896551724137	0.5757699608802795
0.7586206896551726	0.7586206896551726	0.618144690990448
0.7586206896551726	0.896551724137931	0.6365063786506653
0.7586206896551726	1.0344827586206895	0.6525530219078064
0.7586206896551726	1.1724137931034484	0.6400274634361267
0.7586206896551726	1.3103448275862069	0.6445810794830322
0.7586206896551726	1.4482758620689653	0.6356913447380066
0.7586206896551726	1.5862068965517242	0.6415648460388184
0.7586206896551726	1.7241379310344827	0.6533268690109253
0.7586206896551726	1.862068965517241	0.6279094219207764
0.7586206896551726	2.0	0.6246515512466431
		
0.896551724137931	-2.0	0.6517196297645569
0.896551724137931	-1.8620689655172413	0.657683789730072
0.896551724137931	-1.7241379310344827	0.6781846284866333
0.896551724137931	-1.5862068965517242	0.6875531077384949
0.896551724137931	-1.4482758620689655	0.6853243708610535
0.896551724137931	-1.3103448275862069	0.694239616394043
0.896551724137931	-1.1724137931034484	0.7059923410415649
0.896551724137931	-1.0344827586206897	0.6907923221588135
0.896551724137931	-0.896551724137931	0.6490285992622375
0.896551724137931	-0.7586206896551724	0.6771808862686157
0.896551724137931	-0.6206896551724137	0.629118025302887
0.896551724137931	-0.48275862068965525	0.5552288889884949
0.896551724137931	-0.3448275862068966	0.5146303772926331
0.896551724137931	-0.2068965517241379	0.435821533203125
0.896551724137931	-0.06896551724137945	0.4330315589904785
0.896551724137931	0.06896551724137945	0.453254759311676
0.896551724137931	0.2068965517241379	0.4505343735218048
0.896551724137931	0.34482758620689635	0.4919836223125458
0.896551724137931	0.48275862068965525	0.5582340359687805
0.896551724137931	0.6206896551724137	0.5837129950523376
0.896551724137931	0.7586206896551726	0.6006574630737305
0.896551724137931	0.896551724137931	0.6248102784156799
0.896551724137931	1.0344827586206895	0.6486576795578003
0.896551724137931	1.1724137931034484	0.6546889543533325
0.896551724137931	1.3103448275862069	0.6592242121696472
0.896551724137931	1.4482758620689653	0.6567302346229553
0.896551724137931	1.5862068965517242	0.6823957562446594
0.896551724137931	1.7241379310344827	0.6885729432106018
0.896551724137931	1.862068965517241	0.6749065518379211
0.896551724137931	2.0	0.6640851497650146
		
1.0344827586206895	-2.0	0.6699738502502441
1.0344827586206895	-1.8620689655172413	0.6678109765052795
1.0344827586206895	-1.7241379310344827	0.667125940322876
1.0344827586206895	-1.5862068965517242	0.7079532146453857
1.0344827586206895	-1.4482758620689655	0.7242045402526855
1.0344827586206895	-1.3103448275862069	0.7240360379219055
1.0344827586206895	-1.1724137931034484	0.7228190302848816
1.0344827586206895	-1.0344827586206897	0.722118079662323
1.0344827586206895	-0.896551724137931	0.7742772102355957
1.0344827586206895	-0.7586206896551724	0.7526612281799316
1.0344827586206895	-0.6206896551724137	0.6521578431129456
1.0344827586206895	-0.48275862068965525	0.5548425912857056
1.0344827586206895	-0.3448275862068966	0.6011344790458679
1.0344827586206895	-0.2068965517241379	0.529662013053894
1.0344827586206895	-0.06896551724137945	0.46877995133399963
1.0344827586206895	0.06896551724137945	0.4201650619506836
1.0344827586206895	0.2068965517241379	0.4530852138996124
1.0344827586206895	0.34482758620689635	0.49333617091178894
1.0344827586206895	0.48275862068965525	0.6007058024406433
1.0344827586206895	0.6206896551724137	0.5965263843536377
1.0344827586206895	0.7586206896551726	0.5887578725814819
1.0344827586206895	0.896551724137931	0.5753548741340637
1.0344827586206895	1.0344827586206895	0.636221706867218
1.0344827586206895	1.1724137931034484	0.6655303239822388
1.0344827586206895	1.3103448275862069	0.6636908650398254
1.0344827586206895	1.4482758620689653	0.6652013659477234
1.0344827586206895	1.5862068965517242	0.667467474937439
1.0344827586206895	1.7241379310344827	0.6772205829620361
1.0344827586206895	1.862068965517241	0.6836314797401428
1.0344827586206895	2.0	0.7036942839622498
		
1.1724137931034484	-2.0	0.6484138369560242
1.1724137931034484	-1.8620689655172413	0.655819296836853
1.1724137931034484	-1.7241379310344827	0.6966989636421204
1.1724137931034484	-1.5862068965517242	0.7227381467819214
1.1724137931034484	-1.4482758620689655	0.7512139081954956
1.1724137931034484	-1.3103448275862069	0.741792619228363
1.1724137931034484	-1.1724137931034484	0.758334219455719
1.1724137931034484	-1.0344827586206897	0.8114581108093262
1.1724137931034484	-0.896551724137931	0.8206346035003662
1.1724137931034484	-0.7586206896551724	0.7540557384490967
1.1724137931034484	-0.6206896551724137	0.706326425075531
1.1724137931034484	-0.48275862068965525	0.6549088954925537
1.1724137931034484	-0.3448275862068966	0.6672098636627197
1.1724137931034484	-0.2068965517241379	0.6003783941268921
1.1724137931034484	-0.06896551724137945	0.5445316433906555
1.1724137931034484	0.06896551724137945	0.4886534810066223
1.1724137931034484	0.2068965517241379	0.48498958349227905
1.1724137931034484	0.34482758620689635	0.5082480907440186
1.1724137931034484	0.48275862068965525	0.5735053420066833
1.1724137931034484	0.6206896551724137	0.588216245174408
1.1724137931034484	0.7586206896551726	0.5683434009552002
1.1724137931034484	0.896551724137931	0.574711263179779
1.1724137931034484	1.0344827586206895	0.6096617579460144
1.1724137931034484	1.1724137931034484	0.6340945363044739
1.1724137931034484	1.3103448275862069	0.6582444310188293
1.1724137931034484	1.4482758620689653	0.6438507437705994
1.1724137931034484	1.5862068965517242	0.642869770526886
1.1724137931034484	1.7241379310344827	0.6539021730422974
1.1724137931034484	1.862068965517241	0.6861404180526733
1.1724137931034484	2.0	0.710872232913971
		
1.3103448275862069	-2.0	0.656949520111084
1.3103448275862069	-1.8620689655172413	0.6559611558914185
1.3103448275862069	-1.7241379310344827	0.6797431111335754
1.3103448275862069	-1.5862068965517242	0.7393520474433899
1.3103448275862069	-1.4482758620689655	0.7662665247917175
1.3103448275862069	-1.3103448275862069	0.7517644762992859
1.3103448275862069	-1.1724137931034484	0.746290922164917
1.3103448275862069	-1.0344827586206897	0.7942371964454651
1.3103448275862069	-0.896551724137931	0.8009322285652161
1.3103448275862069	-0.7586206896551724	0.7545430660247803
1.3103448275862069	-0.6206896551724137	0.7685341835021973
1.3103448275862069	-0.48275862068965525	0.7169722318649292
1.3103448275862069	-0.3448275862068966	0.6516565084457397
1.3103448275862069	-0.2068965517241379	0.5854490399360657
1.3103448275862069	-0.06896551724137945	0.5507095456123352
1.3103448275862069	0.06896551724137945	0.5015239119529724
1.3103448275862069	0.2068965517241379	0.48485592007637024
1.3103448275862069	0.34482758620689635	0.49977749586105347
1.3103448275862069	0.48275862068965525	0.5222296714782715
1.3103448275862069	0.6206896551724137	0.5658560395240784
1.3103448275862069	0.7586206896551726	0.5669538974761963
1.3103448275862069	0.896551724137931	0.5788170695304871
1.3103448275862069	1.0344827586206895	0.6176620125770569
1.3103448275862069	1.1724137931034484	0.621042013168335
1.3103448275862069	1.3103448275862069	0.6344128251075745
1.3103448275862069	1.4482758620689653	0.6357010006904602
1.3103448275862069	1.5862068965517242	0.6402466893196106
1.3103448275862069	1.7241379310344827	0.6493391394615173
1.3103448275862069	1.862068965517241	0.6727418303489685
1.3103448275862069	2.0	0.6899110674858093
		
1.4482758620689653	-2.0	0.6514633297920227
1.4482758620689653	-1.8620689655172413	0.6337063312530518
1.4482758620689653	-1.7241379310344827	0.7149014472961426
1.4482758620689653	-1.5862068965517242	0.7075198292732239
1.4482758620689653	-1.4482758620689655	0.7512674331665039
1.4482758620689653	-1.3103448275862069	0.7338736653327942
1.4482758620689653	-1.1724137931034484	0.6990097761154175
1.4482758620689653	-1.0344827586206897	0.7316634654998779
1.4482758620689653	-0.896551724137931	0.7479764819145203
1.4482758620689653	-0.7586206896551724	0.7657536268234253
1.4482758620689653	-0.6206896551724137	0.7412375807762146
1.4482758620689653	-0.48275862068965525	0.7161070704460144
1.4482758620689653	-0.3448275862068966	0.6474047303199768
1.4482758620689653	-0.2068965517241379	0.5787832736968994
1.4482758620689653	-0.06896551724137945	0.5222452878952026
1.4482758620689653	0.06896551724137945	0.5058474540710449
1.4482758620689653	0.2068965517241379	0.4658224880695343
1.4482758620689653	0.34482758620689635	0.4991232454776764
1.4482758620689653	0.48275862068965525	0.5171088576316833
1.4482758620689653	0.6206896551724137	0.5677792429924011
1.4482758620689653	0.7586206896551726	0.5773793458938599
1.4482758620689653	0.896551724137931	0.5963605046272278
1.4482758620689653	1.0344827586206895	0.6177751421928406
1.4482758620689653	1.1724137931034484	0.6091248393058777
1.4482758620689653	1.3103448275862069	0.5688869953155518
1.4482758620689653	1.4482758620689653	0.5982893109321594
1.4482758620689653	1.5862068965517242	0.6269716024398804
1.4482758620689653	1.7241379310344827	0.6368513703346252
1.4482758620689653	1.862068965517241	0.6675751209259033
1.4482758620689653	2.0	0.6653686761856079
		
1.5862068965517242	-2.0	0.6328368782997131
1.5862068965517242	-1.8620689655172413	0.6050957441329956
1.5862068965517242	-1.7241379310344827	0.669359564781189
1.5862068965517242	-1.5862068965517242	0.6831991672515869
1.5862068965517242	-1.4482758620689655	0.7004871964454651
1.5862068965517242	-1.3103448275862069	0.7020291686058044
1.5862068965517242	-1.1724137931034484	0.6793660521507263
1.5862068965517242	-1.0344827586206897	0.7164371609687805
1.5862068965517242	-0.896551724137931	0.7489123940467834
1.5862068965517242	-0.7586206896551724	0.7770183682441711
1.5862068965517242	-0.6206896551724137	0.7444272637367249
1.5862068965517242	-0.48275862068965525	0.7171367406845093
1.5862068965517242	-0.3448275862068966	0.6395286917686462
1.5862068965517242	-0.2068965517241379	0.5493884682655334
1.5862068965517242	-0.06896551724137945	0.5217006802558899
1.5862068965517242	0.06896551724137945	0.501966655254364
1.5862068965517242	0.2068965517241379	0.45476487278938293
1.5862068965517242	0.34482758620689635	0.502869188785553
1.5862068965517242	0.48275862068965525	0.5411256551742554
1.5862068965517242	0.6206896551724137	0.5510132312774658
1.5862068965517242	0.7586206896551726	0.5595980286598206
1.5862068965517242	0.896551724137931	0.5890111327171326
1.5862068965517242	1.0344827586206895	0.5936139225959778
1.5862068965517242	1.1724137931034484	0.5872267484664917
1.5862068965517242	1.3103448275862069	0.5477504134178162
1.5862068965517242	1.4482758620689653	0.5484863519668579
1.5862068965517242	1.5862068965517242	0.5949954390525818
1.5862068965517242	1.7241379310344827	0.6228161454200745
1.5862068965517242	1.862068965517241	0.6665483713150024
1.5862068965517242	2.0	0.6723141670227051
		
1.7241379310344827	-2.0	0.6009171009063721
1.7241379310344827	-1.8620689655172413	0.5889206528663635
1.7241379310344827	-1.7241379310344827	0.667682409286499
1.7241379310344827	-1.5862068965517242	0.6691241264343262
1.7241379310344827	-1.4482758620689655	0.7020775675773621
1.7241379310344827	-1.3103448275862069	0.7055482864379883
1.7241379310344827	-1.1724137931034484	0.7025331258773804
1.7241379310344827	-1.0344827586206897	0.7381143569946289
1.7241379310344827	-0.896551724137931	0.7664560079574585
1.7241379310344827	-0.7586206896551724	0.7624155879020691
1.7241379310344827	-0.6206896551724137	0.7194857597351074
1.7241379310344827	-0.48275862068965525	0.715735912322998
1.7241379310344827	-0.3448275862068966	0.6376739144325256
1.7241379310344827	-0.2068965517241379	0.5614868402481079
1.7241379310344827	-0.06896551724137945	0.540224015712738
1.7241379310344827	0.06896551724137945	0.5036512613296509
1.7241379310344827	0.2068965517241379	0.45622915029525757
1.7241379310344827	0.34482758620689635	0.47991085052490234
1.7241379310344827	0.48275862068965525	0.5348979234695435
1.7241379310344827	0.6206896551724137	0.5254690051078796
1.7241379310344827	0.7586206896551726	0.5505422353744507
1.7241379310344827	0.896551724137931	0.5552200675010681
1.7241379310344827	1.0344827586206895	0.5787084698677063
1.7241379310344827	1.1724137931034484	0.56217360496521
1.7241379310344827	1.3103448275862069	0.5251014232635498
1.7241379310344827	1.4482758620689653	0.5266692042350769
1.7241379310344827	1.5862068965517242	0.549961268901825
1.7241379310344827	1.7241379310344827	0.600475549697876
1.7241379310344827	1.862068965517241	0.6341425776481628
1.7241379310344827	2.0	0.6724624633789062
		
1.862068965517241	-2.0	0.6129238605499268
1.862068965517241	-1.8620689655172413	0.589582622051239
1.862068965517241	-1.7241379310344827	0.6956141591072083
1.862068965517241	-1.5862068965517242	0.70964515209198
1.862068965517241	-1.4482758620689655	0.723633348941803
1.862068965517241	-1.3103448275862069	0.7289987206459045
1.862068965517241	-1.1724137931034484	0.7536808252334595
1.862068965517241	-1.0344827586206897	0.767229437828064
1.862068965517241	-0.896551724137931	0.7930719256401062
1.862068965517241	-0.7586206896551724	0.7723084688186646
1.862068965517241	-0.6206896551724137	0.7271906137466431
1.862068965517241	-0.48275862068965525	0.7470909953117371
1.862068965517241	-0.3448275862068966	0.6928111910820007
1.862068965517241	-0.2068965517241379	0.6143851280212402
1.862068965517241	-0.06896551724137945	0.562359631061554
1.862068965517241	0.06896551724137945	0.5047671794891357
1.862068965517241	0.2068965517241379	0.4629431664943695
1.862068965517241	0.34482758620689635	0.47105684876441956
1.862068965517241	0.48275862068965525	0.5093737840652466
1.862068965517241	0.6206896551724137	0.49001792073249817
1.862068965517241	0.7586206896551726	0.5119825601577759
1.862068965517241	0.896551724137931	0.5345938801765442
1.862068965517241	1.0344827586206895	0.5668838024139404
1.862068965517241	1.1724137931034484	0.5716906785964966
1.862068965517241	1.3103448275862069	0.5400019884109497
1.862068965517241	1.4482758620689653	0.523161768913269
1.862068965517241	1.5862068965517242	0.5567173957824707
1.862068965517241	1.7241379310344827	0.5909428000450134
1.862068965517241	1.862068965517241	0.61152184009552
1.862068965517241	2.0	0.6344532370567322
		
2.0	-2.0	0.5838038325309753
2.0	-1.8620689655172413	0.5720546841621399
2.0	-1.7241379310344827	0.7352373600006104
2.0	-1.5862068965517242	0.7259908318519592
2.0	-1.4482758620689655	0.7164972424507141
2.0	-1.3103448275862069	0.7273483872413635
2.0	-1.1724137931034484	0.7416948676109314
2.0	-1.0344827586206897	0.7686376571655273
2.0	-0.896551724137931	0.7843803763389587
2.0	-0.7586206896551724	0.7953819036483765
2.0	-0.6206896551724137	0.7847564220428467
2.0	-0.48275862068965525	0.747350811958313
2.0	-0.3448275862068966	0.720623254776001
2.0	-0.2068965517241379	0.6792513728141785
2.0	-0.06896551724137945	0.6216697096824646
2.0	0.06896551724137945	0.5614088177680969
2.0	0.2068965517241379	0.5289438962936401
2.0	0.34482758620689635	0.5066958069801331
2.0	0.48275862068965525	0.4927684962749481
2.0	0.6206896551724137	0.48879778385162354
2.0	0.7586206896551726	0.5265388488769531
2.0	0.896551724137931	0.5395435690879822
2.0	1.0344827586206895	0.5533928275108337
2.0	1.1724137931034484	0.5878211855888367
2.0	1.3103448275862069	0.5794858932495117
2.0	1.4482758620689653	0.5569535493850708
2.0	1.5862068965517242	0.5816150903701782
2.0	1.7241379310344827	0.6160884499549866
2.0	1.862068965517241	0.640146791934967
2.0	2.0	0.6496965289115906
		


==> data/NL_fitted.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.991715550422668457e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 9.998852610588073730e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 9.991715550422668457e-01
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 9.999172687530517578e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.002339959144592285e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 1.000958204269409180e+00
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.000010132789611816e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 9.991715550422668457e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 9.994255304336547852e-01
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.000536561012268066e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 9.986996054649353027e-01
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 1.000380635261535645e+00
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.992602467536926270e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 9.998848438262939453e-01
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 1.002601265907287598e+00
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 9.998064637184143066e-01
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.100000000000000000e+01 2.100000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.200000000000000000e+01 2.200000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.300000000000000000e+01 2.300000000000000000e+01 1.000000000000000000e+00 1.000043988227844238e+00
2.400000000000000000e+01 2.400000000000000000e+01 1.000000000000000000e+00 9.993740916252136230e-01
2.500000000000000000e+01 2.500000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.600000000000000000e+01 2.600000000000000000e+01 1.000000000000000000e+00 1.000460386276245117e+00
2.700000000000000000e+01 2.700000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
2.800000000000000000e+01 2.800000000000000000e+01 1.000000000000000000e+00 1.000000596046447754e+00
2.900000000000000000e+01 2.900000000000000000e+01 1.000000000000000000e+00 1.000986695289611816e+00
3.000000000000000000e+01 3.000000000000000000e+01 1.000000000000000000e+00 1.000043630599975586e+00
3.100000000000000000e+01 3.100000000000000000e+01 1.000000000000000000e+00 1.002679109573364258e+00
3.200000000000000000e+01 3.200000000000000000e+01 1.000000000000000000e+00 1.000407338142395020e+00
3.400000000000000000e+01 3.400000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
3.500000000000000000e+01 3.500000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
3.600000000000000000e+01 3.600000000000000000e+01 1.000000000000000000e+00 1.000095248222351074e+00
3.800000000000000000e+01 3.800000000000000000e+01 1.000000000000000000e+00 9.999278783798217773e-01
3.900000000000000000e+01 3.900000000000000000e+01 1.000000000000000000e+00 1.000086545944213867e+00
4.100000000000000000e+01 4.100000000000000000e+01 1.000000000000000000e+00 9.999308586120605469e-01
4.200000000000000000e+01 4.200000000000000000e+01 1.000000000000000000e+00 1.009015917778015137e+00
4.400000000000000000e+01 4.400000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
4.600000000000000000e+01 4.600000000000000000e+01 1.000000000000000000e+00 9.999748468399047852e-01
4.700000000000000000e+01 4.700000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
4.900000000000000000e+01 4.900000000000000000e+01 1.000000000000000000e+00 9.995565414428710938e-01
5.100000000000000000e+01 5.100000000000000000e+01 1.000000000000000000e+00 9.999790191650390625e-01
5.300000000000000000e+01 5.300000000000000000e+01 1.000000000000000000e+00 1.004740595817565918e+00
5.500000000000000000e+01 5.500000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
5.700000000000000000e+01 5.700000000000000000e+01 1.000000000000000000e+00 1.000580072402954102e+00
5.900000000000000000e+01 5.900000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
6.200000000000000000e+01 6.200000000000000000e+01 1.000000000000000000e+00 1.001766204833984375e+00
6.400000000000000000e+01 6.400000000000000000e+01 1.000000000000000000e+00 1.000146746635437012e+00
6.600000000000000000e+01 6.600000000000000000e+01 1.000000000000000000e+00 9.998912215232849121e-01
6.900000000000000000e+01 6.900000000000000000e+01 1.000000000000000000e+00 9.999441504478454590e-01
7.200000000000000000e+01 7.200000000000000000e+01 1.000000000000000000e+00 9.999205470085144043e-01
7.400000000000000000e+01 7.400000000000000000e+01 1.000000000000000000e+00 1.000250577926635742e+00
7.700000000000000000e+01 7.700000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
8.000000000000000000e+01 8.000000000000000000e+01 1.000000000000000000e+00 1.000527858734130859e+00
8.300000000000000000e+01 8.300000000000000000e+01 1.000000000000000000e+00 9.991715550422668457e-01
8.600000000000000000e+01 8.600000000000000000e+01 1.000000000000000000e+00 9.998635649681091309e-01
9.000000000000000000e+01 9.000000000000000000e+01 1.000000000000000000e+00 9.998747706413269043e-01
9.300000000000000000e+01 9.300000000000000000e+01 1.000000000000000000e+00 9.998927712440490723e-01
9.600000000000000000e+01 9.600000000000000000e+01 1.000000000000000000e+00 9.998145699501037598e-01
1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+00 9.996935725212097168e-01
1.040000000000000000e+02 1.040000000000000000e+02 1.000000000000000000e+00 1.000359177589416504e+00
1.080000000000000000e+02 1.080000000000000000e+02 1.000000000000000000e+00 9.999809265136718750e-01
1.120000000000000000e+02 1.120000000000000000e+02 1.000000000000000000e+00 9.991670846939086914e-01
1.160000000000000000e+02 1.160000000000000000e+02 1.000000000000000000e+00 1.000683546066284180e+00
1.210000000000000000e+02 1.210000000000000000e+02 1.000000000000000000e+00 9.992680549621582031e-01
1.250000000000000000e+02 1.250000000000000000e+02 1.000000000000000000e+00 1.000267267227172852e+00
1.300000000000000000e+02 1.300000000000000000e+02 0.000000000000000000e+00 -9.217424667440354824e-04
1.350000000000000000e+02 1.350000000000000000e+02 0.000000000000000000e+00 -1.890190033009275794e-04
1.400000000000000000e+02 1.400000000000000000e+02 0.000000000000000000e+00 1.708533149212598801e-03
1.450000000000000000e+02 1.450000000000000000e+02 0.000000000000000000e+00 -9.784740395843982697e-04
1.510000000000000000e+02 1.510000000000000000e+02 0.000000000000000000e+00 3.127414092887192965e-04
1.570000000000000000e+02 1.570000000000000000e+02 0.000000000000000000e+00 1.856517046689987183e-03
1.630000000000000000e+02 1.630000000000000000e+02 0.000000000000000000e+00 5.345600657165050507e-04
1.690000000000000000e+02 1.690000000000000000e+02 0.000000000000000000e+00 3.803685249295085669e-04
1.750000000000000000e+02 1.750000000000000000e+02 0.000000000000000000e+00 7.298756972886621952e-04
1.820000000000000000e+02 1.820000000000000000e+02 0.000000000000000000e+00 1.668257755227386951e-04
1.890000000000000000e+02 1.890000000000000000e+02 0.000000000000000000e+00 -5.541934515349566936e-04
1.960000000000000000e+02 1.960000000000000000e+02 0.000000000000000000e+00 1.745872083120048046e-03
2.040000000000000000e+02 2.040000000000000000e+02 0.000000000000000000e+00 -2.320591825991868973e-03
2.110000000000000000e+02 2.110000000000000000e+02 0.000000000000000000e+00 -2.312581345904618502e-04
2.190000000000000000e+02 2.190000000000000000e+02 0.000000000000000000e+00 -1.546237763250246644e-04
2.280000000000000000e+02 2.280000000000000000e+02 0.000000000000000000e+00 -7.971350103616714478e-03
2.360000000000000000e+02 2.360000000000000000e+02 0.000000000000000000e+00 1.393254380673170090e-03
2.450000000000000000e+02 2.450000000000000000e+02 0.000000000000000000e+00 -2.255217259516939521e-04
2.540000000000000000e+02 2.540000000000000000e+02 0.000000000000000000e+00 4.152621608227491379e-03


==> data/NL_fitted2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.017158985137939453e+00
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 9.888514280319213867e-01
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.026371121406555176e+00
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 9.700349569320678711e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 1.019073605537414551e+00
6.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 9.886222481727600098e-01
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00 1.024324297904968262e+00
8.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00 9.693660736083984375e-01
9.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00 1.017176389694213867e+00
1.000000000000000000e+01 1.000000000000000000e+01 1.000000000000000000e+00 9.895263910293579102e-01
1.100000000000000000e+01 1.100000000000000000e+01 1.000000000000000000e+00 1.018813371658325195e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.000000000000000000e+00 9.757618308067321777e-01
1.300000000000000000e+01 1.300000000000000000e+01 1.000000000000000000e+00 1.013631939888000488e+00
1.400000000000000000e+01 1.400000000000000000e+01 1.000000000000000000e+00 9.964678883552551270e-01
1.500000000000000000e+01 1.500000000000000000e+01 1.000000000000000000e+00 1.012804388999938965e+00
1.600000000000000000e+01 1.600000000000000000e+01 1.000000000000000000e+00 9.817330837249755859e-01
1.700000000000000000e+01 1.700000000000000000e+01 1.000000000000000000e+00 1.012250781059265137e+00
1.800000000000000000e+01 1.800000000000000000e+01 1.000000000000000000e+00 9.881826043128967285e-01
1.900000000000000000e+01 1.900000000000000000e+01 1.000000000000000000e+00 1.021362066268920898e+00
2.000000000000000000e+01 2.000000000000000000e+01 1.000000000000000000e+00 9.771894216537475586e-01
2.100000000000000000e+01 2.100000000000000000e+01 0.000000000000000000e+00 1.278023328632116318e-02
2.200000000000000000e+01 2.200000000000000000e+01 0.000000000000000000e+00 -1.045053079724311829e-02
2.300000000000000000e+01 2.300000000000000000e+01 0.000000000000000000e+00 1.837413571774959564e-02
2.400000000000000000e+01 2.400000000000000000e+01 0.000000000000000000e+00 -1.858805119991302490e-02
2.500000000000000000e+01 2.500000000000000000e+01 0.000000000000000000e+00 -1.108917407691478729e-03
2.600000000000000000e+01 2.600000000000000000e+01 0.000000000000000000e+00 9.249185211956501007e-03
2.700000000000000000e+01 2.700000000000000000e+01 0.000000000000000000e+00 4.550827201455831528e-03
2.800000000000000000e+01 2.800000000000000000e+01 0.000000000000000000e+00 -6.430658977478742599e-03
2.900000000000000000e+01 2.900000000000000000e+01 0.000000000000000000e+00 -1.272418722510337830e-02
3.000000000000000000e+01 3.000000000000000000e+01 0.000000000000000000e+00 1.215842831879854202e-02
3.100000000000000000e+01 3.100000000000000000e+01 0.000000000000000000e+00 -7.913772715255618095e-04
3.200000000000000000e+01 3.200000000000000000e+01 0.000000000000000000e+00 -6.597461644560098648e-03
3.300000000000000000e+01 3.300000000000000000e+01 0.000000000000000000e+00 -3.018864663317799568e-03
3.400000000000000000e+01 3.400000000000000000e+01 0.000000000000000000e+00 3.551475005224347115e-03
3.500000000000000000e+01 3.500000000000000000e+01 0.000000000000000000e+00 1.586425676941871643e-02
3.600000000000000000e+01 3.600000000000000000e+01 0.000000000000000000e+00 -2.160958759486675262e-02
3.700000000000000000e+01 3.700000000000000000e+01 0.000000000000000000e+00 1.209157239645719528e-02
3.800000000000000000e+01 3.800000000000000000e+01 0.000000000000000000e+00 -1.021253131330013275e-02
3.900000000000000000e+01 3.900000000000000000e+01 0.000000000000000000e+00 3.575712814927101135e-02
4.000000000000000000e+01 4.000000000000000000e+01 0.000000000000000000e+00 -4.139650985598564148e-02
4.100000000000000000e+01 4.100000000000000000e+01 0.000000000000000000e+00 3.105178102850914001e-02
4.200000000000000000e+01 4.200000000000000000e+01 0.000000000000000000e+00 -2.456815540790557861e-02
4.300000000000000000e+01 4.300000000000000000e+01 0.000000000000000000e+00 4.017935320734977722e-02
4.500000000000000000e+01 4.500000000000000000e+01 0.000000000000000000e+00 2.170650288462638855e-02
4.600000000000000000e+01 4.600000000000000000e+01 0.000000000000000000e+00 -5.672942847013473511e-03
4.700000000000000000e+01 4.700000000000000000e+01 0.000000000000000000e+00 1.052455976605415344e-02
4.900000000000000000e+01 4.900000000000000000e+01 0.000000000000000000e+00 -8.944242144934833050e-04
5.000000000000000000e+01 5.000000000000000000e+01 0.000000000000000000e+00 1.520992536097764969e-02
5.100000000000000000e+01 5.100000000000000000e+01 0.000000000000000000e+00 -6.095080170780420303e-03
5.300000000000000000e+01 5.300000000000000000e+01 0.000000000000000000e+00 2.634199569001793861e-03
5.400000000000000000e+01 5.400000000000000000e+01 0.000000000000000000e+00 4.607441369444131851e-04
5.600000000000000000e+01 5.600000000000000000e+01 0.000000000000000000e+00 -2.586235851049423218e-02
5.700000000000000000e+01 5.700000000000000000e+01 0.000000000000000000e+00 1.196248177438974380e-02
5.900000000000000000e+01 5.900000000000000000e+01 0.000000000000000000e+00 2.084292098879814148e-02
6.100000000000000000e+01 6.100000000000000000e+01 0.000000000000000000e+00 1.250390056520700455e-02
6.300000000000000000e+01 6.300000000000000000e+01 0.000000000000000000e+00 2.194498106837272644e-02


==> data/NL_grad_mse.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 3.831934332847595215e-01 1.259187579154968262e+00 1.211851835250854492e+00 8.230791687965393066e-01 5.142688751220703125e-01 6.869724988937377930e-01 4.583824574947357178e-01 2.868071496486663818e-01 3.472483754158020020e-01 3.434240818023681641e-01 2.878632843494415283e-01 2.448236793279647827e-01 3.793292343616485596e-01 7.003904581069946289e-01
2.000000000000000000e+00 2.000000000000000000e+00 2.529218792915344238e-01 3.778863847255706787e-01 3.505407571792602539e-01 2.420996725559234619e-01 2.209434062242507935e-01 2.390585094690322876e-01 2.005994915962219238e-01 1.206391155719757080e-01 9.442600607872009277e-02 1.023017391562461853e-01 6.930889189243316650e-02 6.183206290006637573e-02 6.386274844408035278e-02 1.041188240051269531e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.562928199768066406e-01 2.676896154880523682e-01 1.628288179636001587e-01 1.545234173536300659e-01 1.416898816823959351e-01 1.198730170726776123e-01 7.580202072858810425e-02 7.107765972614288330e-02 6.850265711545944214e-02 5.483021959662437439e-02 5.596282333135604858e-02 2.768327668309211731e-02 3.762018308043479919e-02 2.245475500822067261e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.837127745151519775e-01 3.393948078155517578e-01 2.372067719697952271e-01 2.538568973541259766e-01 1.815693527460098267e-01 2.059474140405654907e-01 1.605917811393737793e-01 8.621925115585327148e-02 1.533128172159194946e-01 1.331943273544311523e-01 8.436083048582077026e-02 8.505427837371826172e-02 1.017507687211036682e-01 4.058024287223815918e-01
5.000000000000000000e+00 5.000000000000000000e+00 2.859469950199127197e-01 3.603345751762390137e-01 2.369122654199600220e-01 3.494282066822052002e-01 2.833077907562255859e-01 2.645754516124725342e-01 2.758729159832000732e-01 2.288354635238647461e-01 1.802307963371276855e-01 1.838592290878295898e-01 1.341618746519088745e-01 1.169586479663848877e-01 1.267796009778976440e-01 3.846744596958160400e-01
6.000000000000000000e+00 6.000000000000000000e+00 2.956214249134063721e-01 8.043188452720642090e-01 6.263813972473144531e-01 6.013325452804565430e-01 3.759268224239349365e-01 4.151624143123626709e-01 3.277515172958374023e-01 1.988621354103088379e-01 1.994060426950454712e-01 1.844979673624038696e-01 1.304943710565567017e-01 1.400845199823379517e-01 2.065673172473907471e-01 3.297320902347564697e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.771222293376922607e-01 5.843927264213562012e-01 5.249016880989074707e-01 4.370630085468292236e-01 3.078684210777282715e-01 2.488430738449096680e-01 3.654910624027252197e-01 2.285200804471969604e-01 2.495769709348678589e-01 3.416952490806579590e-01 2.184143066406250000e-01 2.175397276878356934e-01 2.471670806407928467e-01 2.698262929916381836e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.809627950191497803e-01 5.404682755470275879e-01 3.670668601989746094e-01 3.776147663593292236e-01 2.159574627876281738e-01 2.148608267307281494e-01 3.102611601352691650e-01 2.466062307357788086e-01 2.681637406349182129e-01 2.494235038757324219e-01 1.595260202884674072e-01 1.808886229991912842e-01 2.511495649814605713e-01 2.867037951946258545e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.773928344249725342e-01 7.391633391380310059e-01 5.474522113800048828e-01 5.867934823036193848e-01 4.419949948787689209e-01 4.523132145404815674e-01 4.245720207691192627e-01 3.132663369178771973e-01 3.128114342689514160e-01 2.346556782722473145e-01 1.915824860334396362e-01 1.436508595943450928e-01 1.746685504913330078e-01 3.298119008541107178e-01
1.000000000000000000e+01 1.000000000000000000e+01 2.524647116661071777e-01 3.545827865600585938e-01 3.148957788944244385e-01 3.240061700344085693e-01 1.871215254068374634e-01 2.090602666139602661e-01 2.745398283004760742e-01 2.263029664754867554e-01 3.127528131008148193e-01 2.653741836547851562e-01 3.072346150875091553e-01 1.463174372911453247e-01 1.872873306274414062e-01 2.783147692680358887e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.319375872611999512e-01 2.294696420431137085e-01 2.172022908926010132e-01 2.371604293584823608e-01 1.376523375511169434e-01 2.158916443586349487e-01 2.240449339151382446e-01 1.508236080408096313e-01 1.317803561687469482e-01 1.287400126457214355e-01 9.664669632911682129e-02 1.298909187316894531e-01 1.344054043292999268e-01 1.630863994359970093e-01
1.200000000000000000e+01 1.200000000000000000e+01 2.370028197765350342e-01 2.339379340410232544e-01 1.656089276075363159e-01 2.003185898065567017e-01 1.521884351968765259e-01 1.767438203096389771e-01 1.789931207895278931e-01 1.584108471870422363e-01 1.452759951353073120e-01 1.121360063552856445e-01 9.877763688564300537e-02 9.903509914875030518e-02 1.583569794893264771e-01 1.893512308597564697e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.366677671670913696e-01 1.270850002765655518e-01 1.414464414119720459e-01 1.117888242006301880e-01 7.123367488384246826e-02 1.374808549880981445e-01 1.470904499292373657e-01 1.100668311119079590e-01 1.120264828205108643e-01 1.065053865313529968e-01 1.091922298073768616e-01 8.176250010728836060e-02 1.870874464511871338e-01 1.880622059106826782e-01
1.400000000000000000e+01 1.400000000000000000e+01 2.374307662248611450e-01 1.688849329948425293e-01 1.554631888866424561e-01 1.601034104824066162e-01 1.186346560716629028e-01 1.620734930038452148e-01 1.446752548217773438e-01 8.705604821443557739e-02 9.475836157798767090e-02 1.191350072622299194e-01 1.229765266180038452e-01 6.862141937017440796e-02 1.587905287742614746e-01 1.384716928005218506e-01
1.500000000000000000e+01 1.500000000000000000e+01 2.275146842002868652e-01 1.375079452991485596e-01 1.477636545896530151e-01 1.443146020174026489e-01 9.484282135963439941e-02 1.157317683100700378e-01 1.413714885711669922e-01 9.059834480285644531e-02 7.936464250087738037e-02 1.250066459178924561e-01 8.731312304735183716e-02 8.661108464002609253e-02 1.359580308198928833e-01 1.343184411525726318e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.216700762510299683e-01 1.686580926179885864e-01 1.599105298519134521e-01 1.991070508956909180e-01 1.133310496807098389e-01 1.762526184320449829e-01 1.478022187948226929e-01 1.348827779293060303e-01 1.165072619915008545e-01 9.900214523077011108e-02 1.033201217651367188e-01 6.795319914817810059e-02 1.198308393359184265e-01 9.237726032733917236e-02
1.700000000000000000e+01 1.700000000000000000e+01 2.164704501628875732e-01 2.237610816955566406e-01 1.727099567651748657e-01 2.373885363340377808e-01 1.397075802087783813e-01 1.670100390911102295e-01 1.675286442041397095e-01 1.175644323229789734e-01 1.263879239559173584e-01 1.182427853345870972e-01 9.932352602481842041e-02 7.099787890911102295e-02 9.957861900329589844e-02 2.175686508417129517e-02
1.800000000000000000e+01 1.800000000000000000e+01 2.093061804771423340e-01 1.910505145788192749e-01 2.422932088375091553e-01 1.949505954980850220e-01 1.418025642633438110e-01 1.939962804317474365e-01 1.786740422248840332e-01 1.324966400861740112e-01 1.152200996875762939e-01 1.033506169915199280e-01 8.618469536304473877e-02 6.553065776824951172e-02 1.206860244274139404e-01 9.951727837324142456e-02
1.900000000000000000e+01 1.900000000000000000e+01 2.139923423528671265e-01 1.633958369493484497e-01 1.809239238500595093e-01 1.725133806467056274e-01 1.924145519733428955e-01 2.696026563644409180e-01 1.872537434101104736e-01 1.158705949783325195e-01 1.200088188052177429e-01 9.380116313695907593e-02 8.951871842145919800e-02 6.670270115137100220e-02 1.113385111093521118e-01 1.002115756273269653e-01
2.000000000000000000e+01 2.000000000000000000e+01 2.067522704601287842e-01 2.674624919891357422e-01 2.479549348354339600e-01 2.030794173479080200e-01 2.273641973733901978e-01 3.382841348648071289e-01 1.841364800930023193e-01 1.779482513666152954e-01 1.798892468214035034e-01 1.115534082055091858e-01 1.022457107901573181e-01 6.754699349403381348e-02 6.432369351387023926e-02 9.221621602773666382e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.934822648763656616e-01 2.299293130636215210e-01 1.504334211349487305e-01 1.462942361831665039e-01 1.895709335803985596e-01 1.917960941791534424e-01 2.318580746650695801e-01 1.838634461164474487e-01 1.353117078542709351e-01 9.379332512617111206e-02 1.224786862730979919e-01 6.109552457928657532e-02 5.550505965948104858e-02 5.685332790017127991e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.834073513746261597e-01 2.281059920787811279e-01 1.810653805732727051e-01 2.308226972818374634e-01 1.245918497443199158e-01 1.224086061120033264e-01 2.083397209644317627e-01 1.336973309516906738e-01 1.263218969106674194e-01 9.481982886791229248e-02 1.084493249654769897e-01 7.019884884357452393e-02 7.734578102827072144e-02 4.278962686657905579e-02
2.300000000000000000e+01 2.300000000000000000e+01 1.681580841541290283e-01 1.772612929344177246e-01 1.965087652206420898e-01 2.327522933483123779e-01 1.319699436426162720e-01 9.733165055513381958e-02 1.113232299685478210e-01 8.399044722318649292e-02 8.202169835567474365e-02 9.226232767105102539e-02 1.103393062949180603e-01 1.042628958821296692e-01 1.090680509805679321e-01 5.088785663247108459e-02
2.400000000000000000e+01 2.400000000000000000e+01 1.585154682397842407e-01 2.263288497924804688e-01 1.970108151435852051e-01 1.790726780891418457e-01 1.437040716409683228e-01 1.328761875629425049e-01 1.449764817953109741e-01 1.210025027394294739e-01 8.728057891130447388e-02 8.375509083271026611e-02 1.244449838995933533e-01 9.565482288599014282e-02 1.196927279233932495e-01 6.626422703266143799e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.766282558441162109e-01 3.169900774955749512e-01 3.557020425796508789e-01 2.705406546592712402e-01 2.320186346769332886e-01 3.508402109146118164e-01 4.669067561626434326e-01 1.707350909709930420e-01 2.757255733013153076e-01 2.471037358045578003e-01 1.788575053215026855e-01 1.858640760183334351e-01 1.671419292688369751e-01 3.200150728225708008e-01
2.700000000000000000e+01 2.700000000000000000e+01 2.147773355245590210e-01 2.039257287979125977e-01 2.284225672483444214e-01 2.489023357629776001e-01 2.142129540443420410e-01 2.131752669811248779e-01 3.079005479812622070e-01 3.056503534317016602e-01 2.370044440031051636e-01 2.104801386594772339e-01 1.954129189252853394e-01 1.388681530952453613e-01 9.776765853166580200e-02 1.754671782255172729e-01
2.800000000000000000e+01 2.800000000000000000e+01 1.914304792881011963e-01 3.371360003948211670e-01 3.504588007926940918e-01 3.858808577060699463e-01 2.676893174648284912e-01 2.491239905357360840e-01 3.032146096229553223e-01 2.526052296161651611e-01 1.359130293130874634e-01 1.648198068141937256e-01 1.543845981359481812e-01 1.081888899207115173e-01 7.927142083644866943e-02 6.682639569044113159e-02
3.000000000000000000e+01 3.000000000000000000e+01 1.731764823198318481e-01 1.843535602092742920e-01 2.203112244606018066e-01 2.354242354631423950e-01 2.465561628341674805e-01 2.369621843099594116e-01 2.045914828777313232e-01 1.441069543361663818e-01 1.153896078467369080e-01 1.153403073549270630e-01 1.599416732788085938e-01 1.182562485337257385e-01 1.038154065608978271e-01 1.366175711154937744e-01
3.200000000000000000e+01 3.200000000000000000e+01 1.340286284685134888e-01 1.038707122206687927e-01 1.464842855930328369e-01 1.709435880184173584e-01 9.537398815155029297e-02 1.152510643005371094e-01 1.747241169214248657e-01 1.630807816982269287e-01 1.864171922206878662e-01 1.884226948022842407e-01 1.340519487857818604e-01 1.165102049708366394e-01 1.043467894196510315e-01 1.245082095265388489e-01
3.300000000000000000e+01 3.300000000000000000e+01 1.270335614681243896e-01 1.551121175289154053e-01 1.573711037635803223e-01 1.855218112468719482e-01 1.720457971096038818e-01 1.761787831783294678e-01 2.262013405561447144e-01 2.038153260946273804e-01 1.971199363470077515e-01 1.415892988443374634e-01 1.370978206396102905e-01 1.267893016338348389e-01 1.104327738285064697e-01 8.868850022554397583e-02
3.500000000000000000e+01 3.500000000000000000e+01 9.550535678863525391e-02 1.371517330408096313e-01 1.363190263509750366e-01 1.942097693681716919e-01 1.399580389261245728e-01 1.452833861112594604e-01 2.168631553649902344e-01 1.458917558193206787e-01 2.087714225053787231e-01 1.492482125759124756e-01 1.230188906192779541e-01 1.177955567836761475e-01 8.937188982963562012e-02 6.691889464855194092e-02
3.700000000000000000e+01 3.700000000000000000e+01 7.700775563716888428e-02 9.730236977338790894e-02 1.203298345208168030e-01 1.567757576704025269e-01 1.534481048583984375e-01 2.324610054492950439e-01 1.612840443849563599e-01 2.229417711496353149e-01 1.359134316444396973e-01 1.064276918768882751e-01 1.626369804143905640e-01 1.027060225605964661e-01 8.408620953559875488e-02 5.426945537328720093e-02
3.900000000000000000e+01 3.900000000000000000e+01 6.112270802259445190e-02 1.555865705013275146e-01 2.930368483066558838e-01 1.724782437086105347e-01 1.302492618560791016e-01 1.807680726051330566e-01 1.858213543891906738e-01 1.847740709781646729e-01 2.228834480047225952e-01 2.020350545644760132e-01 1.271584928035736084e-01 1.125239580869674683e-01 1.038795858621597290e-01 1.082312688231468201e-01
4.100000000000000000e+01 4.100000000000000000e+01 4.511548951268196106e-02 9.811646491289138794e-02 8.974564820528030396e-02 1.027008220553398132e-01 7.864595949649810791e-02 1.185887008905410767e-01 1.490777432918548584e-01 1.573721468448638916e-01 1.401413381099700928e-01 1.003237366676330566e-01 1.119866445660591125e-01 7.754316926002502441e-02 7.041338831186294556e-02 4.462220147252082825e-02
4.300000000000000000e+01 4.300000000000000000e+01 4.045260325074195862e-02 1.058490723371505737e-01 1.364211589097976685e-01 1.634866893291473389e-01 7.526937127113342285e-02 9.242022037506103516e-02 8.607134222984313965e-02 1.034395694732666016e-01 8.723600208759307861e-02 9.962044656276702881e-02 6.802367419004440308e-02 6.505670398473739624e-02 6.387409567832946777e-02 1.122499108314514160e-01
4.500000000000000000e+01 4.500000000000000000e+01 3.259082138538360596e-02 1.032776683568954468e-01 1.093343123793601990e-01 1.210777908563613892e-01 8.479578047990798950e-02 7.007212191820144653e-02 7.631970942020416260e-02 4.495039209723472595e-02 6.350767612457275391e-02 7.625395059585571289e-02 4.906877875328063965e-02 4.637945070862770081e-02 4.790141806006431580e-02 2.935007400810718536e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.538814209401607513e-02 5.771870911121368408e-02 7.425036281347274780e-02 1.177952438592910767e-01 8.407032489776611328e-02 1.287000626325607300e-01 1.074377596378326416e-01 6.920444220304489136e-02 5.467583611607551575e-02 6.227648258209228516e-02 4.714998602867126465e-02 3.272919729351997375e-02 2.688316255807876587e-02 4.812312126159667969e-02
5.000000000000000000e+01 5.000000000000000000e+01 2.503442205488681793e-02 6.835398077964782715e-02 7.973460853099822998e-02 8.389094471931457520e-02 1.153336614370346069e-01 1.165027469396591187e-01 1.257237643003463745e-01 7.007500529289245605e-02 8.817080408334732056e-02 7.846938073635101318e-02 5.920302867889404297e-02 3.829751908779144287e-02 2.946383319795131683e-02 1.850446686148643494e-02
5.300000000000000000e+01 5.300000000000000000e+01 2.045774646103382111e-02 7.580844312906265259e-02 6.645476073026657104e-02 1.049541980028152466e-01 8.719979226589202881e-02 7.541061192750930786e-02 6.234637275338172913e-02 7.953859120607376099e-02 6.382193416357040405e-02 5.340396612882614136e-02 4.230006784200668335e-02 3.096007555723190308e-02 3.270038962364196777e-02 1.691687852144241333e-02
5.600000000000000000e+01 5.600000000000000000e+01 1.494011562317609787e-02 4.044459387660026550e-02 4.551479965448379517e-02 5.524516105651855469e-02 3.984384238719940186e-02 4.115964472293853760e-02 4.550027474761009216e-02 4.714368656277656555e-02 4.624764621257781982e-02 2.943531423807144165e-02 2.878956124186515808e-02 3.067308850586414337e-02 2.718136832118034363e-02 1.821745745837688446e-02
5.900000000000000000e+01 5.900000000000000000e+01 1.180703565478324890e-02 4.509870707988739014e-02 4.284409433603286743e-02 4.362898319959640503e-02 4.706676676869392395e-02 5.203404650092124939e-02 4.121385887265205383e-02 4.785543680191040039e-02 3.181916847825050354e-02 3.241359815001487732e-02 2.350982464849948883e-02 1.702164486050605774e-02 1.954745501279830933e-02 9.603193029761314392e-03
6.200000000000000000e+01 6.200000000000000000e+01 1.041562575846910477e-02 5.136448889970779419e-02 5.109769850969314575e-02 5.162713304162025452e-02 5.618924275040626526e-02 5.342677235603332520e-02 3.147898986935615540e-02 3.222828730940818787e-02 3.225523233413696289e-02 2.643131837248802185e-02 2.798490226268768311e-02 1.518660504370927811e-02 2.303466945886611938e-02 1.508662849664688110e-02
6.500000000000000000e+01 6.500000000000000000e+01 8.066271431744098663e-03 2.722938917577266693e-02 2.674778923392295837e-02 5.015596374869346619e-02 4.459328949451446533e-02 4.402031749486923218e-02 3.094628825783729553e-02 2.051904425024986267e-02 2.174868807196617126e-02 2.092488296329975128e-02 1.861279644072055817e-02 1.973223872482776642e-02 2.159791439771652222e-02 8.188352920114994049e-03
6.800000000000000000e+01 6.800000000000000000e+01 6.606994662433862686e-03 3.037296794354915619e-02 3.605812042951583862e-02 4.953229427337646484e-02 4.638047516345977783e-02 4.490820690989494324e-02 4.206177219748497009e-02 2.562692761421203613e-02 2.550468593835830688e-02 1.814275979995727539e-02 1.292850449681282043e-02 1.272578351199626923e-02 1.537676714360713959e-02 9.387498721480369568e-03
7.200000000000000000e+01 7.200000000000000000e+01 4.968957044184207916e-03 2.122414670884609222e-02 2.478075027465820312e-02 3.518727794289588928e-02 2.471449598670005798e-02 2.577430754899978638e-02 2.146811783313751221e-02 1.869857683777809143e-02 1.435683667659759521e-02 1.254571042954921722e-02 9.755351580679416656e-03 1.209924090653657913e-02 1.384453661739826202e-02 6.226270925253629684e-03
7.600000000000000000e+01 7.600000000000000000e+01 4.041473381221294403e-03 1.459291204810142517e-02 1.472299266606569290e-02 1.713762432336807251e-02 1.375583466142416000e-02 1.561006996780633926e-02 2.805408835411071777e-02 1.653595082461833954e-02 1.900618895888328552e-02 1.729189790785312653e-02 1.040523964911699295e-02 9.545848704874515533e-03 1.330300047993659973e-02 4.362000618129968643e-03
8.000000000000000000e+01 8.000000000000000000e+01 3.215622622519731522e-03 1.713603362441062927e-02 1.449179369956254959e-02 1.785593293607234955e-02 1.515733730047941208e-02 1.452257111668586731e-02 2.499745972454547882e-02 1.920996606349945068e-02 1.730988360941410065e-02 1.142293214797973633e-02 7.748708128929138184e-03 7.297518197447061539e-03 6.799062713980674744e-03 5.299469921737909317e-03
8.400000000000000000e+01 8.400000000000000000e+01 3.058667760342359543e-03 1.169859524816274643e-02 1.877378672361373901e-02 1.955880597233772278e-02 1.562633737921714783e-02 1.153448689728975296e-02 1.425649225711822510e-02 1.431925315409898758e-02 1.017625071108341217e-02 1.153060514479875565e-02 7.529057096689939499e-03 7.515375968068838120e-03 9.716308675706386566e-03 1.073267217725515366e-02
8.900000000000000000e+01 8.900000000000000000e+01 2.308774739503860474e-03 6.942248903214931488e-03 9.593933820724487305e-03 9.989497251808643341e-03 1.161790080368518829e-02 9.336691349744796753e-03 9.565844200551509857e-03 9.013338945806026459e-03 1.097114291042089462e-02 8.962436579167842865e-03 6.198627874255180359e-03 5.295689217746257782e-03 6.325219757854938507e-03 8.301620371639728546e-03
9.300000000000000000e+01 9.300000000000000000e+01 1.958309439942240715e-03 9.607573039829730988e-03 1.277828682214021683e-02 1.494095381349325180e-02 1.006565708667039871e-02 9.549424052238464355e-03 8.111251518130302429e-03 7.840767502784729004e-03 7.154162041842937469e-03 6.675762124359607697e-03 5.127130541950464249e-03 7.093674037605524063e-03 5.813256371766328812e-03 5.344996228814125061e-03
9.800000000000000000e+01 9.800000000000000000e+01 1.663664239458739758e-03 1.042897813022136688e-02 1.238304469734430313e-02 1.555213518440723419e-02 8.796808309853076935e-03 1.350703835487365723e-02 1.468769181519746780e-02 1.046299282461404800e-02 9.593677707016468048e-03 8.648841641843318939e-03 5.171609576791524887e-03 4.504674579948186874e-03 4.742298275232315063e-03 2.468946622684597969e-03
1.030000000000000000e+02 1.030000000000000000e+02 1.374230836518108845e-03 1.008175034075975418e-02 1.065756380558013916e-02 1.023763231933116913e-02 7.474839221686124802e-03 6.120238453149795532e-03 5.911342334002256393e-03 5.376541521400213242e-03 5.471032578498125076e-03 3.323160577565431595e-03 3.449441166594624519e-03 3.810239955782890320e-03 5.021566990762948990e-03 4.835231695324182510e-03
1.090000000000000000e+02 1.090000000000000000e+02 1.145573216490447521e-03 1.075152773410081863e-02 8.022570051252841949e-03 1.183592714369297028e-02 7.288956083357334137e-03 7.531214505434036255e-03 9.556657634675502777e-03 7.921724580228328705e-03 5.037235561758279800e-03 3.935473971068859100e-03 2.843780908733606339e-03 3.203869797289371490e-03 3.866916522383689880e-03 2.950956113636493683e-03
1.140000000000000000e+02 1.140000000000000000e+02 9.767245501279830933e-04 7.746348623186349869e-03 7.396521046757698059e-03 1.015925966203212738e-02 7.352607790380716324e-03 9.707831777632236481e-03 6.594902835786342621e-03 6.182293873280286789e-03 5.472014192491769791e-03 4.846122581511735916e-03 3.205474931746721268e-03 3.485363675281405449e-03 3.444341244176030159e-03 3.454622579738497734e-03
1.200000000000000000e+02 1.200000000000000000e+02 8.522025891579687595e-04 9.425490163266658783e-03 1.225012633949518204e-02 1.846628636121749878e-02 8.321682922542095184e-03 8.208480663597583771e-03 6.821210961788892746e-03 6.736252456903457642e-03 5.683613009750843048e-03 5.805358756333589554e-03 2.603338332846760750e-03 2.744302386417984962e-03 3.597569884732365608e-03 1.493938383646309376e-03
1.270000000000000000e+02 1.270000000000000000e+02 7.180735119618475437e-04 5.643139593303203583e-03 3.900571027770638466e-03 5.057659000158309937e-03 3.464121138677000999e-03 2.866643015295267105e-03 3.698470769450068474e-03 2.752840984612703323e-03 2.323967171832919121e-03 2.629860769957304001e-03 2.032345626503229141e-03 2.618478145450353622e-03 2.345548011362552643e-03 7.062431541271507740e-04
1.330000000000000000e+02 1.330000000000000000e+02 6.421141442842781544e-04 5.290707107633352280e-03 5.203660577535629272e-03 8.591872639954090118e-03 4.345094319432973862e-03 2.772138919681310654e-03 3.575969720259308815e-03 2.792241517454385757e-03 2.886850386857986450e-03 2.574225887656211853e-03 1.657119952142238617e-03 1.715449499897658825e-03 1.701457891613245010e-03 2.289438707521185279e-04
1.400000000000000000e+02 1.400000000000000000e+02 5.712262354791164398e-04 3.711644327268004417e-03 4.082237370312213898e-03 8.843762800097465515e-03 4.850548692047595978e-03 5.524562671780586243e-03 3.642050782218575478e-03 2.678458113223314285e-03 2.072881907224655151e-03 1.837959513068199158e-03 2.037321915850043297e-03 1.576690585352480412e-03 1.384711824357509613e-03 9.605915402062237263e-04
1.480000000000000000e+02 1.480000000000000000e+02 5.116012180224061012e-04 2.193826949223875999e-03 4.422798287123441696e-03 8.768627420067787170e-03 4.951013252139091492e-03 5.914441309869289398e-03 3.199459519237279892e-03 2.276355866342782974e-03 2.277502790093421936e-03 1.801279140636324883e-03 1.498954487033188343e-03 1.330396858975291252e-03 1.270297332666814327e-03 8.521764539182186127e-04
1.560000000000000000e+02 1.560000000000000000e+02 4.548118740785866976e-04 3.205488668754696846e-03 3.689771983772516251e-03 5.136024206876754761e-03 2.494010841473937035e-03 3.287915373221039772e-03 2.913272706791758537e-03 2.301833126693964005e-03 3.003410296514630318e-03 2.458177739754319191e-03 1.578790019266307354e-03 1.197727047838270664e-03 1.443676650524139404e-03 1.395319821313023567e-03
1.640000000000000000e+02 1.640000000000000000e+02 4.110979789402335882e-04 1.753328600898385048e-03 1.950147445313632488e-03 2.328113652765750885e-03 2.166972961276769638e-03 1.846394967287778854e-03 2.101239515468478203e-03 1.702042296528816223e-03 1.585738267749547958e-03 1.808667671866714954e-03 1.304587931372225285e-03 1.334896194748580456e-03 9.498237050138413906e-04 4.454231529962271452e-04
1.720000000000000000e+02 1.720000000000000000e+02 3.858108830172568560e-04 7.680698297917842865e-03 6.426350679248571396e-03 9.041711688041687012e-03 6.276836618781089783e-03 7.564464583992958069e-03 5.099228583276271820e-03 2.525297692045569420e-03 2.823780756443738937e-03 1.551640452817082405e-03 1.427646377123892307e-03 1.520680612884461880e-03 1.265809522010385990e-03 4.664016305468976498e-04
1.810000000000000000e+02 1.810000000000000000e+02 3.525495412759482861e-04 8.778220973908901215e-03 8.889361284673213959e-03 7.319392636418342590e-03 5.755910184234380722e-03 4.887336865067481995e-03 5.651532672345638275e-03 4.341099876910448074e-03 3.612533910199999809e-03 2.397884381935000420e-03 1.296370406635105610e-03 1.312521751970052719e-03 1.179515733383595943e-03 1.318825059570372105e-03
1.910000000000000000e+02 1.910000000000000000e+02 3.147771640215069056e-04 5.717505700886249542e-03 6.478103343397378922e-03 6.363285705447196960e-03 3.401370253413915634e-03 3.145767608657479286e-03 3.033226588740944862e-03 3.849585540592670441e-03 2.749506616964936256e-03 2.026048954576253891e-03 2.061460400000214577e-03 1.232146983966231346e-03 1.149376039393246174e-03 1.462252112105488777e-03
2.010000000000000000e+02 2.010000000000000000e+02 2.871876058634370565e-04 4.564632661640644073e-03 4.377270117402076721e-03 5.577355157583951950e-03 4.307099618017673492e-03 5.386173725128173828e-03 3.228618763387203217e-03 2.976360730826854706e-03 2.739779185503721237e-03 1.394035643897950649e-03 1.018444192595779896e-03 1.204254105687141418e-03 1.091140904463827610e-03 7.553893956355750561e-04
2.110000000000000000e+02 2.110000000000000000e+02 2.623604959808290005e-04 6.779878400266170502e-03 5.968346260488033295e-03 5.934251006692647934e-03 2.835712628439068794e-03 2.884483663365244865e-03 3.479809965938329697e-03 3.350201994180679321e-03 2.851023338735103607e-03 1.210891176015138626e-03 1.017305999994277954e-03 9.529702947475016117e-04 8.539055706933140755e-04 2.808969002217054367e-04
2.220000000000000000e+02 2.220000000000000000e+02 2.400450903223827481e-04 5.458978936076164246e-03 5.628047045320272446e-03 7.289825938642024994e-03 4.333170130848884583e-03 5.131563637405633926e-03 4.654824733734130859e-03 3.496402176097035408e-03 2.861058106645941734e-03 1.166215399280190468e-03 1.274019363336265087e-03 1.403390080668032169e-03 1.622547744773328304e-03 8.387193083763122559e-04
2.340000000000000000e+02 2.340000000000000000e+02 2.142283046850934625e-04 5.537639372050762177e-03 4.647875670343637466e-03 5.640328396111726761e-03 3.017529146745800972e-03 2.346604363992810249e-03 3.285354934632778168e-03 2.436884678900241852e-03 1.832877518609166145e-03 1.240305951796472073e-03 8.944558794610202312e-04 8.594327955506742001e-04 1.040394767187535763e-03 1.217761542648077011e-03
2.460000000000000000e+02 2.460000000000000000e+02 1.959850487764924765e-04 4.413290414959192276e-03 4.476676695048809052e-03 8.936583064496517181e-03 3.590721637010574341e-03 3.520094091072678566e-03 3.619014052674174309e-03 2.625425113365054131e-03 3.005755832418799400e-03 2.367795910686254501e-03 1.205253880470991135e-03 1.065373071469366550e-03 1.285246224142611027e-03 1.093426486477255821e-03
2.590000000000000000e+02 2.590000000000000000e+02 1.755564298946410418e-04 3.282228019088506699e-03 3.204488661140203476e-03 2.752889646217226982e-03 2.972483402118086815e-03 3.153952537104487419e-03 2.613018965348601341e-03 1.993692480027675629e-03 1.619581133127212524e-03 1.462694490328431129e-03 7.459222106263041496e-04 8.425880805589258671e-04 9.678495698608458042e-04 1.089912024326622486e-03
2.730000000000000000e+02 2.730000000000000000e+02 1.623903808649629354e-04 3.049870254471898079e-03 3.841239493340253830e-03 6.212559528648853302e-03 4.184432327747344971e-03 5.162894260138273239e-03 2.426876686513423920e-03 2.275831298902630806e-03 1.765255932696163654e-03 1.248027780093252659e-03 7.172451587393879890e-04 1.006202073767781258e-03 9.557782905176281929e-04 1.003563520498573780e-03
2.870000000000000000e+02 2.870000000000000000e+02 1.485757093178108335e-04 1.935334410518407822e-03 3.053994150832295418e-03 4.429129883646965027e-03 3.031991887837648392e-03 4.229397047311067581e-03 2.377509139478206635e-03 2.172697568312287331e-03 2.081591170281171799e-03 1.632952713407576084e-03 7.804326014593243599e-04 8.838804787956178188e-04 1.198460347950458527e-03 9.828113252297043800e-04
3.020000000000000000e+02 3.020000000000000000e+02 1.338790898444131017e-04 2.968220971524715424e-03 2.729310421273112297e-03 2.737785922363400459e-03 1.981954555958509445e-03 2.470260951668024063e-03 2.589393407106399536e-03 2.352758077904582024e-03 1.872606691904366016e-03 1.219014287926256657e-03 9.748598095029592514e-04 6.656865589320659637e-04 5.791340372525155544e-04 5.991681828163564205e-04
3.180000000000000000e+02 3.180000000000000000e+02 1.236177777172997594e-04 3.209734102711081505e-03 2.930862829089164734e-03 4.562071524560451508e-03 3.192586591467261314e-03 2.759042195975780487e-03 2.043046290054917336e-03 1.226367894560098648e-03 1.013232627883553505e-03 9.488023933954536915e-04 6.453052046708762646e-04 6.178837502375245094e-04 5.284944782033562660e-04 3.083560441154986620e-04
3.350000000000000000e+02 3.350000000000000000e+02 1.130791206378489733e-04 2.257464919239282608e-03 2.941385144367814064e-03 2.924486529082059860e-03 1.942424452863633633e-03 2.225812524557113647e-03 2.313174773007631302e-03 2.165225334465503693e-03 1.792969647794961929e-03 9.243130334652960300e-04 4.939045757055282593e-04 5.108548793941736221e-04 6.232562009245157242e-04 8.993396186269819736e-04
3.520000000000000000e+02 3.520000000000000000e+02 1.044569362420588732e-04 1.767648966051638126e-03 2.372571034356951714e-03 2.626595087349414825e-03 1.443941728211939335e-03 1.934206928126513958e-03 2.199937123805284500e-03 1.336210640147328377e-03 1.979596680030226707e-03 1.596632064320147038e-03 9.124530479311943054e-04 4.984175320714712143e-04 5.419086664915084839e-04 3.346441080793738365e-04
3.710000000000000000e+02 3.710000000000000000e+02 9.549720562063157558e-05 1.915831933729350567e-03 1.488332520239055157e-03 2.126078587025403976e-03 1.711549586616456509e-03 2.222900511696934700e-03 1.001294469460844994e-03 6.126014632172882557e-04 6.875617546029388905e-04 5.375954206101596355e-04 3.315884678158909082e-04 3.943811461795121431e-04 4.762491735164076090e-04 3.014850371982902288e-04
3.900000000000000000e+02 3.900000000000000000e+02 8.809231803752481937e-05 1.441449276171624660e-03 1.619204645976424217e-03 1.880676951259374619e-03 1.494719763286411762e-03 1.703119138255715370e-03 1.138950116001069546e-03 7.573568727821111679e-04 8.439925150014460087e-04 6.215921021066606045e-04 3.419431159272789955e-04 4.590559401549398899e-04 5.241072503849864006e-04 3.696531348396092653e-04
4.110000000000000000e+02 4.110000000000000000e+02 8.076722588157281280e-05 1.492123003117740154e-03 1.648177974857389927e-03 2.191994804888963699e-03 1.961912726983428001e-03 2.019015373662114143e-03 1.285339123569428921e-03 7.232553907670080662e-04 8.456610376015305519e-04 7.470532436855137348e-04 3.333409258630126715e-04 4.060955834574997425e-04 4.003758076578378677e-04 4.135403141845017672e-04
4.320000000000000000e+02 4.320000000000000000e+02 7.421592454193159938e-05 1.089618774130940437e-03 1.360950642265379429e-03 1.271324930712580681e-03 1.230497960932552814e-03 1.340131391771137714e-03 9.040625300258398056e-04 7.582705002278089523e-04 9.502950706519186497e-04 6.103327614255249500e-04 3.803262661676853895e-04 3.593889123294502497e-04 3.404643211979418993e-04 2.629483351483941078e-04
4.550000000000000000e+02 4.550000000000000000e+02 6.842902075732126832e-05 1.077488414011895657e-03 1.210445887409150600e-03 1.777764759026467800e-03 1.359534217044711113e-03 1.481755753047764301e-03 1.369639649055898190e-03 8.191792876459658146e-04 9.027134510688483715e-04 8.180594886653125286e-04 3.404558519832789898e-04 3.673987230286002159e-04 5.013780901208519936e-04 1.983941037906333804e-04
4.790000000000000000e+02 4.790000000000000000e+02 6.277425563894212246e-05 9.359597461298108101e-04 7.468918920494616032e-04 8.214734261855483055e-04 7.464691880159080029e-04 1.032213796861469746e-03 7.301449077203869820e-04 6.018286803737282753e-04 6.440632278099656105e-04 4.220346163492649794e-04 3.240488294977694750e-04 2.788678102660924196e-04 4.056041361764073372e-04 1.234710653079673648e-04
5.040000000000000000e+02 5.040000000000000000e+02 5.793435047962702811e-05 1.133761485107243061e-03 1.094999723136425018e-03 1.425521215423941612e-03 1.231323229148983955e-03 1.134549966081976891e-03 9.668693528510630131e-04 5.655419081449508667e-04 5.850448505952954292e-04 4.237447283230721951e-04 2.517613174859434366e-04 3.871174703817814589e-04 5.949504557065665722e-04 2.349126007175073028e-04
5.300000000000000000e+02 5.300000000000000000e+02 5.347974365577101707e-05 9.139772737398743629e-04 7.523189997300505638e-04 1.012593274936079979e-03 1.040932373143732548e-03 1.076165353879332542e-03 5.856224452145397663e-04 5.504312575794756413e-04 5.497547099366784096e-04 3.391132922843098640e-04 2.241006732219830155e-04 2.671552065294235945e-04 4.096154007129371166e-04 1.988823059946298599e-04
5.580000000000000000e+02 5.580000000000000000e+02 4.922355583403259516e-05 8.863682742230594158e-04 6.346364971250295639e-04 7.170042372308671474e-04 7.267951732501387596e-04 9.734261548146605492e-04 6.437089177779853344e-04 4.651285125873982906e-04 5.054509965702891350e-04 4.849217948503792286e-04 2.847828727681189775e-04 2.311723801540210843e-04 2.847069699782878160e-04 7.471018761862069368e-05
5.870000000000000000e+02 5.870000000000000000e+02 4.568833901430480182e-05 1.296743168495595455e-03 8.343713707290589809e-04 1.330871251411736012e-03 1.163647742941975594e-03 1.222359598614275455e-03 1.032484462484717369e-03 6.147397798486053944e-04 6.091497489251196384e-04 4.403482016641646624e-04 2.608045761007815599e-04 2.541235298849642277e-04 2.858699008356779814e-04 1.978220388991758227e-04
6.180000000000000000e+02 6.180000000000000000e+02 4.187758895568549633e-05 3.298205556347966194e-04 5.198337021283805370e-04 5.571074434556066990e-04 5.355795146897435188e-04 7.384113851003348827e-04 5.047519807703793049e-04 4.539860237855464220e-04 4.135227063670754433e-04 2.843299589585512877e-04 2.002088149311020970e-04 2.236836735391989350e-04 3.059561131522059441e-04 2.015845093410462141e-04
6.500000000000000000e+02 6.500000000000000000e+02 3.861594450427219272e-05 5.955477245151996613e-04 7.253729854710400105e-04 1.065793097950518131e-03 6.738361553288996220e-04 4.050413554068654776e-04 5.810204311273992062e-04 5.144663155078887939e-04 4.481792275328189135e-04 4.274676030036062002e-04 2.708082902245223522e-04 1.979053340619429946e-04 2.557866973802447319e-04 1.480483770137652755e-04
6.840000000000000000e+02 6.840000000000000000e+02 3.556965748430229723e-05 7.876208983361721039e-04 6.025812472216784954e-04 7.931176805868744850e-04 7.337291608564555645e-04 6.384820444509387016e-04 6.788840983062982559e-04 5.158446729183197021e-04 6.881324225105345249e-04 4.934325115755200386e-04 1.798478042474016547e-04 2.429517480777576566e-04 2.834060287568718195e-04 1.323146134382113814e-04
7.200000000000000000e+02 7.200000000000000000e+02 3.260667290305718780e-05 4.366932844277471304e-04 5.240813479758799076e-04 5.829689907841384411e-04 3.806123277172446251e-04 4.201614356134086847e-04 3.623384400270879269e-04 3.480355371721088886e-04 2.874808269552886486e-04 2.507713506929576397e-04 2.140407013939693570e-04 1.627220190130174160e-04 2.194360276916995645e-04 1.234011288033798337e-04
7.580000000000000000e+02 7.580000000000000000e+02 2.997264346049632877e-05 1.835117873270064592e-04 2.252911363029852509e-04 2.960032434202730656e-04 2.384106774115934968e-04 2.904654247686266899e-04 2.774443128146231174e-04 2.986471226904541254e-04 2.819021756295114756e-04 1.182393752969801426e-04 1.589874154888093472e-04 1.220245758304372430e-04 2.020517276832833886e-04 6.435473187593743205e-05
7.980000000000000000e+02 7.980000000000000000e+02 2.748073711700271815e-05 3.082336625084280968e-04 3.857054980471730232e-04 3.834873787127435207e-04 1.973025355255231261e-04 2.529056800995022058e-04 2.645378990564495325e-04 1.613275526324287057e-04 1.933743187692016363e-04 1.856542949099093676e-04 1.170083342003636062e-04 1.144301058957353234e-04 1.671809295658022165e-04 5.607723869616165757e-05
8.390000000000000000e+02 8.390000000000000000e+02 2.527766264392994344e-05 3.727445728145539761e-04 3.423889284022152424e-04 5.176879931241273880e-04 3.463884058874100447e-04 3.750670875888317823e-04 3.399454581085592508e-04 2.418337535345926881e-04 1.987654104596003890e-04 1.268967607757076621e-04 1.308567443629726768e-04 1.113625476136803627e-04 1.778144069248810410e-04 4.213054853607900441e-05
8.830000000000000000e+02 8.830000000000000000e+02 2.318496080988552421e-05 3.320312534924596548e-04 3.331815532874315977e-04 4.316439735703170300e-04 3.252403694204986095e-04 2.108475164277479053e-04 2.247344964416697621e-04 1.963455579243600368e-04 2.069936745101585984e-04 1.135214188252575696e-04 1.095268889912404120e-04 1.092241873266175389e-04 1.639226538827642798e-04 9.241212683264166117e-05
9.300000000000000000e+02 9.300000000000000000e+02 2.123667945852503181e-05 2.912941854447126389e-04 2.887528680730611086e-04 3.153505385853350163e-04 1.684566814219579101e-04 2.416544593870639801e-04 2.079313853755593300e-04 2.112032816512510180e-04 1.980029192054644227e-04 1.620762341190129519e-04 1.239320990862324834e-04 1.072588711394928396e-04 1.457933540223166347e-04 5.701394184143282473e-05
9.780000000000000000e+02 9.780000000000000000e+02 1.952272214111872017e-05 1.882998622022569180e-04 1.822702470235526562e-04 4.036654136143624783e-04 3.078672161791473627e-04 3.377042012289166451e-04 2.433339832350611687e-04 1.676168176345527172e-04 1.952116290340200067e-04 1.681101421127095819e-04 9.706788114272058010e-05 1.020571580738760531e-04 1.448110997444018722e-04 3.833388109342195094e-05
1.029000000000000000e+03 1.029000000000000000e+03 1.792802140698768198e-05 3.387498436495661736e-04 3.037175920326262712e-04 2.134484093403443694e-04 2.683249767869710922e-04 2.707084931898862123e-04 2.292876451974734664e-04 2.048844908131286502e-04 3.410144126974046230e-04 2.650058304425328970e-04 1.374201237922534347e-04 1.097829444915987551e-04 1.375215651933103800e-04 7.153458136599510908e-05
1.083000000000000000e+03 1.083000000000000000e+03 1.645585871301591396e-05 2.072711358778178692e-04 2.619150618556886911e-04 2.988211635965853930e-04 2.513531653676182032e-04 1.777140714693814516e-04 2.675080322660505772e-04 2.205195632996037602e-04 2.563956950325518847e-04 1.774870033841580153e-04 1.193994612549431622e-04 1.038324262481182814e-04 1.346379576716572046e-04 4.959632497048005462e-05
1.140000000000000000e+03 1.140000000000000000e+03 1.509743833594257012e-05 1.183860294986516237e-04 1.817503361962735653e-04 2.516812819521874189e-04 1.410271943314000964e-04 2.277344901813194156e-04 1.536300987936556339e-04 1.250882633030414581e-04 1.713768579065799713e-04 1.199195976369082928e-04 8.271115075331181288e-05 9.128153760684654117e-05 1.298953720834106207e-04 5.283820792101323605e-05
1.200000000000000000e+03 1.200000000000000000e+03 1.388964483339805156e-05 2.136585244443267584e-04 2.108167682308703661e-04 2.505590964574366808e-04 1.946173579199239612e-04 1.350523816654458642e-04 1.574565103510394692e-04 1.321247109444811940e-04 1.487432018620893359e-04 1.312732201768085361e-04 8.712659473530948162e-05 1.024335360853001475e-04 1.219047699123620987e-04 5.452402547234669328e-05
1.263000000000000000e+03 1.263000000000000000e+03 1.278321724385023117e-05 2.091144269797950983e-04 2.439165546093136072e-04 2.945025626104325056e-04 2.271102566737681627e-04 2.004698762902989984e-04 1.834565191529691219e-04 1.280180003959685564e-04 1.808074011933058500e-04 1.986976712942123413e-04 8.625302143627777696e-05 9.317520743934437633e-05 1.033037551678717136e-04 1.477645400882465765e-05
1.329000000000000000e+03 1.329000000000000000e+03 1.175635497929761186e-05 1.207523164339363575e-04 8.728587999939918518e-05 1.521363737992942333e-04 8.815876208245754242e-05 2.043832646450027823e-04 1.594546047272160649e-04 9.438919369131326675e-05 1.223033032147213817e-04 1.307488564634695649e-04 8.161980076692998409e-05 6.812188075855374336e-05 8.528371108695864677e-05 3.362049392308108509e-05
1.398000000000000000e+03 1.398000000000000000e+03 1.081713799067074433e-05 1.508139539510011673e-04 1.478366611991077662e-04 1.131745302700437605e-04 1.177590092993341386e-04 9.522433538222685456e-05 1.282723533222451806e-04 7.286313484655693173e-05 5.705993680749088526e-05 6.856358231743797660e-05 5.794647222501225770e-05 5.973712541162967682e-05 8.575639367336407304e-05 4.606806032825261354e-05
1.471000000000000000e+03 1.471000000000000000e+03 9.949490959115792066e-06 1.001267883111722767e-04 1.039646813296712935e-04 1.136029022745788097e-04 8.282564522232860327e-05 1.055552347679622471e-04 1.336116838501766324e-04 1.271992659894749522e-04 1.335256529273465276e-04 7.552963506896048784e-05 6.468508945545181632e-05 5.745973612647503614e-05 8.780645293882116675e-05 4.492032894631847739e-05
1.548000000000000000e+03 1.548000000000000000e+03 9.092526852327864617e-06 1.079517314792610705e-04 1.128648727899417281e-04 1.243131264345720410e-04 1.088781064026989043e-04 1.037746478687040508e-04 1.051928848028182983e-04 8.051416807575151324e-05 8.460479148197919130e-05 1.034909000736661255e-04 6.767660670448094606e-05 5.374492684495635331e-05 8.306759264087304473e-05 3.976277002948336303e-05
1.630000000000000000e+03 1.630000000000000000e+03 8.338331099366769195e-06 7.512801676057279110e-05 8.588455966673791409e-05 1.399700267938897014e-04 7.180882676038891077e-05 7.744620961602777243e-05 1.137101280619390309e-04 6.861260771984234452e-05 8.887050353223457932e-05 8.785136742517352104e-05 6.584081711480394006e-05 4.187993181403726339e-05 6.692481110803782940e-05 2.353200761717744172e-05
1.715000000000000000e+03 1.715000000000000000e+03 7.660662049602251500e-06 1.016856185742653906e-04 1.275704416912049055e-04 9.123986092163249850e-05 6.920006853761151433e-05 6.757854134775698185e-05 6.505843339255079627e-05 6.679522630292922258e-05 6.099176971474662423e-05 7.559411460533738136e-05 4.809645542991347611e-05 4.357563375378958881e-05 6.258142093429341912e-05 2.858107836800627410e-05
1.805000000000000000e+03 1.805000000000000000e+03 7.066528723953524604e-06 1.216289238072931767e-04 1.021406496874988079e-04 1.517112395958974957e-04 1.463907974539324641e-04 1.749513467075303197e-04 1.231858914252370596e-04 8.414097828790545464e-05 8.348740084329620004e-05 4.448545223567634821e-05 4.740590884466655552e-05 4.871521014138124883e-05 5.861464887857437134e-05 1.815261748561169952e-05
1.899000000000000000e+03 1.899000000000000000e+03 6.532959105243207887e-06 9.050998050952330232e-05 1.246212777914479375e-04 1.532304013380780816e-04 1.543923281133174896e-04 1.094839317374862731e-04 7.032124267425388098e-05 6.859901623101904988e-05 9.147018135990947485e-05 6.639074854319915175e-05 5.818723366246558726e-05 5.915881047258153558e-05 6.447252235375344753e-05 3.789736365433782339e-05
1.999000000000000000e+03 1.999000000000000000e+03 6.038296305632684380e-06 9.335635695606470108e-05 9.674902685219421983e-05 1.274590758839622140e-04 8.428281580563634634e-05 9.467876225244253874e-05 1.022255892166867852e-04 7.721730798948556185e-05 7.418899622280150652e-05 5.729301119572483003e-05 4.400469333631917834e-05 5.051886182627640665e-05 5.435637649497948587e-05 3.160484266118146479e-05


==> data/NL_grad_mse2.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.310982346534729004e+00 1.048079878091812134e-01 3.264232352375984192e-02 5.279979482293128967e-02 9.622934460639953613e-02 2.601423487067222595e-02 6.539697200059890747e-02 3.064109571278095245e-02 5.645956471562385559e-02 3.907885029911994934e-02 4.326926916837692261e-02 5.432343482971191406e-01
2.000000000000000000e+00 2.000000000000000000e+00 9.154646396636962891e-01 9.320735931396484375e-02 3.048808127641677856e-02 4.814942926168441772e-02 7.794828712940216064e-02 2.607194706797599792e-02 5.577907711267471313e-02 2.679396234452724457e-02 5.045470967888832092e-02 3.451912105083465576e-02 3.790158405900001526e-02 4.237258136272430420e-01
3.000000000000000000e+00 3.000000000000000000e+00 5.335647463798522949e-01 7.508516311645507812e-02 2.736009471118450165e-02 4.166964069008827209e-02 6.519860774278640747e-02 2.670305222272872925e-02 4.231562465429306030e-02 2.240353822708129883e-02 4.283470287919044495e-02 2.834695950150489807e-02 3.217191994190216064e-02 2.686548829078674316e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.848843336105346680e-01 4.911765456199645996e-02 2.032514661550521851e-02 3.000650368630886078e-02 4.987838491797447205e-02 2.206127345561981201e-02 2.618776448071002960e-02 1.605877839028835297e-02 3.051129356026649475e-02 1.930337585508823395e-02 2.348076552152633667e-02 9.675341844558715820e-02
5.000000000000000000e+00 5.000000000000000000e+00 2.190296649932861328e-01 1.429682224988937378e-02 6.529969163239002228e-03 9.514971636235713959e-03 1.671640761196613312e-02 7.569382898509502411e-03 7.370420265942811966e-03 5.153792444616556168e-03 9.595431387424468994e-03 5.850716028362512589e-03 7.616003975272178650e-03 7.280406355857849121e-02
6.000000000000000000e+00 6.000000000000000000e+00 3.098789155483245850e-01 2.173212170600891113e-02 1.045938301831483841e-02 1.537022460252046585e-02 2.762430906295776367e-02 1.273540128022432327e-02 1.095434091985225677e-02 8.416009135544300079e-03 1.536886114627122879e-02 9.125022217631340027e-03 1.247971784323453903e-02 2.190356552600860596e-01
7.000000000000000000e+00 7.000000000000000000e+00 4.785385131835937500e-01 4.635625705122947693e-02 2.231867797672748566e-02 3.390179947018623352e-02 6.060123816132545471e-02 2.842056006193161011e-02 2.273067273199558258e-02 1.871581561863422394e-02 3.386820480227470398e-02 1.980682462453842163e-02 2.772660925984382629e-02 3.223822116851806641e-01
8.000000000000000000e+00 8.000000000000000000e+00 6.332029104232788086e-01 5.875146389007568359e-02 2.721204981207847595e-02 4.347207769751548767e-02 7.557375729084014893e-02 3.569839894771575928e-02 2.801260538399219513e-02 2.438182197511196136e-02 4.379737377166748047e-02 2.632913924753665924e-02 3.595429658889770508e-02 3.728719055652618408e-01
9.000000000000000000e+00 9.000000000000000000e+00 7.068052291870117188e-01 6.143360212445259094e-02 2.727402001619338989e-02 4.565621539950370789e-02 7.622047513723373413e-02 3.595736622810363770e-02 2.882724255323410034e-02 2.622791938483715057e-02 4.616686701774597168e-02 3.002338297665119171e-02 3.834033384919166565e-02 3.703447282314300537e-01
1.000000000000000000e+01 1.000000000000000000e+01 6.772513985633850098e-01 5.196829140186309814e-02 2.236030437052249908e-02 3.881632909178733826e-02 6.207635253667831421e-02 2.923204563558101654e-02 2.415635809302330017e-02 2.281507477164268494e-02 3.893246129155158997e-02 2.784806489944458008e-02 3.291689231991767883e-02 3.214300274848937988e-01
1.100000000000000000e+01 1.100000000000000000e+01 5.667358636856079102e-01 3.206338360905647278e-02 1.348070427775382996e-02 2.412963472306728363e-02 3.702512383460998535e-02 1.740278489887714386e-02 1.469114050269126892e-02 1.447095535695552826e-02 2.372876554727554321e-02 1.871779188513755798e-02 2.047434635460376740e-02 2.395013272762298584e-01
1.200000000000000000e+01 1.200000000000000000e+01 4.241573810577392578e-01 1.106205862015485764e-02 4.640570841729640961e-03 8.424862287938594818e-03 1.244294364005327225e-02 5.828074179589748383e-03 4.978310782462358475e-03 5.167056340724229813e-03 8.025619201362133026e-03 7.005538791418075562e-03 7.121764589101076126e-03 1.417015194892883301e-01
1.300000000000000000e+01 1.300000000000000000e+01 3.010913133621215820e-01 4.194158595055341721e-03 1.837047864682972431e-03 3.250725101679563522e-03 4.642482381314039230e-03 2.175978617742657661e-03 1.884612836875021458e-03 2.050567883998155594e-03 2.973869210109114647e-03 2.850565826520323753e-03 2.751100342720746994e-03 4.290652275085449219e-02
1.400000000000000000e+01 1.400000000000000000e+01 2.323542535305023193e-01 1.338162086904048920e-02 6.372239906340837479e-03 1.058988645672798157e-02 1.470146514475345612e-02 6.981543265283107758e-03 6.223962176591157913e-03 6.886487361043691635e-03 9.325689636170864105e-03 9.536317549645900726e-03 9.064244106411933899e-03 4.638409614562988281e-02
1.500000000000000000e+01 1.500000000000000000e+01 2.266965955495834351e-01 1.838954165577888489e-02 9.548400528728961945e-03 1.483628991991281509e-02 2.012176252901554108e-02 9.784915484488010406e-03 9.089347906410694122e-03 9.901181794703006744e-03 1.274112053215503693e-02 1.337435282766819000e-02 1.292212866246700287e-02 1.189640760421752930e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.686040401458740234e-01 2.050227858126163483e-02 1.134203188121318817e-02 1.678612641990184784e-02 2.233191393315792084e-02 1.114134863018989563e-02 1.077826600521802902e-02 1.140515413135290146e-02 1.424934715032577515e-02 1.493699662387371063e-02 1.485604699701070786e-02 1.701542437076568604e-01
1.700000000000000000e+01 1.700000000000000000e+01 3.285700678825378418e-01 2.031467109918594360e-02 1.166768651455640793e-02 1.681202650070190430e-02 2.200141921639442444e-02 1.122744102030992508e-02 1.121354103088378906e-02 1.154051534831523895e-02 1.421094872057437897e-02 1.473073195666074753e-02 1.502658799290657043e-02 1.977172493934631348e-01
1.800000000000000000e+01 1.800000000000000000e+01 3.765706419944763184e-01 1.831368356943130493e-02 1.071583945304155350e-02 1.529434137046337128e-02 1.971724629402160645e-02 1.027538906782865524e-02 1.046151574701070786e-02 1.053684763610363007e-02 1.289668586105108261e-02 1.324353273957967758e-02 1.369434036314487457e-02 2.018401175737380981e-01
1.900000000000000000e+01 1.900000000000000000e+01 3.931807577610015869e-01 1.513125468045473099e-02 8.921715430915355682e-03 1.276107318699359894e-02 1.620803400874137878e-02 8.658906444907188416e-03 8.836071938276290894e-03 8.767132647335529327e-03 1.072394847869873047e-02 1.097237132489681244e-02 1.134095620363950729e-02 1.849024742841720581e-01
2.000000000000000000e+01 2.000000000000000000e+01 3.746728301048278809e-01 1.145991869270801544e-02 6.783213466405868530e-03 9.783160872757434845e-03 1.222912967205047607e-02 6.770475767552852631e-03 6.771976593881845474e-03 6.656341720372438431e-03 8.180363103747367859e-03 8.378284983336925507e-03 8.542537689208984375e-03 1.510240286588668823e-01
2.100000000000000000e+01 2.100000000000000000e+01 3.313590288162231445e-01 7.878210395574569702e-03 4.694400355219841003e-03 6.827933248132467270e-03 8.385923691093921661e-03 4.891223274171352386e-03 4.669122863560914993e-03 4.567083436995744705e-03 5.676154047250747681e-03 5.825432017445564270e-03 5.798192694783210754e-03 1.054810583591461182e-01
2.200000000000000000e+01 2.200000000000000000e+01 2.810736596584320068e-01 4.750217776745557785e-03 2.873388119041919708e-03 4.189300816506147385e-03 5.047577433288097382e-03 3.155458485707640648e-03 2.801031572744250298e-03 2.735977526754140854e-03 3.465058747678995132e-03 3.552325302734971046e-03 3.429783275350928307e-03 5.407904088497161865e-02
2.300000000000000000e+01 2.300000000000000000e+01 2.411231249570846558e-01 2.232532948255538940e-03 1.386522897519171238e-03 2.004844136536121368e-03 2.368300920352339745e-03 1.605642726644873619e-03 1.300949719734489918e-03 1.272131805308163166e-03 1.653931802138686180e-03 1.683059846982359886e-03 1.574427820742130280e-03 2.549320459365844727e-03
2.400000000000000000e+01 2.400000000000000000e+01 2.219636589288711548e-01 3.438863204792141914e-04 2.216024004155769944e-04 3.140139742754399776e-04 3.639548085629940033e-04 2.684005594346672297e-04 1.970555313164368272e-04 1.932244194904342294e-04 2.593029639683663845e-04 2.599468280095607042e-04 2.365486434428021312e-04 4.398368299007415771e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.420442402362823486e-01 1.743471948429942131e-03 1.228857086971402168e-03 1.628672354854643345e-03 1.830389141105115414e-03 1.565201790072023869e-03 9.598067263141274452e-04 9.490607772022485733e-04 1.362857525236904621e-03 1.301062060520052910e-03 1.151548465713858604e-03 1.070016920566558838e-01
2.700000000000000000e+01 2.700000000000000000e+01 2.632896602153778076e-01 2.067398279905319214e-03 1.523192506283521652e-03 1.939870882779359818e-03 2.157761016860604286e-03 1.953215338289737701e-03 1.115752384066581726e-03 1.108707976527512074e-03 1.641812734305858612e-03 1.520709833130240440e-03 1.350506790913641453e-03 1.193868815898895264e-01
2.800000000000000000e+01 2.800000000000000000e+01 2.782261073589324951e-01 1.994683174416422844e-03 1.529817585833370686e-03 1.871007261797785759e-03 2.067549154162406921e-03 1.957245636731386185e-03 1.057156245224177837e-03 1.055628410540521145e-03 1.605257508344948292e-03 1.440393272787332535e-03 1.297993236221373081e-03 1.186924129724502563e-01
3.000000000000000000e+01 3.000000000000000000e+01 2.719906568527221680e-01 9.214092278853058815e-04 7.523985113948583603e-04 8.531926432624459267e-04 9.401796269230544567e-04 9.429494966752827168e-04 4.749920335598289967e-04 4.777092544827610254e-04 7.550173322670161724e-04 6.363398861140012741e-04 6.057039718143641949e-04 8.463989198207855225e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.377345412969589233e-01 8.894986822269856930e-04 7.548092980869114399e-04 8.059573010541498661e-04 8.936207741498947144e-04 9.222466615028679371e-04 4.523686366155743599e-04 4.553284379653632641e-04 7.347388891503214836e-04 5.867707659490406513e-04 5.977170658297836781e-04 2.607622742652893066e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.249838858842849731e-01 1.849777414463460445e-03 1.588632236234843731e-03 1.658669090829789639e-03 1.846025232225656509e-03 1.923070987686514854e-03 9.385562152601778507e-04 9.432982769794762135e-04 1.530525623820722103e-03 1.196361845359206200e-03 1.256420393474400043e-03 4.106774926185607910e-03
3.500000000000000000e+01 3.500000000000000000e+01 2.225503027439117432e-01 3.394345520064234734e-03 2.960535697638988495e-03 3.003462450578808784e-03 3.354926593601703644e-03 3.566151019185781479e-03 1.721554202958941460e-03 1.724561210721731186e-03 2.814900595694780350e-03 2.135145245119929314e-03 2.339884173125028610e-03 5.181118845939636230e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.368236035108566284e-01 3.967805765569210052e-03 3.495950251817703247e-03 3.516705008223652840e-03 3.905599238350987434e-03 4.286605864763259888e-03 2.013830700889229774e-03 2.015184611082077026e-03 3.303816542029380798e-03 2.472088206559419632e-03 2.741391537711024284e-03 7.133348286151885986e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.412197887897491455e-01 3.499492071568965912e-03 3.106318647041916847e-03 3.155838930979371071e-03 3.448585048317909241e-03 3.969748038798570633e-03 1.780954771675169468e-03 1.779105048626661301e-03 2.934008836746215820e-03 2.196025336161255836e-03 2.390641253441572189e-03 6.087099015712738037e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.308607846498489380e-01 2.433300018310546875e-03 2.165201585739850998e-03 2.258136868476867676e-03 2.410400426015257835e-03 2.941695507615804672e-03 1.253562630154192448e-03 1.237826305441558361e-03 2.056164899840950966e-03 1.555720111355185509e-03 1.623628893867135048e-03 2.998027205467224121e-02
4.300000000000000000e+01 4.300000000000000000e+01 2.208480983972549438e-01 1.342199044302105904e-03 1.186372712254524231e-03 1.286277198232710361e-03 1.338992733508348465e-03 1.733915181830525398e-03 7.119437796063721180e-04 6.818373221904039383e-04 1.140393782407045364e-03 8.775811293162405491e-04 8.675588178448379040e-04 6.112083792686462402e-03
4.500000000000000000e+01 4.500000000000000000e+01 2.211341410875320435e-01 6.070035160519182682e-04 5.271604750305414200e-04 5.981851718388497829e-04 6.094737909734249115e-04 8.304727380163967609e-04 3.367332683410495520e-04 3.070307429879903793e-04 5.160977598279714584e-04 4.044845991302281618e-04 3.793105715885758400e-04 3.318686783313751221e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.274722456932067871e-01 4.055236640851944685e-04 3.377083339728415012e-04 4.104482359252870083e-04 4.094641481060534716e-04 5.887643201276659966e-04 2.427730651106685400e-04 2.028545131906867027e-04 3.421853471081703901e-04 2.744462981354445219e-04 2.428480074740946293e-04 4.112733900547027588e-02
5.000000000000000000e+01 5.000000000000000000e+01 2.253507077693939209e-01 7.496806792914867401e-04 6.033878889866173267e-04 7.652992499060928822e-04 7.577534997835755348e-04 1.114585786126554012e-03 4.702242149505764246e-04 3.715805651154369116e-04 6.269763689488172531e-04 5.087021854706108570e-04 4.399791941978037357e-04 2.668866515159606934e-02
5.300000000000000000e+01 5.300000000000000000e+01 2.198182940483093262e-01 1.509252469986677170e-03 1.144834561273455620e-03 1.544260885566473007e-03 1.523434533737599850e-03 2.284007612615823746e-03 1.004652935080230236e-03 7.363777840510010719e-04 1.240627607330679893e-03 1.019678660668432713e-03 8.684755885042250156e-04 5.054026842117309570e-03
5.600000000000000000e+01 5.600000000000000000e+01 2.212652415037155151e-01 2.024767221882939339e-03 1.431298092938959599e-03 2.054250566288828850e-03 2.035804558545351028e-03 3.061879891902208328e-03 1.411341945640742779e-03 9.696209453977644444e-04 1.630459330044686794e-03 1.350707956589758396e-03 1.153152901679277420e-03 2.422137558460235596e-02
5.900000000000000000e+01 5.900000000000000000e+01 2.220935970544815063e-01 2.037528669461607933e-03 1.335027045570313931e-03 2.033363329246640205e-03 2.038020407781004906e-03 3.032287349924445152e-03 1.464278670027852058e-03 9.554481366649270058e-04 1.607850543223321438e-03 1.333752879872918129e-03 1.155121601186692715e-03 1.983779668807983398e-02
6.200000000000000000e+01 6.200000000000000000e+01 2.198835313320159912e-01 1.706887385807931423e-03 1.043792348355054855e-03 1.670607132837176323e-03 1.699093380011618137e-03 2.478244481608271599e-03 1.246063970029354095e-03 7.840114994905889034e-04 1.326220110058784485e-03 1.094091450795531273e-03 9.654990863054990768e-04 1.531034708023071289e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.198188006877899170e-01 1.433157944120466709e-03 8.304165676236152649e-04 1.377715729176998138e-03 1.421727705746889114e-03 2.026065951213240623e-03 1.051586586982011795e-03 6.467368802987039089e-04 1.103338319808244705e-03 9.009767672978341579e-04 8.094247314147651196e-04 1.324701309204101562e-02
6.800000000000000000e+01 6.800000000000000000e+01 2.204550504684448242e-01 1.536793191917240620e-03 8.570321369916200638e-04 1.455577672459185123e-03 1.521629979833960533e-03 2.118438249453902245e-03 1.126194372773170471e-03 6.841392605565488338e-04 1.178515842184424400e-03 9.504467016085982323e-04 8.671602117829024792e-04 1.440903544425964355e-02
7.200000000000000000e+01 7.200000000000000000e+01 2.194924354553222656e-01 2.215610817074775696e-03 1.196103403344750404e-03 2.066172659397125244e-03 2.192945219576358795e-03 2.958429278805851936e-03 1.610033214092254639e-03 9.746880969032645226e-04 1.700691063888370991e-03 1.346366130746901035e-03 1.250816043466329575e-03 9.698867797851562500e-04
7.600000000000000000e+01 7.600000000000000000e+01 2.196078598499298096e-01 2.918401733040809631e-03 1.547617954201996326e-03 2.687357598915696144e-03 2.894366625696420670e-03 3.766901558265089989e-03 2.088617300614714622e-03 1.278023933991789818e-03 2.255425788462162018e-03 1.747519359923899174e-03 1.655732747167348862e-03 8.250430226325988770e-03
8.000000000000000000e+01 8.000000000000000000e+01 2.194425761699676514e-01 3.260421799495816231e-03 1.716155558824539185e-03 2.968414453789591789e-03 3.245963947847485542e-03 4.047524183988571167e-03 2.287339651957154274e-03 1.433057477697730064e-03 2.548325806856155396e-03 1.925660995766520500e-03 1.873437897302210331e-03 3.423064947128295898e-03
8.400000000000000000e+01 8.400000000000000000e+01 2.191636860370635986e-01 3.581124590709805489e-03 1.885914360173046589e-03 3.226142842322587967e-03 3.581199329346418381e-03 4.257576074451208115e-03 2.460957970470190048e-03 1.592096639797091484e-03 2.837095642462372780e-03 2.086385851725935936e-03 2.100821351632475853e-03 5.262777209281921387e-03
8.900000000000000000e+01 8.900000000000000000e+01 2.190201431512832642e-01 4.983566701412200928e-03 2.649699337780475616e-03 4.434871487319469452e-03 5.008295178413391113e-03 5.591995082795619965e-03 3.344728844240307808e-03 2.266369061544537544e-03 4.018031992018222809e-03 2.853882033377885818e-03 3.023454220965504646e-03 5.919665098190307617e-03
9.300000000000000000e+01 9.300000000000000000e+01 2.186142057180404663e-01 7.446199189871549606e-03 4.017520695924758911e-03 6.563088856637477875e-03 7.500858511775732040e-03 7.944295182824134827e-03 4.908791277557611465e-03 3.469604765996336937e-03 6.087487097829580307e-03 4.202066455036401749e-03 4.662670195102691650e-03 2.262234687805175781e-03
9.800000000000000000e+01 9.800000000000000000e+01 2.177775651216506958e-01 1.346304267644882202e-02 7.479263003915548325e-03 1.172493211925029755e-02 1.352177094668149948e-02 1.343466714024543762e-02 8.665352128446102142e-03 6.523123476654291153e-03 1.117438171058893204e-02 7.426057010889053345e-03 8.812602609395980835e-03 6.918370723724365234e-03
1.030000000000000000e+02 1.030000000000000000e+02 2.146895229816436768e-01 2.620058692991733551e-02 1.530101615935564041e-02 2.299105376005172729e-02 2.562913857400417328e-02 2.548219263553619385e-02 1.628997549414634705e-02 1.348492130637168884e-02 2.187231741845607758e-02 1.378246303647756577e-02 1.784360967576503754e-02 3.058743476867675781e-02
1.090000000000000000e+02 1.090000000000000000e+02 2.095787823200225830e-01 1.036586612462997437e-02 9.027054533362388611e-03 9.644892066717147827e-03 1.582140661776065826e-02 1.000686828047037125e-02 7.649670355021953583e-03 9.936933405697345734e-03 1.337591838091611862e-02 1.374302431941032410e-02 9.587649255990982056e-03 7.344789803028106689e-03
1.140000000000000000e+02 1.140000000000000000e+02 2.094372361898422241e-01 1.368554960936307907e-02 9.695648215711116791e-03 9.335493668913841248e-03 1.953246630728244781e-02 1.059661246836185455e-02 9.793057106435298920e-03 1.036669686436653137e-02 1.697153225541114807e-02 1.578538678586483002e-02 1.091842912137508392e-02 3.617614507675170898e-02
1.200000000000000000e+02 1.200000000000000000e+02 2.072801887989044189e-01 1.181912329047918320e-02 7.291636895388364792e-03 5.588097032159566879e-03 1.958975195884704590e-02 9.847383014857769012e-03 1.011053565889596939e-02 5.495726130902767181e-03 1.747796311974525452e-02 8.699213154613971710e-03 5.964385811239480972e-03 2.348569780588150024e-02
1.270000000000000000e+02 1.270000000000000000e+02 2.036901712417602539e-01 8.309080265462398529e-03 8.043128065764904022e-03 1.892405003309249878e-02 1.789072901010513306e-02 1.145199406892061234e-02 1.000645197927951813e-02 1.547529827803373337e-02 1.451983954757452011e-02 1.608239114284515381e-02 1.872232928872108459e-02 1.114943437278270721e-02
1.330000000000000000e+02 1.330000000000000000e+02 1.975086927413940430e-01 4.955575987696647644e-02 1.960090361535549164e-02 4.897271841764450073e-02 2.899783477187156677e-02 2.679336443543434143e-02 3.053858503699302673e-02 3.708513453602790833e-02 3.102859854698181152e-02 2.148856408894062042e-02 5.364901199936866760e-02 3.213785588741302490e-03
1.400000000000000000e+02 1.400000000000000000e+02 7.650903612375259399e-02 1.734491251409053802e-02 3.948452416807413101e-03 1.344018708914518356e-02 3.424098715186119080e-02 8.363885805010795593e-03 1.085448730736970901e-02 7.060061674565076828e-03 2.053660154342651367e-02 9.301769547164440155e-03 1.000606548041105270e-02 2.850634753704071045e-01
1.480000000000000000e+02 1.480000000000000000e+02 7.689177244901657104e-02 5.503053776919841766e-03 4.112646915018558502e-03 4.705292638391256332e-03 1.461590174585580826e-02 4.863997455686330795e-03 5.724789109081029892e-03 1.141625735908746719e-02 8.664768189191818237e-03 4.028275609016418457e-03 6.180718541145324707e-03 2.557891011238098145e-01
1.560000000000000000e+02 1.560000000000000000e+02 6.712322682142257690e-02 1.229571877047419548e-03 1.184074208140373230e-03 3.467828733846545219e-03 4.782353993505239487e-03 1.038681482896208763e-03 1.220606849528849125e-03 8.463203907012939453e-03 2.553688595071434975e-03 2.361099934205412865e-03 4.200513008981943130e-03 1.578460782766342163e-01
1.640000000000000000e+02 1.640000000000000000e+02 6.150306761264801025e-02 1.955226296558976173e-03 1.866480335593223572e-03 3.811114234849810600e-03 7.418477442115545273e-03 1.988541102036833763e-03 2.437037182971835136e-03 1.115525979548692703e-02 4.257885739207267761e-03 2.831497229635715485e-03 4.767464008182287216e-03 6.144918128848075867e-02
1.720000000000000000e+02 1.720000000000000000e+02 5.985169857740402222e-02 2.347000641748309135e-03 2.372092334553599358e-03 3.224478801712393761e-03 8.464293554425239563e-03 2.692911075428128242e-03 3.204963635653257370e-03 1.174962427467107773e-02 5.184111185371875763e-03 2.754215383902192116e-03 4.161165095865726471e-03 4.436541348695755005e-05
1.810000000000000000e+02 1.810000000000000000e+02 5.859719216823577881e-02 2.637126715853810310e-03 2.657267730683088303e-03 3.591835033148527145e-03 9.381393902003765106e-03 3.002774203196167946e-03 3.603932913392782211e-03 1.664248667657375336e-02 6.052589975297451019e-03 3.085479838773608208e-03 4.719828721135854721e-03 1.309600938111543655e-02
1.910000000000000000e+02 1.910000000000000000e+02 5.582659319043159485e-02 4.377535078674554825e-03 4.737518262118101120e-03 3.186456626281142235e-03 1.480966806411743164e-02 5.374377593398094177e-03 6.261534523218870163e-03 2.461758255958557129e-02 1.025487016886472702e-02 4.397301934659481049e-03 4.328556824475526810e-03 4.525505006313323975e-03
2.010000000000000000e+02 2.010000000000000000e+02 5.120806396007537842e-02 3.676072927191853523e-03 3.921715542674064636e-03 3.230951959267258644e-03 9.496633894741535187e-03 4.103187937289476395e-03 5.076403729617595673e-03 1.280850265175104141e-02 1.030526682734489441e-02 4.255174193531274796e-03 3.918557427823543549e-03 3.542649094015359879e-03
2.110000000000000000e+02 2.110000000000000000e+02 5.103490501642227173e-02 4.081320017576217651e-03 5.017483141273260117e-03 7.478977553546428680e-03 1.882940903306007385e-02 6.060497835278511047e-03 5.770659074187278748e-03 2.116202190518379211e-02 6.929899565875530243e-03 4.631793126463890076e-03 8.751021698117256165e-03 6.773592904210090637e-04
2.220000000000000000e+02 2.220000000000000000e+02 5.059101432561874390e-02 2.346298657357692719e-03 2.959549892693758011e-03 1.780332764610648155e-03 9.202651679515838623e-03 3.360688686370849609e-03 4.163744859397411346e-03 1.162152364850044250e-02 7.007556967437267303e-03 2.172018634155392647e-03 2.185784745961427689e-03 2.830812707543373108e-03
2.340000000000000000e+02 2.340000000000000000e+02 5.022192001342773438e-02 2.957500750198960304e-03 2.174527384340763092e-03 4.120885394513607025e-03 4.254866857081651688e-03 2.854340011253952980e-03 2.318471204489469528e-03 5.319649353623390198e-03 2.215446904301643372e-03 2.624415326863527298e-03 3.844872349873185158e-03 3.202710300683975220e-03
2.460000000000000000e+02 2.460000000000000000e+02 4.998389258980751038e-02 1.633366220630705357e-03 1.083965296857059002e-03 2.852977486327290535e-03 1.673291204497218132e-03 1.505341497249901295e-03 1.584732905030250549e-03 2.935882890596985817e-03 1.855917973443865776e-03 1.264259684830904007e-03 2.642348874360322952e-03 1.846130937337875366e-03
2.590000000000000000e+02 2.590000000000000000e+02 4.978815838694572449e-02 1.588633516803383827e-03 8.669859380461275578e-04 3.194717457517981529e-03 1.109262462705373764e-03 1.362462644465267658e-03 1.070875674486160278e-03 4.902967484667897224e-04 8.966931491158902645e-04 1.352307852357625961e-03 2.753224689513444901e-03 3.985371440649032593e-04
2.730000000000000000e+02 2.730000000000000000e+02 4.960405081510543823e-02 1.441470813006162643e-03 9.348443127237260342e-04 2.974317641928792000e-03 9.173822472803294659e-04 1.311104977503418922e-03 1.268824096769094467e-03 9.882849408313632011e-04 1.134896534495055676e-03 1.221257611177861691e-03 2.335624070838093758e-03 4.082177765667438507e-04
2.870000000000000000e+02 2.870000000000000000e+02 4.943224787712097168e-02 1.508240704424679279e-03 9.331664186902344227e-04 3.148102434352040291e-03 9.521653410047292709e-04 1.349400496110320091e-03 1.203213003464043140e-03 3.663689712993800640e-04 8.770453277975320816e-04 1.206847024150192738e-03 2.154627582058310509e-03 1.409384422004222870e-04
3.020000000000000000e+02 3.020000000000000000e+02 4.925087466835975647e-02 1.461558160372078419e-03 1.071981503628194332e-03 3.216743934899568558e-03 1.018704613670706749e-03 1.420432701706886292e-03 1.392382429912686348e-03 6.217636400833725929e-04 9.942655451595783234e-04 1.146981026977300644e-03 1.938508357852697372e-03 4.034908488392829895e-05
3.180000000000000000e+02 3.180000000000000000e+02 4.904514923691749573e-02 1.496867509558796883e-03 1.184290391393005848e-03 3.544898936524987221e-03 1.325389952398836613e-03 1.521457685157656670e-03 1.478163176216185093e-03 4.501969960983842611e-04 1.112274127081036568e-03 1.130643067881464958e-03 1.855362905189394951e-03 5.271332338452339172e-05
3.350000000000000000e+02 3.350000000000000000e+02 4.878532886505126953e-02 1.597022404894232750e-03 1.464200788177549839e-03 4.076418466866016388e-03 1.774679520167410374e-03 1.786011620424687862e-03 1.751864328980445862e-03 5.675597349181771278e-04 1.370720681734383106e-03 1.180490362457931042e-03 1.890315790660679340e-03 6.532808765769004822e-05
3.520000000000000000e+02 3.520000000000000000e+02 4.842219129204750061e-02 1.857889466919004917e-03 1.969252480193972588e-03 5.075816530734300613e-03 2.597559709101915359e-03 2.300336491316556931e-03 2.202822593972086906e-03 7.798004662618041039e-04 1.836156705394387245e-03 1.426963252015411854e-03 2.278641564771533012e-03 8.615199476480484009e-05
3.710000000000000000e+02 3.710000000000000000e+02 4.766732454299926758e-02 2.592619275674223900e-03 3.229985246434807777e-03 7.512918207794427872e-03 4.639070015400648117e-03 3.570336848497390747e-03 3.246104577556252480e-03 1.384403905831277370e-03 2.961367368698120117e-03 2.368125598877668381e-03 3.722120774909853935e-03 2.003014087677001953e-04
3.900000000000000000e+02 3.900000000000000000e+02 4.569492861628532410e-02 4.000072367489337921e-03 4.294280894100666046e-03 1.235453132539987564e-02 7.122490089386701584e-03 4.828917328268289566e-03 5.683251656591892242e-03 2.201380208134651184e-03 2.642346080392599106e-03 3.746498376131057739e-03 4.462689626961946487e-03 4.560062661767005920e-04
4.110000000000000000e+02 4.110000000000000000e+02 4.187291115522384644e-02 4.820310976356267929e-03 4.389890469610691071e-03 1.772348210215568542e-02 9.320491924881935120e-03 7.385511416941881180e-03 8.224424906075000763e-03 1.515533891506493092e-03 4.293769598007202148e-03 3.078036010265350342e-03 1.847559702582657337e-03 6.996076554059982300e-04
4.320000000000000000e+02 4.320000000000000000e+02 3.513899818062782288e-02 6.649214774370193481e-03 9.892143309116363525e-03 2.272129245102405548e-02 1.293479185551404953e-02 1.021003909409046173e-02 1.252417732030153275e-02 8.644190616905689240e-03 8.385846391320228577e-03 1.060628797858953476e-02 1.379412133246660233e-02 1.766561530530452728e-03
4.550000000000000000e+02 4.550000000000000000e+02 2.513805218040943146e-02 1.088969223201274872e-02 6.713605020195245743e-03 5.427493713796138763e-03 2.123706415295600891e-02 6.131667178124189377e-03 1.201082859188318253e-02 3.534448565915226936e-03 1.053489092737436295e-02 8.384089916944503784e-03 4.323920235037803650e-03 2.355314791202545166e-05
4.790000000000000000e+02 4.790000000000000000e+02 2.109574526548385620e-02 2.815903397276997566e-03 6.534498650580644608e-03 5.870196036994457245e-03 4.499903880059719086e-03 1.544485241174697876e-02 7.989724166691303253e-03 2.252924488857388496e-03 9.653183631598949432e-03 2.826591487973928452e-03 5.347250029444694519e-03 1.523862127214670181e-03
5.040000000000000000e+02 5.040000000000000000e+02 1.605751924216747284e-02 1.486898399889469147e-02 6.625461857765913010e-03 6.418660748749971390e-03 3.354611108079552650e-03 4.545455332845449448e-03 4.785189870744943619e-03 4.127199295908212662e-03 8.129316382110118866e-03 9.046972729265689850e-03 8.594256825745105743e-03 6.654965691268444061e-04
5.300000000000000000e+02 5.300000000000000000e+02 1.262211706489324570e-02 6.648218259215354919e-03 7.076313253492116928e-03 5.774090997874736786e-03 2.879070816561579704e-03 4.252383019775152206e-03 2.522327937185764313e-03 2.439555944874882698e-03 2.932977629825472832e-03 3.726564347743988037e-03 4.938188008964061737e-03 1.762686297297477722e-04
5.580000000000000000e+02 5.580000000000000000e+02 1.067295949906110764e-02 2.418530173599720001e-03 5.154837388545274734e-03 3.636829089373350143e-03 2.595274476334452629e-03 5.102495197206735611e-03 2.817322965711355209e-03 3.319587092846632004e-03 3.190967254340648651e-03 4.996369127184152603e-03 5.847263615578413010e-03 9.630993008613586426e-05
5.870000000000000000e+02 5.870000000000000000e+02 8.677266538143157959e-03 2.638542093336582184e-03 2.087128581479191780e-03 2.015525940805673599e-03 2.145084319636225700e-03 4.213075619190931320e-03 5.512790754437446594e-03 3.262853948399424553e-03 4.165208898484706879e-03 3.477687947452068329e-03 2.511380473151803017e-03 1.053754240274429321e-04
6.180000000000000000e+02 6.180000000000000000e+02 6.717111449688673019e-03 2.842464484274387360e-03 6.808966863900423050e-03 1.301571261137723923e-03 2.170945983380079269e-03 1.085447520017623901e-02 5.910706240683794022e-03 4.736720118671655655e-03 4.675487987697124481e-03 7.005841936916112900e-03 3.004701109603047371e-03 3.594057634472846985e-04
6.500000000000000000e+02 6.500000000000000000e+02 3.674295730888843536e-03 8.940652012825012207e-03 3.610864514485001564e-03 3.027326660230755806e-03 3.591888584196567535e-03 5.257273558527231216e-03 4.456202499568462372e-03 1.484959153458476067e-03 1.570131978951394558e-03 2.210437785834074020e-03 3.302177414298057556e-03 3.310879692435264587e-04
6.840000000000000000e+02 6.840000000000000000e+02 3.362549701705574989e-03 1.695931772701442242e-03 9.359443793073296547e-04 1.010321429930627346e-03 1.226478605531156063e-03 6.222207448445260525e-04 5.775662721134722233e-04 1.699838088825345039e-03 9.741361718624830246e-04 9.014715906232595444e-04 9.360939147882163525e-04 7.454678416252136230e-05
7.200000000000000000e+02 7.200000000000000000e+02 3.221785882487893105e-03 1.218944555148482323e-03 6.020656437613070011e-04 6.230014259926974773e-04 1.010725274682044983e-03 4.331608652137219906e-04 4.443594079930335283e-04 1.180847175419330597e-03 6.781101692467927933e-04 5.773604498244822025e-04 7.548162830062210560e-04 3.320164978504180908e-07
7.580000000000000000e+02 7.580000000000000000e+02 3.107088617980480194e-03 1.023746794089674950e-03 7.037862087599933147e-04 5.779119674116373062e-04 1.062066876329481602e-03 2.605615882202982903e-04 4.904905217699706554e-04 1.105319825001060963e-03 6.339700194075703621e-04 6.119115860201418400e-04 8.430381421931087971e-04 5.080830305814743042e-06
7.980000000000000000e+02 7.980000000000000000e+02 2.973775146529078484e-03 9.653035085648298264e-04 9.553737472742795944e-04 5.944998702034354210e-04 1.306956517510116100e-03 2.910514886025339365e-04 6.888107163831591606e-04 1.269116066396236420e-03 6.156206363812088966e-04 8.656574646010994911e-04 1.060057897120714188e-03 9.379815310239791870e-06
8.390000000000000000e+02 8.390000000000000000e+02 2.753386273980140686e-03 1.091238344088196754e-03 1.315910601988434792e-03 7.463012589141726494e-04 1.906772260554134846e-03 7.045068778097629547e-04 1.171764335595071316e-03 1.604643068276345730e-03 8.120755665004253387e-04 1.326624304056167603e-03 1.530089881271123886e-03 1.891283318400382996e-05
8.830000000000000000e+02 8.830000000000000000e+02 2.318800427019596100e-03 1.289198291487991810e-03 1.363342162221670151e-03 1.053821179084479809e-03 1.944978022947907448e-03 5.208704969845712185e-04 1.367760589346289635e-03 1.014536363072693348e-03 7.251573260873556137e-04 1.941302209161221981e-03 1.122939866036176682e-03 1.299660652875900269e-05
9.300000000000000000e+02 9.300000000000000000e+02 1.830935827456414700e-03 2.016394864767789841e-03 1.266085542738437653e-03 1.298768562264740467e-03 1.492627547122538090e-03 1.859241165220737457e-03 1.630590180866420269e-03 2.079236553981900215e-03 8.169385837391018867e-04 2.782933646813035011e-03 1.481191720813512802e-03 3.476976417005062103e-05
9.780000000000000000e+02 9.780000000000000000e+02 1.269009895622730255e-03 1.525493105873465538e-03 1.345975906588137150e-03 1.221107435412704945e-03 1.629755483008921146e-03 1.095404499210417271e-03 1.342786476016044617e-03 4.330922674853354692e-04 5.694721476174890995e-04 8.149130735546350479e-04 5.179098225198686123e-04 1.246761530637741089e-05
1.029000000000000000e+03 1.029000000000000000e+03 9.804626461118459702e-04 6.429451750591397285e-04 1.995174679905176163e-03 1.186451641842722893e-03 9.733103797771036625e-04 1.181745785288512707e-03 1.183672342449426651e-03 3.223809471819549799e-04 5.683439667336642742e-04 6.799932452850043774e-04 5.943540018051862717e-04 1.173792406916618347e-05
1.083000000000000000e+03 1.083000000000000000e+03 7.080992218106985092e-04 2.842358662746846676e-04 1.523684361018240452e-03 1.124790869653224945e-03 1.106792245991528034e-03 8.424807456322014332e-04 9.937749709933996201e-04 2.108956832671537995e-04 6.464016041718423367e-04 5.006847204640507698e-04 6.411374197341501713e-04 8.494127541780471802e-06
1.140000000000000000e+03 1.140000000000000000e+03 1.900883042253553867e-03 1.937949843704700470e-02 5.895110964775085449e-02 2.746121585369110107e-02 8.802170306444168091e-02 6.692612916231155396e-02 5.151295661926269531e-02 5.491559207439422607e-02 4.361800476908683777e-02 1.615118235349655151e-02 2.666917815804481506e-02 3.312219865620136261e-03
1.200000000000000000e+03 1.200000000000000000e+03 6.617426406592130661e-04 4.589541349560022354e-04 2.697617514058947563e-03 1.735054072923958302e-03 2.328036352992057800e-03 3.499738173559308052e-03 2.553627826273441315e-03 2.615130040794610977e-03 1.533914706669747829e-03 7.322300807572901249e-04 2.703632228076457977e-03 8.515943773090839386e-05
1.263000000000000000e+03 1.263000000000000000e+03 5.656594294123351574e-04 1.127483410527929664e-04 6.728232256136834621e-04 7.515156175941228867e-04 1.639813272049650550e-04 5.125540774315595627e-04 3.030001535080373287e-04 1.612467458471655846e-04 6.851012003608047962e-04 5.571411456912755966e-04 5.314949085004627705e-04 7.508904673159122467e-06
1.329000000000000000e+03 1.329000000000000000e+03 5.008754087612032890e-04 7.827035733498632908e-05 3.971269761677831411e-04 6.422094884328544140e-04 1.112509780796244740e-04 2.142966550309211016e-04 2.730135165620595217e-04 1.108619399019517004e-04 6.077775033190846443e-04 3.930105885956436396e-04 3.740095708053559065e-04 1.809035893529653549e-06
1.398000000000000000e+03 1.398000000000000000e+03 4.549940058495849371e-04 7.691745850024744868e-05 8.595993276685476303e-04 5.574238020926713943e-04 5.678832167177461088e-05 1.671709760557860136e-04 2.516062231734395027e-04 1.181606421596370637e-04 5.833752220496535301e-04 3.003684978466480970e-04 4.574676277115941048e-04 3.234890755265951157e-06
1.471000000000000000e+03 1.471000000000000000e+03 3.680846886709332466e-03 1.063783932477235794e-02 6.836665421724319458e-02 1.517860218882560730e-02 4.735373705625534058e-02 7.570947706699371338e-02 6.900936365127563477e-02 6.809193640947341919e-02 7.093169540166854858e-02 2.025984413921833038e-02 2.970311604440212250e-02 6.320513784885406494e-05
1.548000000000000000e+03 1.548000000000000000e+03 6.140985642559826374e-04 5.403193645179271698e-04 2.022492932155728340e-03 1.514586852863430977e-03 2.864026697352528572e-03 2.252509817481040955e-03 1.620418857783079147e-03 1.699092215858399868e-03 1.242153695784509182e-03 1.001299358904361725e-03 1.808578497730195522e-03 6.821699207648634911e-05
1.630000000000000000e+03 1.630000000000000000e+03 5.004892009310424328e-04 1.291731023229658604e-04 7.035189773887395859e-04 6.785735604353249073e-04 1.692977239144966006e-04 4.632523923646658659e-04 2.050453622359782457e-04 1.674311497481539845e-04 6.405637832358479500e-04 5.026339786127209663e-04 4.389063105918467045e-04 1.338252332061529160e-06
1.715000000000000000e+03 1.715000000000000000e+03 4.322548920754343271e-04 7.236463716253638268e-05 4.593677003867924213e-04 5.112077342346310616e-04 9.494331607129424810e-05 1.444845111109316349e-04 1.650751655688509345e-04 1.689063501544296741e-04 5.312503781169652939e-04 3.244993858970701694e-04 3.529982059262692928e-04 1.480046194046735764e-06
1.805000000000000000e+03 1.805000000000000000e+03 3.727428265847265720e-04 1.137882936745882034e-04 7.612172630615532398e-04 5.188708310015499592e-04 7.208553142845630646e-05 2.337159676244482398e-04 1.788694789865985513e-04 1.675288804108276963e-04 5.869664601050317287e-04 3.745252615772187710e-04 4.764864279422909021e-04 2.961693098768591881e-06
1.899000000000000000e+03 1.899000000000000000e+03 9.233931195922195911e-04 8.672629483044147491e-03 1.149078737944364548e-02 4.896061960607767105e-03 3.352453187108039856e-02 6.073403172194957733e-03 2.596483193337917328e-02 5.165490321815013885e-03 6.888499483466148376e-03 5.162984598428010941e-03 5.059619992971420288e-02 4.394608549773693085e-05
1.999000000000000000e+03 1.999000000000000000e+03 3.567721287254244089e-04 7.357195863733068109e-05 5.602001911029219627e-04 6.215517641976475716e-04 3.070147358812391758e-04 3.955853171646595001e-04 4.198090464342385530e-04 2.215662971138954163e-04 6.139981560409069061e-04 5.365240504033863544e-04 4.558070504572242498e-04 9.495473932474851608e-06


==> results.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 2.566880285739898682e-01
2.000000000000000000e+00 2.000000000000000000e+00 2.560557425022125244e-01
3.000000000000000000e+00 3.000000000000000000e+00 2.552177608013153076e-01
4.000000000000000000e+00 4.000000000000000000e+00 2.542652785778045654e-01
5.000000000000000000e+00 5.000000000000000000e+00 2.532872259616851807e-01
6.000000000000000000e+00 6.000000000000000000e+00 2.523621618747711182e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.515525817871093750e-01
8.000000000000000000e+00 8.000000000000000000e+00 2.509010732173919678e-01
9.000000000000000000e+00 9.000000000000000000e+00 2.504290342330932617e-01
1.000000000000000000e+01 1.000000000000000000e+01 2.501377165317535400e-01
1.100000000000000000e+01 1.100000000000000000e+01 2.500109076499938965e-01
1.200000000000000000e+01 1.200000000000000000e+01 2.500193119049072266e-01
1.300000000000000000e+01 1.300000000000000000e+01 2.501256465911865234e-01
1.400000000000000000e+01 1.400000000000000000e+01 2.502899169921875000e-01
1.500000000000000000e+01 1.500000000000000000e+01 2.504741251468658447e-01
1.600000000000000000e+01 1.600000000000000000e+01 2.506459653377532959e-01
1.700000000000000000e+01 1.700000000000000000e+01 2.507815062999725342e-01
1.800000000000000000e+01 1.800000000000000000e+01 2.508659958839416504e-01
1.900000000000000000e+01 1.900000000000000000e+01 2.508940100669860840e-01
2.000000000000000000e+01 2.000000000000000000e+01 2.508679628372192383e-01
2.100000000000000000e+01 2.100000000000000000e+01 2.507963478565216064e-01
2.200000000000000000e+01 2.200000000000000000e+01 2.506916224956512451e-01
2.300000000000000000e+01 2.300000000000000000e+01 2.505676746368408203e-01
2.400000000000000000e+01 2.400000000000000000e+01 2.504382431507110596e-01
2.500000000000000000e+01 2.500000000000000000e+01 2.503151893615722656e-01
2.600000000000000000e+01 2.600000000000000000e+01 2.502075135707855225e-01
2.700000000000000000e+01 2.700000000000000000e+01 2.501211166381835938e-01
2.800000000000000000e+01 2.800000000000000000e+01 2.500585913658142090e-01
2.900000000000000000e+01 2.900000000000000000e+01 2.500196993350982666e-01
3.000000000000000000e+01 3.000000000000000000e+01 2.500020563602447510e-01
3.100000000000000000e+01 3.100000000000000000e+01 2.500016689300537109e-01
3.200000000000000000e+01 3.200000000000000000e+01 2.500137686729431152e-01
3.300000000000000000e+01 3.300000000000000000e+01 2.500333786010742188e-01
3.400000000000000000e+01 3.400000000000000000e+01 2.500559389591217041e-01
3.500000000000000000e+01 3.500000000000000000e+01 2.500776052474975586e-01
3.600000000000000000e+01 3.600000000000000000e+01 2.500954866409301758e-01
3.700000000000000000e+01 3.700000000000000000e+01 2.501076757907867432e-01
3.800000000000000000e+01 3.800000000000000000e+01 2.501133382320404053e-01
3.900000000000000000e+01 3.900000000000000000e+01 2.501125335693359375e-01
4.000000000000000000e+01 4.000000000000000000e+01 2.501059770584106445e-01
4.100000000000000000e+01 4.100000000000000000e+01 2.500948607921600342e-01
4.200000000000000000e+01 4.200000000000000000e+01 2.500807344913482666e-01
4.300000000000000000e+01 4.300000000000000000e+01 2.500650882720947266e-01
4.400000000000000000e+01 4.400000000000000000e+01 2.500493824481964111e-01
4.500000000000000000e+01 4.500000000000000000e+01 2.500348687171936035e-01
4.600000000000000000e+01 4.600000000000000000e+01 2.500224411487579346e-01
4.700000000000000000e+01 4.700000000000000000e+01 2.500126957893371582e-01
4.800000000000000000e+01 4.800000000000000000e+01 2.500057816505432129e-01
4.900000000000000000e+01 4.900000000000000000e+01 2.500016987323760986e-01
5.000000000000000000e+01 5.000000000000000000e+01 2.500000596046447754e-01
5.100000000000000000e+01 5.100000000000000000e+01 2.500004470348358154e-01
5.200000000000000000e+01 5.200000000000000000e+01 2.500021755695343018e-01
5.300000000000000000e+01 5.300000000000000000e+01 2.500047683715820312e-01
5.400000000000000000e+01 5.400000000000000000e+01 2.500075995922088623e-01
5.500000000000000000e+01 5.500000000000000000e+01 2.500102221965789795e-01
5.600000000000000000e+01 5.600000000000000000e+01 2.500123083591461182e-01
5.700000000000000000e+01 5.700000000000000000e+01 2.500136494636535645e-01
5.800000000000000000e+01 5.800000000000000000e+01 2.500141561031341553e-01
5.900000000000000000e+01 5.900000000000000000e+01 2.500138580799102783e-01
6.000000000000000000e+01 6.000000000000000000e+01 2.500128746032714844e-01
6.100000000000000000e+01 6.100000000000000000e+01 2.500113844871520996e-01
6.200000000000000000e+01 6.200000000000000000e+01 2.500095069408416748e-01
6.300000000000000000e+01 6.300000000000000000e+01 2.500075399875640869e-01
6.400000000000000000e+01 6.400000000000000000e+01 2.500056028366088867e-01
6.500000000000000000e+01 6.500000000000000000e+01 2.500038444995880127e-01
6.600000000000000000e+01 6.600000000000000000e+01 2.500023841857910156e-01
6.700000000000000000e+01 6.700000000000000000e+01 2.500012814998626709e-01
6.800000000000000000e+01 6.800000000000000000e+01 2.500005066394805908e-01
6.900000000000000000e+01 6.900000000000000000e+01 2.500001192092895508e-01
7.000000000000000000e+01 7.000000000000000000e+01 2.500000000000000000e-01
7.100000000000000000e+01 7.100000000000000000e+01 2.500000894069671631e-01
7.200000000000000000e+01 7.200000000000000000e+01 2.500003576278686523e-01
7.300000000000000000e+01 7.300000000000000000e+01 2.500006854534149170e-01
7.400000000000000000e+01 7.400000000000000000e+01 2.500010430812835693e-01
7.500000000000000000e+01 7.500000000000000000e+01 2.500013709068298340e-01
7.600000000000000000e+01 7.600000000000000000e+01 2.500016093254089355e-01
7.700000000000000000e+01 7.700000000000000000e+01 2.500017285346984863e-01
7.800000000000000000e+01 7.800000000000000000e+01 2.500017583370208740e-01
7.900000000000000000e+01 7.900000000000000000e+01 2.500016987323760986e-01
8.000000000000000000e+01 8.000000000000000000e+01 2.500015497207641602e-01
8.100000000000000000e+01 8.100000000000000000e+01 2.500013411045074463e-01
8.200000000000000000e+01 8.200000000000000000e+01 2.500011324882507324e-01
8.300000000000000000e+01 8.300000000000000000e+01 2.500008642673492432e-01
8.400000000000000000e+01 8.400000000000000000e+01 2.500006258487701416e-01
8.500000000000000000e+01 8.500000000000000000e+01 2.500004172325134277e-01
8.600000000000000000e+01 8.600000000000000000e+01 2.500002384185791016e-01
8.700000000000000000e+01 8.700000000000000000e+01 2.500001192092895508e-01
8.800000000000000000e+01 8.800000000000000000e+01 2.500000298023223877e-01
8.900000000000000000e+01 8.900000000000000000e+01 2.500000000000000000e-01
9.000000000000000000e+01 9.000000000000000000e+01 2.499999850988388062e-01
9.100000000000000000e+01 9.100000000000000000e+01 2.500000298023223877e-01
9.200000000000000000e+01 9.200000000000000000e+01 2.500000596046447754e-01
9.300000000000000000e+01 9.300000000000000000e+01 2.500000894069671631e-01
9.400000000000000000e+01 9.400000000000000000e+01 2.500001192092895508e-01
9.500000000000000000e+01 9.500000000000000000e+01 2.500001788139343262e-01
9.600000000000000000e+01 9.600000000000000000e+01 2.500002086162567139e-01
9.700000000000000000e+01 9.700000000000000000e+01 2.500002086162567139e-01
9.800000000000000000e+01 9.800000000000000000e+01 2.500002086162567139e-01
9.900000000000000000e+01 9.900000000000000000e+01 2.500002086162567139e-01
1.000000000000000000e+02 1.000000000000000000e+02 2.500001788139343262e-01
1.010000000000000000e+02 1.010000000000000000e+02 2.500001490116119385e-01
1.020000000000000000e+02 1.020000000000000000e+02 2.500001192092895508e-01
1.030000000000000000e+02 1.030000000000000000e+02 2.500000894069671631e-01
1.040000000000000000e+02 1.040000000000000000e+02 2.500000596046447754e-01
1.060000000000000000e+02 1.060000000000000000e+02 2.500000298023223877e-01
1.070000000000000000e+02 1.070000000000000000e+02 2.500000000000000000e-01
1.080000000000000000e+02 1.080000000000000000e+02 2.500000000000000000e-01
1.090000000000000000e+02 1.090000000000000000e+02 2.499999850988388062e-01
1.100000000000000000e+02 1.100000000000000000e+02 2.499999850988388062e-01
1.120000000000000000e+02 1.120000000000000000e+02 2.500000000000000000e-01
1.130000000000000000e+02 1.130000000000000000e+02 2.500000000000000000e-01
1.140000000000000000e+02 1.140000000000000000e+02 2.500000000000000000e-01
1.150000000000000000e+02 1.150000000000000000e+02 2.500000000000000000e-01
1.170000000000000000e+02 1.170000000000000000e+02 2.500000298023223877e-01
1.180000000000000000e+02 1.180000000000000000e+02 2.500000298023223877e-01
1.190000000000000000e+02 1.190000000000000000e+02 2.500000000000000000e-01
1.200000000000000000e+02 1.200000000000000000e+02 2.500000000000000000e-01
1.220000000000000000e+02 1.220000000000000000e+02 2.500000000000000000e-01
1.230000000000000000e+02 1.230000000000000000e+02 2.500000000000000000e-01
1.240000000000000000e+02 1.240000000000000000e+02 2.500000000000000000e-01
1.260000000000000000e+02 1.260000000000000000e+02 2.499999850988388062e-01
1.270000000000000000e+02 1.270000000000000000e+02 2.499999850988388062e-01
1.290000000000000000e+02 1.290000000000000000e+02 2.499999850988388062e-01
1.300000000000000000e+02 1.300000000000000000e+02 2.499999850988388062e-01
1.310000000000000000e+02 1.310000000000000000e+02 2.499999850988388062e-01
1.330000000000000000e+02 1.330000000000000000e+02 2.499999850988388062e-01
1.340000000000000000e+02 1.340000000000000000e+02 2.499999850988388062e-01
1.360000000000000000e+02 1.360000000000000000e+02 2.499999850988388062e-01
1.370000000000000000e+02 1.370000000000000000e+02 2.499999850988388062e-01
1.390000000000000000e+02 1.390000000000000000e+02 2.499999850988388062e-01
1.400000000000000000e+02 1.400000000000000000e+02 2.499999850988388062e-01
1.420000000000000000e+02 1.420000000000000000e+02 2.499999850988388062e-01
1.430000000000000000e+02 1.430000000000000000e+02 2.499999850988388062e-01
1.450000000000000000e+02 1.450000000000000000e+02 2.499999850988388062e-01
1.470000000000000000e+02 1.470000000000000000e+02 2.499999850988388062e-01
1.480000000000000000e+02 1.480000000000000000e+02 2.499999850988388062e-01
1.500000000000000000e+02 1.500000000000000000e+02 2.499999850988388062e-01
1.510000000000000000e+02 1.510000000000000000e+02 2.499999850988388062e-01
1.530000000000000000e+02 1.530000000000000000e+02 2.499999850988388062e-01
1.550000000000000000e+02 1.550000000000000000e+02 2.499999850988388062e-01
1.560000000000000000e+02 1.560000000000000000e+02 2.499999850988388062e-01
1.580000000000000000e+02 1.580000000000000000e+02 2.499999850988388062e-01
1.600000000000000000e+02 1.600000000000000000e+02 2.499999850988388062e-01
1.620000000000000000e+02 1.620000000000000000e+02 2.499999850988388062e-01
1.630000000000000000e+02 1.630000000000000000e+02 2.499999850988388062e-01
1.650000000000000000e+02 1.650000000000000000e+02 2.499999850988388062e-01
1.670000000000000000e+02 1.670000000000000000e+02 2.499999850988388062e-01
1.690000000000000000e+02 1.690000000000000000e+02 2.499999850988388062e-01
1.710000000000000000e+02 1.710000000000000000e+02 2.499999850988388062e-01
1.730000000000000000e+02 1.730000000000000000e+02 2.499999850988388062e-01
1.750000000000000000e+02 1.750000000000000000e+02 2.499999850988388062e-01
1.760000000000000000e+02 1.760000000000000000e+02 2.499999850988388062e-01
1.780000000000000000e+02 1.780000000000000000e+02 2.499999850988388062e-01
1.800000000000000000e+02 1.800000000000000000e+02 2.499999850988388062e-01
1.820000000000000000e+02 1.820000000000000000e+02 2.499999850988388062e-01
1.840000000000000000e+02 1.840000000000000000e+02 2.499999850988388062e-01
1.860000000000000000e+02 1.860000000000000000e+02 2.499999850988388062e-01
1.880000000000000000e+02 1.880000000000000000e+02 2.499999850988388062e-01
1.900000000000000000e+02 1.900000000000000000e+02 2.499999850988388062e-01
1.920000000000000000e+02 1.920000000000000000e+02 2.499999850988388062e-01
1.950000000000000000e+02 1.950000000000000000e+02 2.499999850988388062e-01
1.970000000000000000e+02 1.970000000000000000e+02 2.499999850988388062e-01
1.990000000000000000e+02 1.990000000000000000e+02 2.499999850988388062e-01
2.010000000000000000e+02 2.010000000000000000e+02 2.499999850988388062e-01
2.030000000000000000e+02 2.030000000000000000e+02 2.499999701976776123e-01
2.060000000000000000e+02 2.060000000000000000e+02 2.499999701976776123e-01
2.080000000000000000e+02 2.080000000000000000e+02 2.499999701976776123e-01
2.100000000000000000e+02 2.100000000000000000e+02 2.499999701976776123e-01
2.120000000000000000e+02 2.120000000000000000e+02 2.499999701976776123e-01
2.150000000000000000e+02 2.150000000000000000e+02 2.499999701976776123e-01
2.170000000000000000e+02 2.170000000000000000e+02 2.499999701976776123e-01
2.190000000000000000e+02 2.190000000000000000e+02 2.499999701976776123e-01
2.220000000000000000e+02 2.220000000000000000e+02 2.499999701976776123e-01
2.240000000000000000e+02 2.240000000000000000e+02 2.499999701976776123e-01
2.270000000000000000e+02 2.270000000000000000e+02 2.499999701976776123e-01
2.290000000000000000e+02 2.290000000000000000e+02 2.499999701976776123e-01
2.320000000000000000e+02 2.320000000000000000e+02 2.499999701976776123e-01
2.340000000000000000e+02 2.340000000000000000e+02 2.499999701976776123e-01
2.370000000000000000e+02 2.370000000000000000e+02 2.499999701976776123e-01
2.390000000000000000e+02 2.390000000000000000e+02 2.499999701976776123e-01
2.420000000000000000e+02 2.420000000000000000e+02 2.499999701976776123e-01
2.450000000000000000e+02 2.450000000000000000e+02 2.499999701976776123e-01
2.470000000000000000e+02 2.470000000000000000e+02 2.499999701976776123e-01
2.500000000000000000e+02 2.500000000000000000e+02 2.499999701976776123e-01
2.530000000000000000e+02 2.530000000000000000e+02 2.499999701976776123e-01
2.560000000000000000e+02 2.560000000000000000e+02 2.499999701976776123e-01
2.580000000000000000e+02 2.580000000000000000e+02 2.499999701976776123e-01
2.610000000000000000e+02 2.610000000000000000e+02 2.499999701976776123e-01
2.640000000000000000e+02 2.640000000000000000e+02 2.499999701976776123e-01
2.670000000000000000e+02 2.670000000000000000e+02 2.499999701976776123e-01
2.700000000000000000e+02 2.700000000000000000e+02 2.499999701976776123e-01
2.730000000000000000e+02 2.730000000000000000e+02 2.499999701976776123e-01
2.760000000000000000e+02 2.760000000000000000e+02 2.499999701976776123e-01
2.790000000000000000e+02 2.790000000000000000e+02 2.499999701976776123e-01
2.820000000000000000e+02 2.820000000000000000e+02 2.499999701976776123e-01
2.850000000000000000e+02 2.850000000000000000e+02 2.499999701976776123e-01
2.880000000000000000e+02 2.880000000000000000e+02 2.499999701976776123e-01
2.910000000000000000e+02 2.910000000000000000e+02 2.499999701976776123e-01
2.940000000000000000e+02 2.940000000000000000e+02 2.499999701976776123e-01
2.980000000000000000e+02 2.980000000000000000e+02 2.499999701976776123e-01
3.010000000000000000e+02 3.010000000000000000e+02 2.499999701976776123e-01
3.040000000000000000e+02 3.040000000000000000e+02 2.499999701976776123e-01
3.080000000000000000e+02 3.080000000000000000e+02 2.499999701976776123e-01
3.110000000000000000e+02 3.110000000000000000e+02 2.499999701976776123e-01
3.140000000000000000e+02 3.140000000000000000e+02 2.499999701976776123e-01
3.180000000000000000e+02 3.180000000000000000e+02 2.499999701976776123e-01
3.210000000000000000e+02 3.210000000000000000e+02 2.499999701976776123e-01
3.250000000000000000e+02 3.250000000000000000e+02 2.499999701976776123e-01
3.280000000000000000e+02 3.280000000000000000e+02 2.499999701976776123e-01
3.320000000000000000e+02 3.320000000000000000e+02 2.499999701976776123e-01
3.360000000000000000e+02 3.360000000000000000e+02 2.499999701976776123e-01
3.390000000000000000e+02 3.390000000000000000e+02 2.499999701976776123e-01
3.430000000000000000e+02 3.430000000000000000e+02 2.499999701976776123e-01
3.470000000000000000e+02 3.470000000000000000e+02 2.499999701976776123e-01
3.500000000000000000e+02 3.500000000000000000e+02 2.499999701976776123e-01
3.540000000000000000e+02 3.540000000000000000e+02 2.499999701976776123e-01
3.580000000000000000e+02 3.580000000000000000e+02 2.499999552965164185e-01
3.620000000000000000e+02 3.620000000000000000e+02 2.499999552965164185e-01
3.660000000000000000e+02 3.660000000000000000e+02 2.499999552965164185e-01
3.700000000000000000e+02 3.700000000000000000e+02 2.499999701976776123e-01
3.740000000000000000e+02 3.740000000000000000e+02 2.499999552965164185e-01
3.780000000000000000e+02 3.780000000000000000e+02 2.499999552965164185e-01
3.820000000000000000e+02 3.820000000000000000e+02 2.499999552965164185e-01
3.870000000000000000e+02 3.870000000000000000e+02 2.499999552965164185e-01
3.910000000000000000e+02 3.910000000000000000e+02 2.499999552965164185e-01
3.950000000000000000e+02 3.950000000000000000e+02 2.499999552965164185e-01
3.990000000000000000e+02 3.990000000000000000e+02 2.499999552965164185e-01
4.040000000000000000e+02 4.040000000000000000e+02 2.499999552965164185e-01
4.080000000000000000e+02 4.080000000000000000e+02 2.499999552965164185e-01
4.130000000000000000e+02 4.130000000000000000e+02 2.499999552965164185e-01
4.170000000000000000e+02 4.170000000000000000e+02 2.499999552965164185e-01
4.220000000000000000e+02 4.220000000000000000e+02 2.499999552965164185e-01
4.260000000000000000e+02 4.260000000000000000e+02 2.499999552965164185e-01
4.310000000000000000e+02 4.310000000000000000e+02 2.499999552965164185e-01
4.360000000000000000e+02 4.360000000000000000e+02 2.499999552965164185e-01
4.400000000000000000e+02 4.400000000000000000e+02 2.499999552965164185e-01
4.450000000000000000e+02 4.450000000000000000e+02 2.499999552965164185e-01
4.500000000000000000e+02 4.500000000000000000e+02 2.499999552965164185e-01
4.550000000000000000e+02 4.550000000000000000e+02 2.499999552965164185e-01
4.600000000000000000e+02 4.600000000000000000e+02 2.499999552965164185e-01
4.650000000000000000e+02 4.650000000000000000e+02 2.499999552965164185e-01
4.700000000000000000e+02 4.700000000000000000e+02 2.499999552965164185e-01
4.750000000000000000e+02 4.750000000000000000e+02 2.499999552965164185e-01
4.810000000000000000e+02 4.810000000000000000e+02 2.499999552965164185e-01
4.860000000000000000e+02 4.860000000000000000e+02 2.499999552965164185e-01
4.910000000000000000e+02 4.910000000000000000e+02 2.499999552965164185e-01
4.970000000000000000e+02 4.970000000000000000e+02 2.499999552965164185e-01
5.020000000000000000e+02 5.020000000000000000e+02 2.499999552965164185e-01
5.070000000000000000e+02 5.070000000000000000e+02 2.499999552965164185e-01
5.130000000000000000e+02 5.130000000000000000e+02 2.499999552965164185e-01
5.190000000000000000e+02 5.190000000000000000e+02 2.499999552965164185e-01
5.240000000000000000e+02 5.240000000000000000e+02 2.499999552965164185e-01
5.300000000000000000e+02 5.300000000000000000e+02 2.499999552965164185e-01
5.360000000000000000e+02 5.360000000000000000e+02 2.499999552965164185e-01
5.420000000000000000e+02 5.420000000000000000e+02 2.499999552965164185e-01
5.480000000000000000e+02 5.480000000000000000e+02 2.499999552965164185e-01
5.540000000000000000e+02 5.540000000000000000e+02 2.499999552965164185e-01
5.600000000000000000e+02 5.600000000000000000e+02 2.499999552965164185e-01
5.660000000000000000e+02 5.660000000000000000e+02 2.499999552965164185e-01
5.720000000000000000e+02 5.720000000000000000e+02 2.499999552965164185e-01
5.780000000000000000e+02 5.780000000000000000e+02 2.499999552965164185e-01
5.850000000000000000e+02 5.850000000000000000e+02 2.499999552965164185e-01
5.910000000000000000e+02 5.910000000000000000e+02 2.499999552965164185e-01
5.970000000000000000e+02 5.970000000000000000e+02 2.499999552965164185e-01
6.040000000000000000e+02 6.040000000000000000e+02 2.499999552965164185e-01
6.110000000000000000e+02 6.110000000000000000e+02 2.499999552965164185e-01
6.170000000000000000e+02 6.170000000000000000e+02 2.499999552965164185e-01
6.240000000000000000e+02 6.240000000000000000e+02 2.499999552965164185e-01
6.310000000000000000e+02 6.310000000000000000e+02 2.499999552965164185e-01
6.380000000000000000e+02 6.380000000000000000e+02 2.499999552965164185e-01
6.450000000000000000e+02 6.450000000000000000e+02 2.499999552965164185e-01
6.520000000000000000e+02 6.520000000000000000e+02 2.499999552965164185e-01
6.590000000000000000e+02 6.590000000000000000e+02 2.499999552965164185e-01
6.660000000000000000e+02 6.660000000000000000e+02 2.499999552965164185e-01
6.730000000000000000e+02 6.730000000000000000e+02 2.499999552965164185e-01
6.810000000000000000e+02 6.810000000000000000e+02 2.499999552965164185e-01
6.880000000000000000e+02 6.880000000000000000e+02 2.499999552965164185e-01
6.960000000000000000e+02 6.960000000000000000e+02 2.499999552965164185e-01
7.030000000000000000e+02 7.030000000000000000e+02 2.499999552965164185e-01
7.110000000000000000e+02 7.110000000000000000e+02 2.499999552965164185e-01
7.190000000000000000e+02 7.190000000000000000e+02 2.499999552965164185e-01
7.270000000000000000e+02 7.270000000000000000e+02 2.499999552965164185e-01
7.350000000000000000e+02 7.350000000000000000e+02 2.499999552965164185e-01
7.430000000000000000e+02 7.430000000000000000e+02 2.499999552965164185e-01
7.510000000000000000e+02 7.510000000000000000e+02 2.499999552965164185e-01
7.590000000000000000e+02 7.590000000000000000e+02 2.499999552965164185e-01
7.670000000000000000e+02 7.670000000000000000e+02 2.499999552965164185e-01
7.760000000000000000e+02 7.760000000000000000e+02 2.499999552965164185e-01
7.840000000000000000e+02 7.840000000000000000e+02 2.499999552965164185e-01
7.930000000000000000e+02 7.930000000000000000e+02 2.499999552965164185e-01
8.010000000000000000e+02 8.010000000000000000e+02 2.499999552965164185e-01
8.100000000000000000e+02 8.100000000000000000e+02 2.499999552965164185e-01
8.190000000000000000e+02 8.190000000000000000e+02 2.499999552965164185e-01
8.280000000000000000e+02 8.280000000000000000e+02 2.499999552965164185e-01
8.370000000000000000e+02 8.370000000000000000e+02 2.499999552965164185e-01
8.460000000000000000e+02 8.460000000000000000e+02 2.499999552965164185e-01
8.560000000000000000e+02 8.560000000000000000e+02 2.499999552965164185e-01
8.650000000000000000e+02 8.650000000000000000e+02 2.499999403953552246e-01
8.740000000000000000e+02 8.740000000000000000e+02 2.499999403953552246e-01
8.840000000000000000e+02 8.840000000000000000e+02 2.499999552965164185e-01
8.940000000000000000e+02 8.940000000000000000e+02 2.499999552965164185e-01
9.030000000000000000e+02 9.030000000000000000e+02 2.499999552965164185e-01
9.130000000000000000e+02 9.130000000000000000e+02 2.499999552965164185e-01
9.230000000000000000e+02 9.230000000000000000e+02 2.499999552965164185e-01
9.330000000000000000e+02 9.330000000000000000e+02 2.499999552965164185e-01
9.440000000000000000e+02 9.440000000000000000e+02 2.499999403953552246e-01
9.540000000000000000e+02 9.540000000000000000e+02 2.499999403953552246e-01
9.640000000000000000e+02 9.640000000000000000e+02 2.499999403953552246e-01
9.750000000000000000e+02 9.750000000000000000e+02 2.499999403953552246e-01
9.850000000000000000e+02 9.850000000000000000e+02 2.499999403953552246e-01
9.960000000000000000e+02 9.960000000000000000e+02 2.499999403953552246e-01
1.007000000000000000e+03 1.007000000000000000e+03 2.499999403953552246e-01
1.018000000000000000e+03 1.018000000000000000e+03 2.499999403953552246e-01
1.029000000000000000e+03 1.029000000000000000e+03 2.499999403953552246e-01
1.041000000000000000e+03 1.041000000000000000e+03 2.499999403953552246e-01
1.052000000000000000e+03 1.052000000000000000e+03 2.499999403953552246e-01
1.063000000000000000e+03 1.063000000000000000e+03 2.499999403953552246e-01
1.075000000000000000e+03 1.075000000000000000e+03 2.499999403953552246e-01
1.087000000000000000e+03 1.087000000000000000e+03 2.499999403953552246e-01
1.099000000000000000e+03 1.099000000000000000e+03 2.499999403953552246e-01
1.111000000000000000e+03 1.111000000000000000e+03 2.499999403953552246e-01
1.123000000000000000e+03 1.123000000000000000e+03 2.499999403953552246e-01
1.135000000000000000e+03 1.135000000000000000e+03 2.499999403953552246e-01
1.148000000000000000e+03 1.148000000000000000e+03 2.499999254941940308e-01
1.160000000000000000e+03 1.160000000000000000e+03 2.499999254941940308e-01
1.173000000000000000e+03 1.173000000000000000e+03 2.499999254941940308e-01
1.186000000000000000e+03 1.186000000000000000e+03 2.499999254941940308e-01
1.199000000000000000e+03 1.199000000000000000e+03 2.499999254941940308e-01
1.212000000000000000e+03 1.212000000000000000e+03 2.499999105930328369e-01
1.225000000000000000e+03 1.225000000000000000e+03 2.499999105930328369e-01
1.238000000000000000e+03 1.238000000000000000e+03 2.499999105930328369e-01
1.252000000000000000e+03 1.252000000000000000e+03 2.499999105930328369e-01
1.266000000000000000e+03 1.266000000000000000e+03 2.499999105930328369e-01
1.279000000000000000e+03 1.279000000000000000e+03 2.499999105930328369e-01
1.293000000000000000e+03 1.293000000000000000e+03 2.499998956918716431e-01
1.308000000000000000e+03 1.308000000000000000e+03 2.499999105930328369e-01
1.322000000000000000e+03 1.322000000000000000e+03 2.499999105930328369e-01
1.336000000000000000e+03 1.336000000000000000e+03 2.499998956918716431e-01
1.351000000000000000e+03 1.351000000000000000e+03 2.499999105930328369e-01
1.366000000000000000e+03 1.366000000000000000e+03 2.499998956918716431e-01
1.381000000000000000e+03 1.381000000000000000e+03 2.499998956918716431e-01
1.396000000000000000e+03 1.396000000000000000e+03 2.499998956918716431e-01
1.411000000000000000e+03 1.411000000000000000e+03 2.499998956918716431e-01
1.427000000000000000e+03 1.427000000000000000e+03 2.499998956918716431e-01
1.442000000000000000e+03 1.442000000000000000e+03 2.499998956918716431e-01
1.458000000000000000e+03 1.458000000000000000e+03 2.499999105930328369e-01
1.474000000000000000e+03 1.474000000000000000e+03 2.499998956918716431e-01
1.490000000000000000e+03 1.490000000000000000e+03 2.499998956918716431e-01
1.506000000000000000e+03 1.506000000000000000e+03 2.499998956918716431e-01
1.523000000000000000e+03 1.523000000000000000e+03 2.499998956918716431e-01
1.539000000000000000e+03 1.539000000000000000e+03 2.499998956918716431e-01
1.556000000000000000e+03 1.556000000000000000e+03 2.499998956918716431e-01
1.573000000000000000e+03 1.573000000000000000e+03 2.499998956918716431e-01
1.590000000000000000e+03 1.590000000000000000e+03 2.499998956918716431e-01
1.608000000000000000e+03 1.608000000000000000e+03 2.499998956918716431e-01
1.625000000000000000e+03 1.625000000000000000e+03 2.499998956918716431e-01
1.643000000000000000e+03 1.643000000000000000e+03 2.499998956918716431e-01
1.661000000000000000e+03 1.661000000000000000e+03 2.499998956918716431e-01
1.679000000000000000e+03 1.679000000000000000e+03 2.499998956918716431e-01
1.698000000000000000e+03 1.698000000000000000e+03 2.499998956918716431e-01
1.716000000000000000e+03 1.716000000000000000e+03 2.499998956918716431e-01
1.735000000000000000e+03 1.735000000000000000e+03 2.499998956918716431e-01
1.754000000000000000e+03 1.754000000000000000e+03 2.499998956918716431e-01
1.773000000000000000e+03 1.773000000000000000e+03 2.499998956918716431e-01
1.793000000000000000e+03 1.793000000000000000e+03 2.499998956918716431e-01
1.812000000000000000e+03 1.812000000000000000e+03 2.499998956918716431e-01
1.832000000000000000e+03 1.832000000000000000e+03 2.499998956918716431e-01
1.852000000000000000e+03 1.852000000000000000e+03 2.499998956918716431e-01
1.872000000000000000e+03 1.872000000000000000e+03 2.499998956918716431e-01
1.893000000000000000e+03 1.893000000000000000e+03 2.499998956918716431e-01
1.913000000000000000e+03 1.913000000000000000e+03 2.499998956918716431e-01
1.934000000000000000e+03 1.934000000000000000e+03 2.499998956918716431e-01
1.955000000000000000e+03 1.955000000000000000e+03 2.499998956918716431e-01
1.977000000000000000e+03 1.977000000000000000e+03 2.499998956918716431e-01
1.999000000000000000e+03 1.999000000000000000e+03 2.499998956918716431e-01


==> tikz/foo.txt <==
adf

